A structure-preserving finite element method for compressible ideal and resistive MHD

We construct a structure-preserving finite element method and time-stepping scheme for compressible barotropic magnetohydrodynamics (MHD) both in the ideal and resistive cases, and in the presence of viscosity. The method is deduced from the geometric variational formulation of the equations. It preserves the balance laws governing the evolution of total energy and magnetic helicity, and preserves mass and the constraint $ \operatorname{div}B = 0$ to machine precision, both at the spatially and temporally discrete levels. In particular, conservation of energy and magnetic helicity hold at the discrete levels in the ideal case. It is observed that cross helicity is well conserved in our simulation in the ideal case.

==> Data/3d_invariants.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.1653301e-16   0.0000000e+00
  -7.1054274e-15   1.0658141e-14  -5.3749629e-04   1.0924357e-15  -9.7578196e-19
   3.5527137e-15   7.1054274e-15  -1.2141076e-03   1.4554534e-15  -1.1763594e-17
   0.0000000e+00   2.1316282e-14  -1.9151178e-03   1.5645140e-15  -8.2941466e-18
  -1.2434498e-14  -7.1054274e-15  -2.6143477e-03   1.8139373e-15   4.9873300e-18
  -1.9539925e-14   2.1316282e-14  -3.3001675e-03   1.9925821e-15  -1.1926224e-18
  -7.1054274e-15   3.5527137e-14  -3.9654778e-03   2.2646297e-15  -3.3610267e-18
  -3.5527137e-15   2.1316282e-14  -4.6051596e-03   2.5146514e-15  -6.6136333e-18
  -1.2434498e-14   7.1054274e-15  -5.2192526e-03   2.6733249e-15  -9.7578196e-19
   7.1054274e-15   0.0000000e+00  -5.8083022e-03   2.7157518e-15  -2.9815560e-18
  -3.5527137e-15   1.0658141e-14  -6.3595026e-03   2.7823719e-15  -2.9273459e-18
  -3.5527137e-15   2.4868996e-14  -6.8768475e-03   2.9980191e-15  -1.4094628e-18
  -1.0658141e-14   3.5527137e-15  -7.3508526e-03   3.2203534e-15  -1.0842022e-18
  -2.1316282e-14   7.1054274e-15  -7.7732113e-03   3.2674483e-15  -5.4210109e-19
  -1.5987212e-14   1.4210855e-14  -8.1406554e-03   3.4116022e-15   3.2526065e-19
  -7.1054274e-15   3.1974423e-14  -8.4584446e-03   3.6442104e-15  -2.6020852e-18
  -1.4210855e-14   1.4210855e-14  -8.7359471e-03   3.6933380e-15  -8.1315163e-19
  -7.1054274e-15   7.1054274e-15  -8.9789372e-03   3.8253594e-15   2.6020852e-18
  -7.1054274e-15   2.1316282e-14  -9.1927772e-03   3.9482577e-15  -4.4452289e-18
  -1.7763568e-14   7.1054274e-15  -9.3849244e-03   4.0286457e-15   7.2641546e-18
   1.0658141e-14   7.1054274e-15  -9.5649173e-03   4.2585628e-15  -1.6805134e-18
   0.0000000e+00   0.0000000e+00  -9.7362219e-03   4.1871606e-15  -6.3967928e-18
  -1.2434498e-14   1.7763568e-14  -9.8925113e-03   4.2731893e-15  -7.3183647e-18
  -8.8817842e-15   3.5527137e-15  -1.0029358e-02   4.3777652e-15  -9.5409791e-18
  -3.5527137e-15   7.1054274e-15  -1.0146511e-02   4.4484229e-15  -6.4510029e-18
   3.5527137e-15   2.8421709e-14  -1.0246162e-02   4.4910284e-15  -1.3498317e-17
   0.0000000e+00  -7.1054274e-15  -1.0331832e-02   4.6816048e-15  -2.4394549e-18
  -2.1316282e-14   1.4210855e-14  -1.0406460e-02   4.7344784e-15  -6.9931040e-18
  -7.1054274e-15   3.1974423e-14  -1.0473027e-02   4.8605337e-15  -1.0842022e-19
   0.0000000e+00   3.5527137e-15  -1.0550080e-02   4.8714784e-15  -1.3552527e-17
  -1.0658141e-14   1.4210855e-14  -1.0650459e-02   4.8740766e-15  -6.9931040e-18
  -1.4210855e-14   2.8421709e-14  -1.0790358e-02   4.8726184e-15  -9.8662398e-18
   0.0000000e+00   2.1316282e-14  -1.0975087e-02   4.8188334e-15  -2.0599841e-18
  -7.1054274e-15   2.1316282e-14  -1.1220844e-02   4.9074020e-15  -6.5594231e-18
  -3.5527137e-15   1.4210855e-14  -1.1549822e-02   4.8961810e-15  -2.2768246e-18
  -1.7763568e-14   2.8421709e-14  -1.1924004e-02   5.0820930e-15  -2.7105054e-19
  -1.9539925e-14   1.7763568e-14  -1.2291828e-02   5.1752900e-15  -6.1257423e-18
  -1.0658141e-14   7.1054274e-15  -1.2669500e-02   5.2235444e-15  -3.7947076e-18
  -7.1054274e-15   1.4210855e-14  -1.3027119e-02   5.2982352e-15  -1.1655173e-17
  -1.7763568e-14   2.1316282e-14  -1.3338622e-02   5.3521522e-15  -5.0957502e-18
  -1.7763568e-14   2.1316282e-14  -1.3634935e-02   5.3692229e-15  -1.1872014e-17
  -1.9539925e-14   3.5527137e-15  -1.3997162e-02   5.3818157e-15  -5.4210109e-19
  -7.1054274e-15   3.5527137e-15  -1.4405359e-02   5.3524689e-15  -2.2226145e-18
   0.0000000e+00   3.5527137e-14  -1.4802852e-02   5.5051611e-15  -5.3125906e-18
  -1.9539925e-14   4.6185278e-14  -1.5062926e-02   5.5537247e-15  -1.1980434e-17
  -1.4210855e-14  -7.1054274e-15  -1.5315128e-02   5.5181251e-15   3.2526065e-19
  -1.9539925e-14   3.5527137e-15  -1.5520188e-02   5.5213179e-15  -1.6859344e-17
  -1.2434498e-14   4.2632564e-14  -1.5700091e-02   5.5945440e-15  -5.5836412e-18
  -7.1054274e-15   2.4868996e-14  -1.5854774e-02   5.6928677e-15  -8.2941466e-18
  -8.8817842e-15  -1.4210855e-14  -1.6018190e-02   5.7785943e-15  -8.5651972e-18
  -1.2434498e-14   3.5527137e-15  -1.6228185e-02   5.7908837e-15  -2.0274581e-17
  -8.8817842e-15   3.1974423e-14  -1.6501681e-02   5.7398703e-15  -8.2941466e-18
  -1.4210855e-14   0.0000000e+00  -1.6744757e-02   5.7127524e-15  -1.5937772e-17
  -2.4868996e-14   2.4868996e-14  -1.6977415e-02   5.7986027e-15  -8.1315163e-18
  -8.8817842e-15   3.9079850e-14  -1.7141446e-02   5.7644343e-15  -5.7462715e-18
  -7.1054274e-15   1.0658141e-14  -1.7374083e-02   5.9621444e-15  -1.5829352e-17
  -1.0658141e-14  -7.1054274e-15  -1.7533015e-02   5.9140030e-15  -1.0950442e-17
  -2.4868996e-14   1.7763568e-14  -1.7641614e-02   6.0027314e-15  -7.2099444e-18
  -8.8817842e-15   1.7763568e-14  -1.7749214e-02   5.9716004e-15  -1.5016200e-17
  -3.5527137e-15   1.0658141e-14  -1.7863525e-02   6.0443096e-15  -1.3498317e-17
  -1.2434498e-14   1.4210855e-14  -1.8211587e-02   6.1067970e-15  -3.0574501e-17
  -1.5987212e-14   3.5527137e-15  -1.8736046e-02   6.2720186e-15  -1.1384123e-17
  -3.5527137e-15   2.4868996e-14  -1.9522326e-02   6.2822568e-15  -1.9244589e-17
   0.0000000e+00   2.1316282e-14  -2.0185841e-02   6.3910937e-15  -1.9190378e-17
  -1.2434498e-14   2.8421709e-14  -2.0786762e-02   6.4273228e-15  -2.0057740e-17
  -3.5527137e-15  -7.1054274e-15  -2.1269326e-02   6.3799729e-15  -2.2930876e-17
  -7.1054274e-15   2.1316282e-14  -2.1596329e-02   6.4457105e-15  -1.2685165e-17
  -1.5987212e-14   7.1054274e-15  -2.1588064e-02   6.4833184e-15  -1.7943546e-17
  -7.1054274e-15   2.4868996e-14  -2.1219478e-02   6.4374103e-15  -1.4799360e-17
  -1.4210855e-14   0.0000000e+00  -2.0725985e-02   6.5033101e-15  -1.1384123e-17
  -1.7763568e-14   2.1316282e-14  -2.0159174e-02   6.6774376e-15  -2.3906658e-17
  -1.9539925e-14   3.5527137e-15  -1.9579037e-02   6.7447578e-15  -1.3552527e-17
  -1.5987212e-14   3.1974423e-14  -1.9071404e-02   6.8972353e-15  -1.5395671e-17
  -1.0658141e-14   2.8421709e-14  -1.8555625e-02   6.8118476e-15  -1.9949320e-17
  -2.1316282e-14   1.4210855e-14  -1.8080935e-02   6.8431587e-15  -1.1167282e-17
  -7.1054274e-15   1.0658141e-14  -1.7645965e-02   6.8463987e-15  -1.2197274e-17
  -2.1316282e-14   1.0658141e-14  -1.7261210e-02   6.9541071e-15  -2.4286129e-17
  -7.1054274e-15   4.9737992e-14  -1.6948270e-02   6.8778310e-15  -1.4961990e-17
  -3.5527137e-15   2.1316282e-14  -1.6745472e-02   6.8510736e-15  -9.7036094e-18
  -3.5527137e-15  -7.1054274e-15  -1.6646994e-02   7.0216232e-15  -1.8648277e-17
  -1.9539925e-14   3.5527137e-14  -1.6605501e-02   7.0722766e-15  -9.7578196e-18
  -3.5527137e-15   3.1974423e-14  -1.6662655e-02   7.2567217e-15  -1.4745150e-17
  -3.5527137e-15   2.4868996e-14  -1.6887562e-02   7.3031188e-15  -3.7947076e-18
  -1.5987212e-14   1.7763568e-14  -1.7170384e-02   7.3794731e-15  -1.6317243e-17
  -1.0658141e-14   2.4868996e-14  -1.7514722e-02   7.4916801e-15  -1.7618285e-17
  -7.1054274e-15   2.1316282e-14  -1.7859245e-02   7.4786499e-15  -1.5991982e-17
  -1.4210855e-14   1.0658141e-14  -1.8158396e-02   7.5690458e-15  -1.9515639e-17
   3.5527137e-15   2.4868996e-14  -1.8376979e-02   7.5209556e-15  -1.1113072e-17
   0.0000000e+00   1.7763568e-14  -1.8555983e-02   7.5823972e-15  -8.7278275e-18
  -2.3092639e-14   7.1054274e-15  -1.8728420e-02   7.6573114e-15  -1.5449881e-17
  -1.0658141e-14   7.1054274e-15  -1.8900581e-02   7.8090570e-15  -2.7809786e-17
  -3.5527137e-15   1.4210855e-14  -1.9071122e-02   7.8947899e-15  -6.8304737e-18
  -7.1054274e-15   3.1974423e-14  -1.9236174e-02   8.0494671e-15  -1.0245711e-17
  -7.1054274e-15   1.7763568e-14  -1.9405342e-02   8.0179725e-15  -6.1257423e-18
  -1.2434498e-14   1.0658141e-14  -1.9552103e-02   7.9369574e-15  -1.4040418e-17
  -8.8817842e-15  -3.5527137e-15  -1.9666563e-02   8.0393541e-15  -1.9081958e-17
  -1.4210855e-14   3.5527137e-14  -1.9767243e-02   7.8822203e-15  -8.8362477e-18
  -1.0658141e-14  -3.5527137e-15  -1.9860573e-02   8.0716279e-15  -1.1655173e-17
  -1.2434498e-14   7.1054274e-15  -1.9954737e-02   8.0211484e-15  -1.3823578e-17
  -7.1054274e-15  -3.5527137e-15  -2.0060266e-02   8.1482205e-15  -1.6750924e-17
  -1.7763568e-14   1.0658141e-14  -2.0186860e-02   8.2451790e-15  -1.5720932e-17


==> Data/B0p2_invariants.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.7160500e-15  -7.0400705e-06  -1.0433785e-17   5.7379029e-15
   8.0491169e-15  -1.1537152e-05   2.8804419e-17   8.0864072e-15
   8.0491169e-15  -1.5119617e-05   1.9331512e-17   9.8016316e-15
   3.8857806e-15  -1.8195025e-05  -1.1520457e-17   1.1372225e-14
   4.8849813e-15  -2.0888282e-05  -1.5207755e-16   1.2566244e-14
   5.2735594e-15  -2.3315480e-05   2.2684519e-17   1.3836690e-14
   8.6042284e-15  -2.5523145e-05  -4.7313290e-16   1.4880545e-14
   6.5503158e-15  -2.7565866e-05  -3.9126632e-16   1.6005798e-14
   5.1070259e-15  -2.9468114e-05  -5.5456119e-16   1.6952963e-14
   3.0531133e-15  -3.1259141e-05  -8.8813161e-16   1.8035471e-14
   4.4964032e-15  -3.2952986e-05  -8.3753891e-16   1.8907570e-14
   4.2743586e-15  -3.4566566e-05  -3.7051599e-16   1.9913682e-14
   6.8833828e-15  -3.6108665e-05  -5.8624157e-16   2.0796921e-14
   5.5511151e-15  -3.7590341e-05  -2.7627388e-16   2.1723383e-14
   7.1609385e-15  -3.9018027e-05  -3.9947712e-16   2.2581820e-14
   6.4948047e-15  -4.0400051e-05  -2.1091836e-16   2.3299274e-14
   7.7160500e-15  -4.1741587e-05  -3.0375099e-16   2.4118843e-14
   3.0531133e-15  -4.3049201e-05  -1.4767878e-16   2.4775544e-14
   6.2727601e-15  -4.4326789e-05  -6.5361149e-18   2.5461156e-14
   4.7739590e-15  -4.5579228e-05   6.1755380e-17   2.6067591e-14
   7.6605389e-15  -4.6809013e-05  -1.1269578e-16   2.6849668e-14
   7.2164497e-15  -4.8019511e-05   7.5345976e-16   2.7452669e-14
   6.8833828e-15  -4.9212122e-05  -3.4770113e-16   2.8065584e-14
   3.7747583e-15  -5.0389264e-05   4.1435293e-16   2.8629596e-14
   2.9420910e-15  -5.1551864e-05  -5.4398259e-16   2.9113783e-14
   5.4956040e-15  -5.2702023e-05  -5.6257281e-16   2.9564128e-14
   6.1062266e-15  -5.3840703e-05  -6.7353331e-16   3.0016561e-14
   4.6629367e-15  -5.4970029e-05   3.3503920e-16   3.0507606e-14
   6.0507155e-15  -5.6091118e-05   7.9269330e-16   3.0974570e-14
   9.8254738e-15  -5.7206058e-05   9.8789051e-16   3.1426064e-14
   5.5511151e-15  -5.8315905e-05   9.3531717e-16   3.1899738e-14
   6.3282712e-15  -5.9422440e-05   1.0701349e-15   3.2372193e-14
   4.6629367e-15  -6.0526384e-05   4.3356143e-16   3.2909581e-14
   5.3290705e-15  -6.1629009e-05   5.1874360e-16   3.3471347e-14
   4.7739590e-15  -6.2730591e-05   5.1105837e-16   3.4044835e-14
   4.6629367e-15  -6.3831919e-05   3.6583748e-16   3.4506441e-14
   3.6082248e-15  -6.4932942e-05   4.2842327e-16   3.5059710e-14
   5.2735594e-15  -6.6034169e-05   7.1559787e-16   3.5554549e-14
   7.6605389e-15  -6.7135457e-05   3.7123168e-16   3.6095960e-14
   5.8286709e-15  -6.8237270e-05   6.6373920e-16   3.6553947e-14
   1.7208457e-15  -6.9339569e-05   2.5798236e-16   3.6945670e-14
   5.8286709e-15  -7.0442925e-05   1.6537421e-16   3.7533584e-14
   5.6621374e-15  -7.1547480e-05   1.5667497e-16   3.8052713e-14
   2.4424907e-15  -7.2653941e-05  -3.0562883e-17   3.8570050e-14
   6.3282712e-15  -7.3762608e-05  -5.5945035e-16   3.9126499e-14
   9.1593400e-15  -7.4874276e-05  -5.4791461e-16   3.9713380e-14
   3.7192471e-15  -7.5989340e-05  -1.0791162e-15   4.0272643e-14
   4.2743586e-15  -7.7108621e-05  -4.8478102e-16   4.0827728e-14
   7.8825835e-15  -7.8232551e-05  -4.4324148e-17   4.1340675e-14
   8.6597396e-15  -7.9361934e-05   4.4447181e-16   4.1880363e-14
   5.8841820e-15  -8.0497207e-05   8.4749349e-16   4.2462806e-14
   7.7160500e-15  -8.1639133e-05   7.1994950e-16   4.2947701e-14
   6.3837824e-15  -8.2788126e-05   1.8133000e-15   4.3508150e-14
   9.1038288e-15  -8.3944888e-05   6.3851465e-16   4.4040245e-14
   8.1601392e-15  -8.5109788e-05   2.5296366e-15   4.4593315e-14
   5.1070259e-15  -8.6283443e-05   1.1908795e-15   4.5230298e-14
   5.8286709e-15  -8.7466147e-05   1.5399360e-15   4.5861674e-14
   5.7176486e-15  -8.8658407e-05   1.2620017e-15   4.6561701e-14
   4.0523140e-15  -8.9860422e-05   1.1422766e-15   4.7210275e-14
   4.8294702e-15  -9.1072574e-05   9.2836529e-16   4.7843752e-14
   7.8825835e-15  -9.2294956e-05   3.4039875e-17   4.8567187e-14
   4.6074256e-15  -9.3527828e-05   5.7160447e-16   4.9188310e-14
   6.2172489e-15  -9.4771179e-05   5.4372735e-16   4.9848207e-14
   4.8294702e-15  -9.6025156e-05   5.0241084e-16   5.0556554e-14
   8.3821838e-15  -9.7289655e-05   1.0313559e-15   5.1190001e-14
   6.4948047e-15  -9.8564725e-05   3.6886882e-16   5.1785972e-14
   3.7192471e-15  -9.9850185e-05  -5.1428942e-16   5.2493534e-14
   5.1625371e-15  -1.0114600e-04  -1.2123564e-15   5.3049563e-14
   5.1625371e-15  -1.0245192e-04  -7.5085606e-16   5.3501068e-14
   4.9960036e-15  -1.0376785e-04  -8.3999481e-16   5.3980171e-14
   5.2735594e-15  -1.0509348e-04  -5.0957602e-16   5.4434639e-14
   7.3274720e-15  -1.0642867e-04  -2.4036857e-15   5.4809844e-14
   4.8294702e-15  -1.0777307e-04   4.1914692e-16   5.5368465e-14
   4.1633363e-15  -1.0912652e-04  -1.3216472e-15   5.5808659e-14
   3.7192471e-15  -1.1048865e-04  -8.4975096e-16   5.6283392e-14
   4.9404925e-15  -1.1185928e-04  -1.8293114e-15   5.6762906e-14
   4.8849813e-15  -1.1323808e-04  -1.4352037e-15   5.7219098e-14
   6.3837824e-15  -1.1462484e-04  -2.5389055e-15   5.7717627e-14
   5.9396932e-15  -1.1601926e-04  -3.0968328e-15   5.8295775e-14
   5.0515148e-15  -1.1742117e-04  -2.3566461e-15   5.8940821e-14
   5.1625371e-15  -1.1883028e-04  -1.7453511e-15   5.9630985e-14
   6.4948047e-15  -1.2024645e-04  -2.8807790e-15   6.0207817e-14
   8.3266727e-15  -1.2166943e-04  -1.7959861e-15   6.0869830e-14
   5.2180482e-15  -1.2309908e-04  -3.0144816e-15   6.1579245e-14
   5.6621374e-15  -1.2453518e-04  -2.1672443e-15   6.2155375e-14
   5.3290705e-15  -1.2597760e-04  -2.7780854e-15   6.2800634e-14
   8.3266727e-15  -1.2742616e-04  -1.9915324e-15   6.3377069e-14
   6.1062266e-15  -1.2888070e-04  -1.7272800e-15   6.3966032e-14
   7.2164497e-15  -1.3034106e-04  -1.8830379e-16   6.4610806e-14
   3.0531133e-15  -1.3180708e-04  -1.4546005e-16   6.5226936e-14
   1.2212453e-15  -1.3327856e-04  -2.4819227e-16   6.5841662e-14
   5.0515148e-15  -1.3475537e-04  -1.4981703e-15   6.6416060e-14
   4.0523140e-15  -1.3623728e-04   3.8869840e-16   6.6991430e-14
   6.4948047e-15  -1.3772413e-04  -4.5603805e-16   6.7560476e-14
   3.6637360e-15  -1.3921570e-04  -2.3054409e-16   6.8159146e-14
   4.6629367e-15  -1.4071180e-04   2.2006966e-16   6.8732231e-14
   5.6621374e-15  -1.4221218e-04   1.5235006e-15   6.9364667e-14
   7.5495166e-15  -1.4371667e-04   9.0051353e-16   7.0016844e-14
   4.2188475e-15  -1.4522500e-04   2.6140252e-15   7.0573420e-14
   4.2743586e-15  -1.4673698e-04   3.4673045e-15   7.1100350e-14
   3.9412917e-15  -1.4825238e-04   3.7660093e-15   7.1694782e-14
   6.0507155e-15  -1.4977098e-04   3.1246317e-15   7.2299934e-14
   2.4980018e-15  -1.5129256e-04   2.9020871e-15   7.2868757e-14
   7.3829831e-15  -1.5281695e-04   2.1669943e-15   7.3455382e-14
   6.9944051e-15  -1.5434394e-04   2.5022524e-15   7.4100893e-14
   7.3829831e-15  -1.5587338e-04   2.5653791e-15   7.4689677e-14
   3.8302694e-15  -1.5740509e-04   1.1832268e-15   7.5296994e-14
   3.7747583e-15  -1.5893896e-04   1.8271273e-15   7.5818818e-14
   4.9960036e-15  -1.6047486e-04   1.5934310e-15   7.6387195e-14
   6.8278716e-15  -1.6201270e-04   9.2137016e-16   7.7006027e-14
   4.3853809e-15  -1.6355240e-04   1.4093448e-15   7.7544730e-14
   8.2711615e-15  -1.6509391e-04   1.3868194e-15   7.8117178e-14
   2.8865799e-15  -1.6663720e-04   3.5824523e-16   7.8635124e-14
   6.5503158e-15  -1.6818226e-04   9.5787782e-17   7.9164920e-14
   4.7739590e-15  -1.6972908e-04  -1.5415707e-16   7.9664929e-14
   6.9388939e-15  -1.7127770e-04   8.8234311e-17   8.0195533e-14
   5.7176486e-15  -1.7282816e-04  -7.1117097e-16   8.0744609e-14
   6.2727601e-15  -1.7438051e-04  -6.9876202e-16   8.1312338e-14
   4.5519144e-15  -1.7593483e-04  -1.4962760e-15   8.1808845e-14
   8.5487173e-15  -1.7749121e-04  -1.7858274e-15   8.2347373e-14
   2.6645353e-15  -1.7904972e-04  -2.2005933e-15   8.2834281e-14
   8.0491169e-15  -1.8061050e-04  -2.1226968e-15   8.3292455e-14
   6.6613381e-15  -1.8217364e-04  -1.5412066e-15   8.3893529e-14
   6.6058270e-15  -1.8373927e-04  -1.1218239e-15   8.4406367e-14
   5.1625371e-15  -1.8530751e-04  -8.8835356e-16   8.4826473e-14
   4.5519144e-15  -1.8687850e-04  -3.3498741e-16   8.5340856e-14
   5.9952043e-15  -1.8845237e-04  -1.2115388e-15   8.5824280e-14
   6.5503158e-15  -1.9002926e-04  -9.5507661e-16   8.6431369e-14
   4.6074256e-15  -1.9160930e-04   1.8085954e-16   8.6803467e-14
   5.5511151e-15  -1.9319263e-04  -6.5749967e-16   8.7279115e-14
   3.7192471e-15  -1.9477939e-04  -4.4349202e-16   8.7758174e-14
   7.4384943e-15  -1.9636971e-04  -6.2765188e-16   8.8277958e-14
   6.4392935e-15  -1.9796373e-04   3.8865475e-16   8.8766312e-14
   6.9944051e-15  -1.9956159e-04   3.3244243e-16   8.9184591e-14
   3.3861802e-15  -2.0116340e-04  -4.3217410e-16   8.9638446e-14
   4.2188475e-15  -2.0276931e-04   3.2706200e-16   9.0176566e-14
   6.3282712e-15  -2.0437944e-04  -5.5470470e-16   9.0641523e-14
   4.9960036e-15  -2.0599392e-04   2.9215352e-16   9.1092379e-14
   7.4384943e-15  -2.0761286e-04   8.2638195e-17   9.1575900e-14
   5.0515148e-15  -2.0923639e-04   1.2509553e-15   9.2051962e-14
   4.1633363e-15  -2.1086463e-04   1.1766136e-15   9.2485282e-14
   7.2719608e-15  -2.1249770e-04   2.1696099e-15   9.3000013e-14
   7.7160500e-15  -2.1413571e-04   1.6999298e-15   9.3536681e-14
   6.0507155e-15  -2.1577877e-04   1.9076136e-15   9.4022650e-14
   6.5503158e-15  -2.1742702e-04   1.5853547e-15   9.4460658e-14
   6.4948047e-15  -2.1908055e-04   1.6011431e-15   9.4900871e-14
   7.9936058e-15  -2.2073949e-04   3.5634481e-16   9.5310183e-14
   5.4400928e-15  -2.2240395e-04   1.0382925e-15   9.5754179e-14
   5.7731597e-15  -2.2407405e-04  -2.5067119e-17   9.6092436e-14
   5.6066263e-15  -2.2574992e-04   4.1222371e-16   9.6487738e-14
   4.4964032e-15  -2.2743166e-04   3.3514301e-16   9.6821144e-14
   4.4408921e-15  -2.2911940e-04   5.4986591e-16   9.7144847e-14
   5.6621374e-15  -2.3081327e-04  -3.5938303e-16   9.7465813e-14
   6.5503158e-15  -2.3251338e-04  -1.6165136e-16   9.7822439e-14
   4.2188475e-15  -2.3421987e-04  -5.1769271e-16   9.8245960e-14
   7.2164497e-15  -2.3593287e-04  -1.0090503e-16   9.8359871e-14
   5.8841820e-15  -2.3765249e-04   9.5503581e-17   9.8522512e-14
   4.9404925e-15  -2.3937888e-04   2.7717904e-16   9.8772754e-14
   5.0515148e-15  -2.4111217e-04  -1.1733978e-15   9.8982907e-14
   5.0515148e-15  -2.4285248e-04  -7.2344739e-16   9.9128758e-14
   3.6637360e-15  -2.4459995e-04  -4.8815426e-16   9.9301838e-14
   6.2727601e-15  -2.4635472e-04  -4.5222096e-16   9.9432918e-14
   6.7723605e-15  -2.4811692e-04  -8.3728576e-16   9.9490622e-14
   5.7176486e-15  -2.4988668e-04  -1.4056028e-15   9.9450970e-14
   5.8286709e-15  -2.5166414e-04  -1.2354538e-15   9.9624880e-14
   4.4964032e-15  -2.5344942e-04  -1.8474162e-16   9.9764674e-14
   4.9404925e-15  -2.5524265e-04  -1.7451583e-16   9.9875302e-14
   5.3845817e-15  -2.5704396e-04  -1.1367403e-15   9.9944620e-14
   7.0499162e-15  -2.5885348e-04  -1.2502386e-15   1.0004572e-13
   3.8302694e-15  -2.6067133e-04  -5.5891934e-16   1.0030811e-13
   6.2172489e-15  -2.6249763e-04  -2.2849388e-15   1.0048821e-13
   5.4956040e-15  -2.6433248e-04  -8.9145255e-16   1.0066014e-13
   5.5511151e-15  -2.6617602e-04  -1.6511903e-15   1.0075685e-13
   4.8849813e-15  -2.6802833e-04  -2.7227378e-16   1.0094336e-13
   7.1609385e-15  -2.6988953e-04  -4.1853399e-16   1.0111107e-13
   6.0507155e-15  -2.7175973e-04   7.3190663e-16   1.0125653e-13
   8.7707619e-15  -2.7363900e-04   1.2062083e-16   1.0145231e-13
   6.9388939e-15  -2.7552746e-04   1.4601571e-15   1.0164724e-13
   7.2164497e-15  -2.7742518e-04   3.5860557e-16   1.0181559e-13
   6.6613381e-15  -2.7933224e-04   3.8414295e-16   1.0189644e-13
   7.9380946e-15  -2.8124874e-04  -3.8722993e-16   1.0211850e-13
   6.3837824e-15  -2.8317474e-04  -1.4414840e-15   1.0229985e-13
   6.7723605e-15  -2.8511031e-04  -5.9675262e-16   1.0236919e-13
   8.2711615e-15  -2.8705552e-04  -2.3285252e-15   1.0254761e-13
   6.1617378e-15  -2.8901043e-04   4.9453696e-17   1.0264334e-13
   3.9968029e-15  -2.9097510e-04  -1.0921975e-15   1.0280296e-13
   5.6621374e-15  -2.9294958e-04   1.9701295e-15   1.0297329e-13
   6.1062266e-15  -2.9493392e-04   3.5361831e-16   1.0314707e-13
   5.4956040e-15  -2.9692817e-04  -9.7241408e-17   1.0328349e-13
   5.5511151e-15  -2.9893237e-04  -8.9216678e-16   1.0341622e-13
   7.6050277e-15  -3.0094655e-04   5.9632517e-16   1.0356954e-13
   7.3274720e-15  -3.0297075e-04   3.7628923e-16   1.0371754e-13
   7.2164497e-15  -3.0500500e-04   1.9222323e-15   1.0383757e-13
   8.0491169e-15  -3.0704931e-04   2.4034843e-15   1.0405454e-13
   9.2703623e-15  -3.0910371e-04   2.3892068e-15   1.0428091e-13
   5.7176486e-15  -3.1116822e-04   3.6391131e-17   1.0451307e-13
   5.6066263e-15  -3.1324284e-04   1.4723593e-16   1.0458238e-13
   6.2727601e-15  -3.1532758e-04  -5.1762512e-16   1.0473469e-13
   6.3282712e-15  -3.1742245e-04   2.0678161e-16   1.0478895e-13
   5.7176486e-15  -3.1952745e-04   1.1438080e-15   1.0499221e-13
   7.9936058e-15  -3.2164257e-04   5.2554886e-16   1.0517513e-13
   8.2156504e-15  -3.2376780e-04   5.4629698e-16   1.0532880e-13
   7.6050277e-15  -3.2590314e-04   1.1646286e-15   1.0560022e-13
   7.8825835e-15  -3.2804856e-04   6.4531303e-16   1.0568239e-13
   8.2156504e-15  -3.3020406e-04   2.0361214e-15   1.0584136e-13
   6.8833828e-15  -3.3236960e-04   7.4538484e-16   1.0602952e-13
   4.2743586e-15  -3.3454516e-04   1.9846004e-15   1.0618709e-13
   6.3837824e-15  -3.3673073e-04   1.0631488e-15   1.0633173e-13
   6.2172489e-15  -3.3892627e-04   1.2540600e-15   1.0644024e-13
   7.1054274e-15  -3.4113175e-04   9.9389871e-16   1.0656470e-13
   5.2180482e-15  -3.4334715e-04   1.3363806e-15   1.0678081e-13
   8.0491169e-15  -3.4557243e-04   3.8274677e-16   1.0689551e-13
   4.1078252e-15  -3.4780757e-04   6.3990508e-16   1.0711371e-13
   8.3266727e-15  -3.5005255e-04   1.7305667e-15   1.0728986e-13
   6.6058270e-15  -3.5230733e-04   1.8557995e-15   1.0734875e-13
   6.7168493e-15  -3.5457189e-04   1.4068192e-15   1.0749724e-13
   2.9420910e-15  -3.5684622e-04   1.2732043e-15   1.0759849e-13
   4.6074256e-15  -3.5913029e-04   7.0990311e-16   1.0781300e-13
   5.4400928e-15  -3.6142410e-04   2.1481450e-15   1.0795983e-13
   5.8286709e-15  -3.6372763e-04   1.6295442e-15   1.0818482e-13
   5.2180482e-15  -3.6604090e-04   2.6199644e-15   1.0830876e-13
   4.3853809e-15  -3.6836389e-04   1.7853534e-15   1.0836489e-13
   7.3829831e-15  -3.7069663e-04   6.4578982e-16   1.0844207e-13
   8.1046281e-15  -3.7303913e-04   9.7121196e-16   1.0858884e-13
   4.7184479e-15  -3.7539142e-04   6.3149135e-16   1.0869078e-13
   5.1070259e-15  -3.7775352e-04   4.0328904e-17   1.0878534e-13
   5.8841820e-15  -3.8012547e-04  -9.7557856e-16   1.0888159e-13
   7.1609385e-15  -3.8250731e-04  -1.0651731e-15   1.0903907e-13
   3.7747583e-15  -3.8489909e-04  -2.4911351e-15   1.0919466e-13
   5.5511151e-15  -3.8730084e-04  -2.1712318e-15   1.0930606e-13
   4.6629367e-15  -3.8971263e-04  -1.4726105e-15   1.0945184e-13
   6.7168493e-15  -3.9213449e-04  -3.3713665e-15   1.0966693e-13
   4.1633363e-15  -3.9456648e-04  -2.5076135e-15   1.0979200e-13
   5.2180482e-15  -3.9700864e-04  -3.0844124e-15   1.0997726e-13
   3.7192471e-15  -3.9946102e-04  -1.7425583e-15   1.1012770e-13
   5.9952043e-15  -4.0192365e-04  -2.4510380e-15   1.1027211e-13
   6.2172489e-15  -4.0439659e-04  -1.1238430e-15   1.1041374e-13
   7.6050277e-15  -4.0687985e-04  -1.1271001e-16   1.1047663e-13
   3.8857806e-15  -4.0937348e-04  -1.6195649e-15   1.1052879e-13
   6.9388939e-15  -4.1187750e-04  -1.1085191e-15   1.1067883e-13
   6.2172489e-15  -4.1439194e-04  -2.4716503e-16   1.1081590e-13
   5.4956040e-15  -4.1691684e-04  -3.1200486e-16   1.1098060e-13
   7.3274720e-15  -4.1945223e-04  -8.1428453e-17   1.1116997e-13
   6.1617378e-15  -4.2199815e-04  -2.0975604e-16   1.1137176e-13
   2.6090241e-15  -4.2455465e-04  -1.0189846e-15   1.1153052e-13
   7.3829831e-15  -4.2712178e-04  -1.1091033e-15   1.1171794e-13
   1.1324275e-14  -4.2969961e-04  -7.5365345e-16   1.1187469e-13
   5.1625371e-15  -4.3228820e-04  -8.9390844e-16   1.1196059e-13
   5.9952043e-15  -4.3488764e-04  -9.0519951e-16   1.1213254e-13
   6.7723605e-15  -4.3749801e-04  -8.5146537e-16   1.1233578e-13
   5.2180482e-15  -4.4011940e-04  -4.9117677e-16   1.1256634e-13
   4.8849813e-15  -4.4275192e-04  -1.2764324e-15   1.1273878e-13
   5.8841820e-15  -4.4539569e-04  -1.7662724e-15   1.1288623e-13
   5.5511151e-15  -4.4805080e-04  -1.7644148e-15   1.1306505e-13
   3.6637360e-15  -4.5071739e-04  -1.1329590e-15   1.1323925e-13
   4.9960036e-15  -4.5339558e-04  -6.9274841e-17   1.1345326e-13
   3.2751579e-15  -4.5608548e-04  -9.2870351e-16   1.1370026e-13
   4.9404925e-15  -4.5878723e-04   1.0935371e-15   1.1393028e-13
   6.9944051e-15  -4.6150094e-04   4.8780892e-16   1.1427488e-13
   4.6074256e-15  -4.6422674e-04   1.0092138e-15   1.1450985e-13
   5.6621374e-15  -4.6696476e-04   3.2938502e-16   1.1478234e-13
   5.6066263e-15  -4.6971511e-04   1.5616912e-15   1.1499993e-13
   7.3829831e-15  -4.7247792e-04   6.2960648e-16   1.1518548e-13
   4.7739590e-15  -4.7525330e-04   8.7372077e-16   1.1534563e-13
   3.6082248e-15  -4.7804137e-04   1.7868079e-15   1.1547774e-13
   4.3853809e-15  -4.8084224e-04   1.1320654e-15   1.1570950e-13
   3.8857806e-15  -4.8365603e-04   5.4820795e-16   1.1577988e-13
   5.2180482e-15  -4.8648286e-04   2.0193552e-16   1.1595311e-13
   6.6058270e-15  -4.8932285e-04   8.9906926e-16   1.1615004e-13
   6.6058270e-15  -4.9217612e-04   2.1837354e-16   1.1625608e-13
   5.6066263e-15  -4.9504280e-04   8.5518086e-16   1.1642439e-13
   5.6066263e-15  -4.9792301e-04   6.6511519e-16   1.1656027e-13
   4.4408921e-15  -5.0081688e-04   4.4330956e-16   1.1679288e-13
   8.0491169e-15  -5.0372454e-04   7.1796434e-16   1.1696635e-13
   4.2188475e-15  -5.0664611e-04   1.1047732e-15   1.1706423e-13
   4.4408921e-15  -5.0958171e-04   7.2866579e-16   1.1733214e-13
   3.9968029e-15  -5.1253143e-04   1.0003984e-15   1.1758169e-13
   5.1070259e-15  -5.1549538e-04   1.1550653e-15   1.1774021e-13
   4.5519144e-15  -5.1847361e-04   1.8974043e-15   1.1795147e-13
   6.6058270e-15  -5.2146621e-04   2.0773792e-15   1.1828560e-13
   4.7184479e-15  -5.2447322e-04   1.7502593e-15   1.1859261e-13
   5.2180482e-15  -5.2749471e-04   2.0166942e-15   1.1886534e-13
   6.3837824e-15  -5.3053075e-04   1.8803070e-15   1.1907635e-13
   5.4400928e-15  -5.3358142e-04   2.4985775e-15   1.1924899e-13
   5.9952043e-15  -5.3664686e-04   2.1926667e-15   1.1948542e-13
   9.0483177e-15  -5.3972722e-04   1.5952282e-15   1.1971068e-13
   5.7176486e-15  -5.4282273e-04   1.7943812e-15   1.1995469e-13
   6.4392935e-15  -5.4593366e-04   1.5040037e-15   1.2019714e-13
   6.2727601e-15  -5.4906036e-04   1.0898709e-15   1.2038955e-13
   3.1641356e-15  -5.5220322e-04   1.1181820e-15   1.2052911e-13
   3.9412917e-15  -5.5536271e-04   1.3363230e-15   1.2074706e-13
   4.9404925e-15  -5.5853936e-04   7.4592114e-16   1.2102909e-13
   4.1633363e-15  -5.6173376e-04   6.3945456e-16   1.2131812e-13
   4.3298698e-15  -5.6494653e-04   8.0330587e-16   1.2161576e-13
   7.9936058e-15  -5.6817836e-04   3.6197125e-16   1.2182069e-13
   8.5487173e-15  -5.7142998e-04   1.0389852e-15   1.2207180e-13
   2.2204460e-15  -5.7470215e-04   4.7268081e-16   1.2230001e-13
   4.7739590e-15  -5.7799568e-04   1.2457430e-15   1.2256084e-13
   4.6074256e-15  -5.8131142e-04   5.0694257e-16   1.2281969e-13
   8.6042284e-15  -5.8465025e-04   7.6754614e-16   1.2299176e-13
   7.2164497e-15  -5.8801310e-04   5.2695676e-16   1.2318974e-13
   6.8833828e-15  -5.9140094e-04   2.2017709e-16   1.2362838e-13
   4.4964032e-15  -5.9481479e-04   3.9523639e-16   1.2386383e-13
   6.5503158e-15  -5.9825572e-04  -3.9077433e-16   1.2405663e-13
   5.6621374e-15  -6.0172485e-04  -1.1661572e-15   1.2423034e-13
   4.7184479e-15  -6.0522337e-04  -1.7401195e-15   1.2439252e-13
   4.5519144e-15  -6.0875254e-04  -1.6554121e-15   1.2455701e-13
   6.1617378e-15  -6.1231368e-04  -1.0942675e-15   1.2478612e-13
   6.3282712e-15  -6.1590822e-04  -1.3161287e-15   1.2504333e-13
   4.0523140e-15  -6.1953768e-04  -1.6270408e-15   1.2522684e-13
   4.7184479e-15  -6.2320371e-04  -2.3672827e-15   1.2539218e-13
   4.9960036e-15  -6.2690807e-04  -2.6079235e-15   1.2562082e-13
   4.7184479e-15  -6.3065267e-04  -3.4103384e-15   1.2574613e-13
   4.1633363e-15  -6.3443955e-04  -2.6168650e-15   1.2588710e-13
   7.4384943e-15  -6.3827083e-04  -2.7551765e-15   1.2614114e-13
   6.3282712e-15  -6.4214867e-04  -2.3830323e-15   1.2630926e-13
   6.5503158e-15  -6.4607518e-04  -2.6621047e-15   1.2647829e-13
   5.2735594e-15  -6.5005237e-04  -2.2931590e-15   1.2659953e-13
   6.3837824e-15  -6.5408202e-04  -1.0251238e-15   1.2681086e-13
   6.3837824e-15  -6.5816562e-04  -7.3163018e-17   1.2703136e-13
   5.7176486e-15  -6.6230428e-04   1.9039221e-16   1.2720692e-13
   2.1649349e-15  -6.6649872e-04   8.3668567e-16   1.2737886e-13
   6.1617378e-15  -6.7074919e-04   1.1522940e-15   1.2754556e-13
   6.8833828e-15  -6.7505552e-04   2.1227470e-15   1.2768689e-13
   5.2735594e-15  -6.7941710e-04   3.1724989e-15   1.2786492e-13
   7.9380946e-15  -6.8383289e-04   4.0968063e-15   1.2805523e-13
   6.3282712e-15  -6.8830149e-04   4.3934566e-15   1.2822626e-13
   7.8270723e-15  -6.9282113e-04   4.9586406e-15   1.2850420e-13
   5.0515148e-15  -6.9738977e-04   5.1539478e-15   1.2874710e-13
   8.3266727e-15  -7.0200509e-04   5.7332046e-15   1.2895761e-13
   3.8302694e-15  -7.0666457e-04   6.3644237e-15   1.2911102e-13
   6.1062266e-15  -7.1136550e-04   6.1691433e-15   1.2931122e-13
   6.5503158e-15  -7.1610506e-04   6.3607008e-15   1.2946151e-13
   3.5527137e-15  -7.2088031e-04   6.5481043e-15   1.2964952e-13
   2.9420910e-15  -7.2568829e-04   6.9140060e-15   1.2975864e-13
   5.0515148e-15  -7.3052605e-04   6.3456365e-15   1.3005930e-13
   3.8302694e-15  -7.3539068e-04   7.1226021e-15   1.3020405e-13
   5.6066263e-15  -7.4027937e-04   6.7763689e-15   1.3038484e-13
   8.1601392e-15  -7.4518942e-04   7.5071214e-15   1.3061552e-13
   2.0539126e-15  -7.5011834e-04   8.0159449e-15   1.3081056e-13
   6.4392935e-15  -7.5506379e-04   7.6112391e-15   1.3099159e-13
   6.0507155e-15  -7.6002367e-04   5.9264998e-15   1.3118984e-13
   6.0507155e-15  -7.6499608e-04   6.4862466e-15   1.3140913e-13
   7.7160500e-15  -7.6997937e-04   6.1561376e-15   1.3157117e-13
   4.9404925e-15  -7.7497211e-04   6.1652203e-15   1.3177216e-13
   7.4384943e-15  -7.7997306e-04   4.0775014e-15   1.3194037e-13
   4.5519144e-15  -7.8498123e-04   3.3492307e-15   1.3221422e-13
   9.2703623e-15  -7.8999578e-04   1.6551640e-15   1.3242439e-13
   8.9372953e-15  -7.9501606e-04   7.4762900e-16   1.3264714e-13
   7.8825835e-15  -8.0004158e-04  -1.4175807e-15   1.3283643e-13
   4.9960036e-15  -8.0507197e-04  -2.0424548e-15   1.3308563e-13
   5.5511151e-15  -8.1010701e-04  -1.6856536e-15   1.3321442e-13
   8.2711615e-15  -8.1514656e-04  -2.6387125e-15   1.3336838e-13
   5.7176486e-15  -8.2019059e-04  -2.8436018e-15   1.3358948e-13
   7.0499162e-15  -8.2523915e-04  -3.8637593e-15   1.3372287e-13
   5.9396932e-15  -8.3029236e-04  -4.1608470e-15   1.3386806e-13
   5.5511151e-15  -8.3535040e-04  -4.8397448e-15   1.3409125e-13
   5.0515148e-15  -8.4041353e-04  -4.8698504e-15   1.3428533e-13
   8.1601392e-15  -8.4548205e-04  -5.2218587e-15   1.3446342e-13
   6.3282712e-15  -8.5055633e-04  -5.9464656e-15   1.3456548e-13
   7.8825835e-15  -8.5563678e-04  -5.6772557e-15   1.3485259e-13
   7.7160500e-15  -8.6072391e-04  -4.3818894e-15   1.3511287e-13
   7.5495166e-15  -8.6581830e-04  -4.4801969e-15   1.3533846e-13
   4.1078252e-15  -8.7092065e-04  -3.5756841e-15   1.3555536e-13
   8.2711615e-15  -8.7603176e-04  -2.5443878e-15   1.3575501e-13
   6.3282712e-15  -8.8115263e-04  -1.5304079e-15   1.3604821e-13
   5.1070259e-15  -8.8628441e-04  -6.4078061e-16   1.3627080e-13
   6.1062266e-15  -8.9142841e-04   1.0758795e-15   1.3649880e-13
   6.6058270e-15  -8.9658611e-04   2.2738713e-15   1.3677907e-13
   5.3290705e-15  -9.0175904e-04   4.6058044e-15   1.3692847e-13
   6.3282712e-15  -9.0694870e-04   6.6067837e-15   1.3709121e-13
   2.9976022e-15  -9.1215643e-04   8.8624611e-15   1.3725294e-13
   2.9976022e-15  -9.1738326e-04   1.0362503e-14   1.3735093e-13
   3.9968029e-15  -9.2262983e-04   1.2278806e-14   1.3761095e-13
   7.1609385e-15  -9.2789636e-04   1.3649458e-14   1.3762584e-13
   6.4392935e-15  -9.3318270e-04   1.5536728e-14   1.3780426e-13
   2.9420910e-15  -9.3848841e-04   1.6553779e-14   1.3802917e-13
   6.9388939e-15  -9.4381278e-04   1.7838640e-14   1.3813895e-13
   4.5519144e-15  -9.4915493e-04   1.8596200e-14   1.3829729e-13
   7.2719608e-15  -9.5451378e-04   1.9306239e-14   1.3851157e-13
   5.6621374e-15  -9.5988804e-04   1.9747057e-14   1.3865737e-13
   4.8294702e-15  -9.6527628e-04   1.9846612e-14   1.3872268e-13
   6.3282712e-15  -9.7067689e-04   1.9240828e-14   1.3885881e-13
   1.0158541e-14  -9.7608824e-04   1.9104723e-14   1.3904554e-13
   7.0499162e-15  -9.8150876e-04   1.7633284e-14   1.3925838e-13
   6.2727601e-15  -9.8693714e-04   1.7911891e-14   1.3941063e-13
   5.6621374e-15  -9.9237249e-04   1.5531213e-14   1.3961945e-13
   3.5527137e-15  -9.9781450e-04   1.4732005e-14   1.3979747e-13
   7.7160500e-15  -1.0032637e-03   1.3024477e-14   1.3994713e-13
   4.8294702e-15  -1.0087213e-03   1.3112874e-14   1.4010183e-13
   4.8294702e-15  -1.0141899e-03   1.1194510e-14   1.4029554e-13
   5.7176486e-15  -1.0196729e-03   1.1013361e-14   1.4045646e-13
   4.2743586e-15  -1.0251751e-03   8.8523323e-15   1.4064275e-13
   6.8278716e-15  -1.0307022e-03   8.5861100e-15   1.4068129e-13
   5.0515148e-15  -1.0362606e-03   6.0224370e-15   1.4084527e-13
   2.6090241e-15  -1.0418567e-03   5.3385480e-15   1.4100797e-13
   5.7176486e-15  -1.0474956e-03   2.7209872e-15   1.4115728e-13
   6.7168493e-15  -1.0531805e-03   1.3997490e-15   1.4133453e-13
   5.9396932e-15  -1.0589127e-03  -9.8493843e-16   1.4147433e-13
   2.9976022e-15  -1.0646911e-03  -3.2383910e-15   1.4156142e-13
   5.7731597e-15  -1.0705134e-03  -6.4446650e-15   1.4167571e-13
   7.8825835e-15  -1.0763762e-03  -8.7961239e-15   1.4174911e-13
   6.1062266e-15  -1.0822756e-03  -1.1464715e-14   1.4183479e-13
   5.1070259e-15  -1.0882079e-03  -1.3351373e-14   1.4185309e-13
   8.7707619e-15  -1.0941697e-03  -1.4246980e-14   1.4198401e-13
   5.8286709e-15  -1.1001584e-03  -1.4924759e-14   1.4213026e-13
   3.7192471e-15  -1.1061719e-03  -1.6295891e-14   1.4218756e-13
   4.5519144e-15  -1.1122093e-03  -1.8744215e-14   1.4227094e-13
   9.5479180e-15  -1.1182704e-03  -2.3903018e-14   1.4227604e-13
   5.0515148e-15  -1.1243562e-03  -2.8735797e-14   1.4226588e-13
   6.8278716e-15  -1.1304682e-03  -3.1917948e-14   1.4226054e-13
   9.9920072e-15  -1.1366091e-03  -3.1119248e-14   1.4227550e-13
   6.7723605e-15  -1.1427818e-03  -2.8099713e-14   1.4242029e-13
   5.8841820e-15  -1.1489895e-03  -2.5376509e-14   1.4244830e-13
   8.3821838e-15  -1.1552367e-03  -2.7865500e-14   1.4263993e-13
   6.6058270e-15  -1.1615310e-03  -3.8408287e-14   1.4279477e-13
   4.4964032e-15  -1.1678817e-03  -5.4168978e-14   1.4292404e-13
   5.2180482e-15  -1.1742970e-03  -6.9050034e-14   1.4308801e-13
   6.6613381e-15  -1.1807855e-03  -6.7582276e-14   1.4313659e-13
   6.4948047e-15  -1.1873575e-03  -4.6530181e-14   1.4320082e-13
   7.1054274e-15  -1.1940192e-03  -1.9399482e-14   1.4335144e-13
   5.4400928e-15  -1.2007694e-03  -1.2682638e-15   1.4345722e-13
   3.3306691e-15  -1.2076110e-03  -1.9607050e-15   1.4355006e-13
   4.7184479e-15  -1.2145585e-03  -3.0213001e-14   1.4371283e-13
   5.7731597e-15  -1.2216109e-03  -6.6005228e-14   1.4383255e-13
   5.9952043e-15  -1.2287305e-03  -9.6031552e-14   1.4391755e-13
   6.3837824e-15  -1.2359017e-03  -1.0878056e-13   1.4399098e-13
   6.8833828e-15  -1.2431879e-03  -7.1059501e-14   1.4411734e-13
   4.8294702e-15  -1.2505563e-03  -1.9606921e-14   1.4421483e-13
   6.8833828e-15  -1.2579336e-03   3.2041836e-14   1.4434003e-13
   4.7184479e-15  -1.2653357e-03   8.9565224e-14   1.4448669e-13
   6.7723605e-15  -1.2728383e-03   8.8873971e-14   1.4457276e-13
   5.2180482e-15  -1.2803689e-03   5.9688756e-14   1.4470642e-13
   5.1070259e-15  -1.2878363e-03   1.3721518e-14   1.4472622e-13
   5.6621374e-15  -1.2952455e-03  -9.0137688e-14   1.4496062e-13
   6.2727601e-15  -1.3027204e-03  -1.0033286e-13   1.4507693e-13
   4.4964032e-15  -1.3102240e-03  -4.6546232e-14   1.4512280e-13
   5.9396932e-15  -1.3176480e-03   3.2222709e-14   1.4527050e-13
   3.1641356e-15  -1.3249854e-03   1.3962677e-13   1.4531830e-13
   4.0523140e-15  -1.3323227e-03   2.0168499e-13   1.4547069e-13
   5.3845817e-15  -1.3396814e-03   2.0102541e-13   1.4558867e-13
   5.3290705e-15  -1.3469778e-03   1.6870379e-13   1.4568734e-13
   5.2180482e-15  -1.3541907e-03   8.5322952e-14   1.4578630e-13
   6.6613381e-15  -1.3614060e-03   4.0098199e-14   1.4596819e-13
   1.1102230e-15  -1.3686891e-03   7.0204994e-14   1.4603172e-13
   4.1078252e-15  -1.3759691e-03   1.2864362e-13   1.4607318e-13
   4.2188475e-15  -1.3832227e-03   2.0723398e-13   1.4616397e-13
   2.9976022e-15  -1.3904854e-03   2.9575542e-13   1.4615942e-13
   5.0515148e-15  -1.3978113e-03   3.3932205e-13   1.4629773e-13
   8.3266727e-15  -1.4051621e-03   3.4496201e-13   1.4635341e-13
   5.1625371e-15  -1.4124667e-03   3.2775681e-13   1.4655264e-13
   4.8294702e-15  -1.4197184e-03   2.9297247e-13   1.4656340e-13
   7.7715612e-15  -1.4269737e-03   3.2403403e-13   1.4663384e-13
   5.0515148e-15  -1.4342225e-03   4.1004874e-13   1.4667296e-13
   3.9968029e-15  -1.4414289e-03   5.3841987e-13   1.4668135e-13
   8.3266727e-15  -1.4486133e-03   7.1223145e-13   1.4682594e-13
   8.2156504e-15  -1.4558435e-03   8.7828485e-13   1.4695577e-13
   5.7176486e-15  -1.4631237e-03   1.0156188e-12   1.4712113e-13
   7.3274720e-15  -1.4704047e-03   1.1130668e-12   1.4725618e-13
   4.9960036e-15  -1.4776764e-03   1.1512251e-12   1.4750509e-13
   6.0507155e-15  -1.4849767e-03   1.1459496e-12   1.4758629e-13
   4.9404925e-15  -1.4923405e-03   1.1547241e-12   1.4782060e-13
   6.6058270e-15  -1.4997094e-03   1.1700203e-12   1.4791110e-13
   4.9960036e-15  -1.5070371e-03   1.1922959e-12   1.4794520e-13
   2.7200464e-15  -1.5143668e-03   1.1664048e-12   1.4806502e-13
   6.1617378e-15  -1.5217161e-03   1.0800550e-12   1.4813217e-13
   4.8294702e-15  -1.5290083e-03   9.6767235e-13   1.4820863e-13
   7.3829831e-15  -1.5361999e-03   8.2729360e-13   1.4834622e-13
   5.6066263e-15  -1.5433245e-03   6.5644789e-13   1.4849762e-13
   4.7184479e-15  -1.5504756e-03   5.8396271e-13   1.4855953e-13
   7.2719608e-15  -1.5575768e-03   5.7672122e-13   1.4872093e-13
   7.9380946e-15  -1.5645721e-03   6.1884861e-13   1.4876279e-13
   6.2172489e-15  -1.5715223e-03   7.3740253e-13   1.4880998e-13
   5.2735594e-15  -1.5785427e-03   8.9243363e-13   1.4894831e-13
   4.3853809e-15  -1.5856663e-03   1.0215244e-12   1.4897496e-13
   3.8302694e-15  -1.5928626e-03   9.9913674e-13   1.4910514e-13
   8.1601392e-15  -1.6001903e-03   8.5926448e-13   1.4915992e-13
   7.6050277e-15  -1.6077205e-03   6.5265741e-13   1.4927997e-13
   3.4416914e-15  -1.6153296e-03   3.2201817e-13   1.4947668e-13
   5.7731597e-15  -1.6229702e-03  -1.2741462e-13   1.4954574e-13
   7.4384943e-15  -1.6306537e-03  -6.7284774e-13   1.4961986e-13
   5.8841820e-15  -1.6384150e-03  -1.3157581e-12   1.4977850e-13
   5.4956040e-15  -1.6462271e-03  -1.9955140e-12   1.4978779e-13
   2.5535130e-15  -1.6540168e-03  -2.6479257e-12   1.4992677e-13
   3.6637360e-15  -1.6617479e-03  -3.2485517e-12   1.5002558e-13
   5.9952043e-15  -1.6694562e-03  -3.5879892e-12   1.5004085e-13
   5.6066263e-15  -1.6771244e-03  -3.6434863e-12   1.5013466e-13
   5.3845817e-15  -1.6847228e-03  -3.4181893e-12   1.5022207e-13
   6.2172489e-15  -1.6923973e-03  -2.9718067e-12   1.5031356e-13
   5.9952043e-15  -1.7003151e-03  -2.3674952e-12   1.5043415e-13
   5.3845817e-15  -1.7084078e-03  -1.6430294e-12   1.5047795e-13
   5.2180482e-15  -1.7166126e-03  -9.5540615e-13   1.5052915e-13
   4.7739590e-15  -1.7249092e-03  -3.8007219e-13   1.5063507e-13
   4.9404925e-15  -1.7333020e-03   9.5846973e-14   1.5077126e-13
   7.4384943e-15  -1.7418169e-03   5.6518031e-13   1.5090965e-13
   6.9388939e-15  -1.7503498e-03   1.0319444e-12   1.5090388e-13
   8.6597396e-15  -1.7587472e-03   1.5369456e-12   1.5094335e-13
   8.6042284e-15  -1.7670056e-03   2.0731627e-12   1.5111982e-13
   6.4948047e-15  -1.7751918e-03   2.7119257e-12   1.5119653e-13
   4.6629367e-15  -1.7831696e-03   3.7515608e-12   1.5129546e-13
   5.2735594e-15  -1.7908957e-03   5.3394881e-12   1.5140834e-13
   2.6645353e-15  -1.7986027e-03   7.2387872e-12   1.5153193e-13
   3.6082248e-15  -1.8065111e-03   9.1555035e-12   1.5158967e-13
   7.2719608e-15  -1.8143148e-03   1.0748578e-11   1.5170551e-13
   6.8278716e-15  -1.8220133e-03   1.1914041e-11   1.5178063e-13
   6.3837824e-15  -1.8297925e-03   1.2757154e-11   1.5180327e-13
   9.0483177e-15  -1.8378476e-03   1.3276645e-11   1.5193860e-13
   5.2735594e-15  -1.8461376e-03   1.3589635e-11   1.5197659e-13
   6.2172489e-15  -1.8545006e-03   1.3755796e-11   1.5208665e-13
   5.3290705e-15  -1.8630147e-03   1.4372694e-11   1.5219491e-13
   6.1062266e-15  -1.8716543e-03   1.5507279e-11   1.5222321e-13
   6.1617378e-15  -1.8803405e-03   1.6972054e-11   1.5221555e-13
   5.2180482e-15  -1.8890889e-03   1.8329805e-11   1.5231084e-13
   6.9388939e-15  -1.8978686e-03   1.9566176e-11   1.5231097e-13
   3.9968029e-15  -1.9066388e-03   2.0581871e-11   1.5232143e-13
   5.6066263e-15  -1.9154232e-03   2.1159730e-11   1.5243326e-13
   6.3282712e-15  -1.9242391e-03   2.1251689e-11   1.5252210e-13
   5.8286709e-15  -1.9330512e-03   2.0800453e-11   1.5264137e-13
   4.1633363e-15  -1.9418523e-03   1.9887301e-11   1.5267547e-13
   6.1062266e-15  -1.9506858e-03   1.8547332e-11   1.5278196e-13
   6.4948047e-15  -1.9596179e-03   1.6765679e-11   1.5285314e-13
   8.8262730e-15  -1.9686995e-03   1.4522544e-11   1.5293302e-13
   5.2180482e-15  -1.9779501e-03   1.1831718e-11   1.5301623e-13
   6.4948047e-15  -1.9873514e-03   8.7679339e-12   1.5307477e-13
   2.1094237e-15  -1.9968471e-03   5.5231675e-12   1.5318244e-13
   3.9968029e-15  -2.0063525e-03   2.3246761e-12   1.5330468e-13
   4.8849813e-15  -2.0157754e-03  -7.0074105e-13   1.5328646e-13
   8.3821838e-15  -2.0250379e-03  -3.4588257e-12   1.5342507e-13
   6.0507155e-15  -2.0340793e-03  -5.7526548e-12   1.5355440e-13
   8.2156504e-15  -2.0428648e-03  -7.5691749e-12   1.5367301e-13
   6.8278716e-15  -2.0514088e-03  -8.4889718e-12   1.5373970e-13
   5.4400928e-15  -2.0597292e-03  -8.5590009e-12   1.5381637e-13
   5.7176486e-15  -2.0678302e-03  -8.3426665e-12   1.5387080e-13
   5.9952043e-15  -2.0757813e-03  -7.8518976e-12   1.5401395e-13
   6.1617378e-15  -2.0837195e-03  -7.0601235e-12   1.5411373e-13
   6.4392935e-15  -2.0917838e-03  -7.2669097e-12   1.5424988e-13
   6.2172489e-15  -2.1000391e-03  -8.9922509e-12   1.5425683e-13
   6.7168493e-15  -2.1085744e-03  -9.5913616e-12   1.5446663e-13
   6.3837824e-15  -2.1173747e-03  -1.0138732e-11   1.5463963e-13
   8.3821838e-15  -2.1263409e-03  -1.1745268e-11   1.5472608e-13
   7.0499162e-15  -2.1354037e-03  -1.4012803e-11   1.5483047e-13
   5.1625371e-15  -2.1445172e-03  -1.5691400e-11   1.5487590e-13
   4.9960036e-15  -2.1536392e-03  -1.6270916e-11   1.5492917e-13
   5.6621374e-15  -2.1627365e-03  -1.5924609e-11   1.5496019e-13
   4.6074256e-15  -2.1718093e-03  -1.5117011e-11   1.5503510e-13
   5.6066263e-15  -2.1808858e-03  -1.4069605e-11   1.5528297e-13
   8.6597396e-15  -2.1899678e-03  -1.2753398e-11   1.5529734e-13
   7.7160500e-15  -2.1990370e-03  -1.1291496e-11   1.5540547e-13
   5.9952043e-15  -2.2081115e-03  -9.5239067e-12   1.5543808e-13
   3.8302694e-15  -2.2172466e-03  -7.1742761e-12   1.5553158e-13
   5.8286709e-15  -2.2265078e-03  -5.0776399e-12   1.5562704e-13
   3.1086245e-15  -2.2359513e-03  -4.7705474e-12   1.5582224e-13
   4.6629367e-15  -2.2456072e-03  -6.7613091e-12   1.5593303e-13
   5.1625371e-15  -2.2554599e-03  -1.1063517e-11   1.5591987e-13
   8.3821838e-15  -2.2654400e-03  -1.7701960e-11   1.5613584e-13
   5.8286709e-15  -2.2754422e-03  -2.5806105e-11   1.5619361e-13
   6.7723605e-15  -2.2853753e-03  -3.0063417e-11   1.5627289e-13
   6.4948047e-15  -2.2951660e-03  -2.9858537e-11   1.5630211e-13
   4.6629367e-15  -2.3047533e-03  -2.4820866e-11   1.5640004e-13
   4.0523140e-15  -2.3141017e-03  -1.3673371e-11   1.5664812e-13
   5.6066263e-15  -2.3232076e-03   8.2185712e-13   1.5674541e-13
   3.9412917e-15  -2.3321032e-03   1.4354667e-11   1.5676776e-13
   5.0515148e-15  -2.3408961e-03   2.4022208e-11   1.5684978e-13
   4.4408921e-15  -2.3497311e-03   2.6793318e-11   1.5677253e-13
   7.1609385e-15  -2.3586245e-03   2.8825759e-11   1.5684835e-13
   6.6058270e-15  -2.3676138e-03   3.2422693e-11   1.5698179e-13
   7.7715612e-15  -2.3767884e-03   3.6628545e-11   1.5710534e-13
   6.9388939e-15  -2.3862148e-03   4.0580148e-11   1.5716090e-13
   7.6605389e-15  -2.3958670e-03   4.4516224e-11   1.5720603e-13
   8.2156504e-15  -2.4056917e-03   4.9826604e-11   1.5734683e-13
   4.1633363e-15  -2.4156432e-03   5.4039723e-11   1.5742789e-13
   5.7176486e-15  -2.4256630e-03   5.3935966e-11   1.5747192e-13
   6.4948047e-15  -2.4357051e-03   5.0702253e-11   1.5749561e-13
   3.8857806e-15  -2.4457393e-03   4.6365084e-11   1.5752880e-13
   6.2172489e-15  -2.4557602e-03   4.1379964e-11   1.5760320e-13
   4.5519144e-15  -2.4658084e-03   3.5335116e-11   1.5758761e-13
   6.6613381e-15  -2.4759754e-03   2.9378573e-11   1.5774976e-13
   7.2164497e-15  -2.4862838e-03   2.4032652e-11   1.5789687e-13
   6.3282712e-15  -2.4966924e-03   1.9709713e-11   1.5805995e-13
   3.9968029e-15  -2.5072234e-03   1.6620557e-11   1.5819060e-13
   4.6074256e-15  -2.5179403e-03   1.3528493e-11   1.5828273e-13
   7.9380946e-15  -2.5288990e-03   9.0376185e-12   1.5842155e-13
   7.1054274e-15  -2.5401201e-03   2.8830192e-12   1.5843358e-13
   4.2743586e-15  -2.5515785e-03  -4.0063207e-12   1.5856113e-13
   4.7739590e-15  -2.5632027e-03  -1.0128242e-11   1.5868656e-13
   4.7739590e-15  -2.5748884e-03  -1.3401661e-11   1.5886599e-13
   4.8849813e-15  -2.5865293e-03  -1.2393344e-11   1.5894168e-13
   6.0507155e-15  -2.5980406e-03  -4.0024145e-12   1.5904735e-13
   4.3298698e-15  -2.6093651e-03   1.6386718e-11   1.5912387e-13
   2.4424907e-15  -2.6204855e-03   4.6009647e-11   1.5924034e-13
   5.4956040e-15  -2.6314445e-03   7.6482027e-11   1.5928800e-13
   4.2188475e-15  -2.6422898e-03   1.0504700e-10   1.5928414e-13
   7.8825835e-15  -2.6530212e-03   1.2817332e-10   1.5932059e-13
   5.8286709e-15  -2.6636825e-03   1.4380461e-10   1.5940323e-13
   5.6621374e-15  -2.6743873e-03   1.4988216e-10   1.5944708e-13
   4.1078252e-15  -2.6852368e-03   1.4371304e-10   1.5955445e-13
   5.2735594e-15  -2.6961999e-03   1.2163716e-10   1.5964517e-13
   5.9396932e-15  -2.7074136e-03   1.2141988e-10   1.5977557e-13
   5.2180482e-15  -2.7188826e-03   1.3089959e-10   1.5973804e-13
   3.7747583e-15  -2.7303913e-03   1.4150578e-10   1.5973643e-13
   5.4956040e-15  -2.7418931e-03   1.5146610e-10   1.5983938e-13
   4.2743586e-15  -2.7533861e-03   1.5740552e-10   1.5999725e-13
   4.9404925e-15  -2.7648855e-03   1.6253769e-10   1.6008041e-13
   5.0515148e-15  -2.7763907e-03   1.6789811e-10   1.6012611e-13
   7.1609385e-15  -2.7878695e-03   1.7310006e-10   1.6019772e-13
   5.3290705e-15  -2.7993123e-03   1.7756550e-10   1.6025455e-13
   5.2735594e-15  -2.8107532e-03   1.8607022e-10   1.6042178e-13
   5.3290705e-15  -2.8222269e-03   1.9861574e-10   1.6048014e-13
   4.9960036e-15  -2.8337525e-03   2.0965226e-10   1.6057277e-13
   5.8286709e-15  -2.8453685e-03   2.1307484e-10   1.6059187e-13
   5.1070259e-15  -2.8571178e-03   2.0710495e-10   1.6075378e-13
   4.6074256e-15  -2.8690233e-03   1.9194805e-10   1.6076650e-13
   5.1070259e-15  -2.8810786e-03   1.7131588e-10   1.6088457e-13
   6.5503158e-15  -2.8932422e-03   1.5124545e-10   1.6095943e-13
   5.5511151e-15  -2.9054399e-03   1.3878742e-10   1.6101563e-13
   6.0507155e-15  -2.9175801e-03   1.4213675e-10   1.6111722e-13
   4.2743586e-15  -2.9295831e-03   1.6931945e-10   1.6124262e-13
   7.9380946e-15  -2.9413952e-03   2.2344637e-10   1.6128731e-13
   7.0499162e-15  -2.9529918e-03   2.9207705e-10   1.6134535e-13
   4.5519144e-15  -2.9644065e-03   3.5676610e-10   1.6155740e-13
   7.2164497e-15  -2.9756829e-03   4.1030238e-10   1.6161727e-13
   5.6621374e-15  -2.9867745e-03   4.4303207e-10   1.6175497e-13
   4.9404925e-15  -2.9976870e-03   4.5441989e-10   1.6186079e-13
   7.9936058e-15  -3.0085610e-03   4.3671221e-10   1.6182261e-13
   5.8286709e-15  -3.0195128e-03   3.8328078e-10   1.6189880e-13
   6.2172489e-15  -3.0304545e-03   2.9638080e-10   1.6197600e-13
   6.4948047e-15  -3.0415970e-03   2.3145506e-10   1.6210162e-13
   6.2172489e-15  -3.0531931e-03   2.0248298e-10   1.6222297e-13
   7.9380946e-15  -3.0648836e-03   1.9085787e-10   1.6221157e-13
   6.6058270e-15  -3.0766171e-03   1.8926157e-10   1.6232029e-13
   8.9928065e-15  -3.0884200e-03   1.9175623e-10   1.6232004e-13
   7.4940054e-15  -3.1003006e-03   1.9402073e-10   1.6241681e-13
   5.3845817e-15  -3.1122401e-03   1.9823654e-10   1.6257479e-13
   4.3298698e-15  -3.1241861e-03   2.0409329e-10   1.6258637e-13
   5.3845817e-15  -3.1360725e-03   2.1108113e-10   1.6273958e-13
   7.3829831e-15  -3.1478739e-03   2.2357938e-10   1.6281831e-13
   5.2180482e-15  -3.1596162e-03   2.4305761e-10   1.6293168e-13
   6.3837824e-15  -3.1713445e-03   2.6013644e-10   1.6301595e-13
   3.5527137e-15  -3.1831058e-03   2.6432443e-10   1.6306348e-13
   5.2180482e-15  -3.1949555e-03   2.5524579e-10   1.6316474e-13
   5.1070259e-15  -3.2069445e-03   2.4270486e-10   1.6317369e-13
   4.3298698e-15  -3.2191054e-03   2.3849355e-10   1.6326955e-13
   6.2172489e-15  -3.2314403e-03   2.5651151e-10   1.6332737e-13
   4.5519144e-15  -3.2439172e-03   3.1344665e-10   1.6346858e-13
   5.5511151e-15  -3.2564750e-03   4.2322233e-10   1.6349349e-13
   6.5503158e-15  -3.2690374e-03   5.9209430e-10   1.6365635e-13
   3.6082248e-15  -3.2815317e-03   8.0994131e-10   1.6384857e-13
   4.4408921e-15  -3.2939063e-03   1.0476297e-09   1.6389292e-13
   8.8817842e-15  -3.3061322e-03   1.2658074e-09   1.6405575e-13
   6.2172489e-15  -3.3182228e-03   1.4340000e-09   1.6415419e-13
   4.9960036e-15  -3.3302020e-03   1.5544401e-09   1.6423908e-13
   4.3853809e-15  -3.3420031e-03   1.6183174e-09   1.6436841e-13
   6.1617378e-15  -3.3535911e-03   1.6242963e-09   1.6441298e-13
   3.9412917e-15  -3.3650514e-03   1.5867602e-09   1.6447055e-13
   6.3837824e-15  -3.3765167e-03   1.5002057e-09   1.6453638e-13
   5.0515148e-15  -3.3879469e-03   1.3833708e-09   1.6451539e-13
   5.1070259e-15  -3.3994953e-03   1.3501888e-09   1.6464634e-13
   4.6629367e-15  -3.4114805e-03   1.4187214e-09   1.6465815e-13
   6.3837824e-15  -3.4236132e-03   1.5326131e-09   1.6482623e-13
   3.7747583e-15  -3.4358462e-03   1.6656793e-09   1.6504440e-13
   4.7739590e-15  -3.4482053e-03   1.7962628e-09   1.6507822e-13
   4.5519144e-15  -3.4606967e-03   1.9067339e-09   1.6517608e-13
   6.6058270e-15  -3.4732961e-03   1.9849547e-09   1.6534895e-13
   6.6613381e-15  -3.4859402e-03   2.0325504e-09   1.6547079e-13
   7.0499162e-15  -3.4985420e-03   2.0456908e-09   1.6558850e-13
   6.4948047e-15  -3.5110657e-03   2.0211439e-09   1.6559686e-13
   5.6621374e-15  -3.5235358e-03   1.9657478e-09   1.6574215e-13
   9.3258734e-15  -3.5359885e-03   1.8834796e-09   1.6583330e-13
   6.7723605e-15  -3.5484578e-03   1.7632655e-09   1.6591746e-13
   3.6637360e-15  -3.5609910e-03   1.6230370e-09   1.6607419e-13
   6.7723605e-15  -3.5736450e-03   1.5188392e-09   1.6615769e-13
   8.7152507e-15  -3.5864637e-03   1.4863490e-09   1.6620147e-13
   6.1062266e-15  -3.5994609e-03   1.5472948e-09   1.6616818e-13
   4.6074256e-15  -3.6126197e-03   1.7224138e-09   1.6623216e-13
   6.4948047e-15  -3.6259003e-03   2.0222950e-09   1.6629570e-13
   5.7731597e-15  -3.6392489e-03   2.4001595e-09   1.6637938e-13
   5.4956040e-15  -3.6526020e-03   2.7912262e-09   1.6644906e-13
   5.3290705e-15  -3.6658933e-03   3.1264758e-09   1.6654384e-13
   3.2751579e-15  -3.6790671e-03   3.3633331e-09   1.6664574e-13
   5.4956040e-15  -3.6921099e-03   3.4441384e-09   1.6682373e-13
   3.3861802e-15  -3.7049731e-03   3.3829720e-09   1.6693915e-13
   6.2727601e-15  -3.7175430e-03   3.2070039e-09   1.6711248e-13
   4.1633363e-15  -3.7297999e-03   2.9045236e-09   1.6711686e-13
   4.4408921e-15  -3.7418594e-03   2.4584523e-09   1.6723930e-13
   6.7168493e-15  -3.7538203e-03   1.9662226e-09   1.6722428e-13
   4.7184479e-15  -3.7656479e-03   1.4527125e-09   1.6728197e-13
   6.4948047e-15  -3.7777240e-03   1.6047462e-09   1.6727942e-13
   5.1070259e-15  -3.7902155e-03   2.1574216e-09   1.6746348e-13
   4.7739590e-15  -3.8028856e-03   2.8762157e-09   1.6751973e-13
   7.4940054e-15  -3.8157377e-03   3.6391258e-09   1.6764274e-13
   8.0491169e-15  -3.8288069e-03   4.3355727e-09   1.6765796e-13
   2.8865799e-15  -3.8420893e-03   4.8853798e-09   1.6783078e-13
   3.9412917e-15  -3.8555403e-03   5.2495324e-09   1.6796986e-13
   5.8286709e-15  -3.8690533e-03   5.4652966e-09   1.6812739e-13
   8.2156504e-15  -3.8824987e-03   5.5200451e-09   1.6820993e-13
   6.7168493e-15  -3.8958071e-03   5.3258062e-09   1.6827325e-13
   6.3282712e-15  -3.9090080e-03   4.7844546e-09   1.6842394e-13
   4.8849813e-15  -3.9221745e-03   4.0145401e-09   1.6855018e-13
   5.7731597e-15  -3.9353286e-03   3.2130377e-09   1.6873410e-13
   5.7731597e-15  -3.9484978e-03   2.5116005e-09   1.6885620e-13
   3.1641356e-15  -3.9617459e-03   2.1069467e-09   1.6896357e-13
   3.7192471e-15  -3.9751390e-03   2.0854834e-09   1.6901309e-13
   6.9944051e-15  -3.9887180e-03   2.4486198e-09   1.6901295e-13
   5.4400928e-15  -4.0024890e-03   3.1973001e-09   1.6912601e-13
   8.4376950e-15  -4.0164229e-03   4.3404494e-09   1.6917552e-13
   5.6621374e-15  -4.0304645e-03   5.8673445e-09   1.6930817e-13
   6.3837824e-15  -4.0445417e-03   7.5640796e-09   1.6949264e-13
   5.8841820e-15  -4.0585709e-03   9.0391677e-09   1.6960979e-13
   4.9404925e-15  -4.0724658e-03   1.0167242e-08   1.6973140e-13
   5.2180482e-15  -4.0861652e-03   1.1045605e-08   1.6990207e-13
   6.7168493e-15  -4.0996436e-03   1.1544078e-08   1.6992188e-13
   7.4384943e-15  -4.1128318e-03   1.1471265e-08   1.7001790e-13
   3.9412917e-15  -4.1256693e-03   1.0766979e-08   1.7008517e-13
   6.5503158e-15  -4.1381996e-03   9.5472991e-09   1.7018785e-13
   5.8841820e-15  -4.1505410e-03   8.2891143e-09   1.7019831e-13
   6.1617378e-15  -4.1628170e-03   7.8141042e-09   1.7028999e-13
   3.5527137e-15  -4.1751716e-03   8.7901236e-09   1.7028967e-13
   6.2172489e-15  -4.1878170e-03   1.0811686e-08   1.7035400e-13
   7.0499162e-15  -4.2007589e-03   1.3266942e-08   1.7041962e-13
   6.9388939e-15  -4.2139868e-03   1.5762112e-08   1.7053075e-13
   5.9952043e-15  -4.2274916e-03   1.8003893e-08   1.7055617e-13
   4.7739590e-15  -4.2412567e-03   1.9808332e-08   1.7062743e-13
   4.2188475e-15  -4.2552092e-03   2.1055016e-08   1.7071342e-13
   9.0483177e-15  -4.2691960e-03   2.1449367e-08   1.7081171e-13
   8.1046281e-15  -4.2830848e-03   2.0479751e-08   1.7074190e-13
   5.1070259e-15  -4.2968324e-03   1.7403813e-08   1.7081169e-13
   7.1609385e-15  -4.3104858e-03   1.2212442e-08   1.7094571e-13
   5.3290705e-15  -4.3240759e-03   7.7621337e-09   1.7110843e-13
   6.9388939e-15  -4.3376077e-03   5.3935297e-09   1.7117936e-13
   5.0515148e-15  -4.3511348e-03   5.0668182e-09   1.7132178e-13
   5.9396932e-15  -4.3647419e-03   7.0097889e-09   1.7144578e-13
   6.7168493e-15  -4.3785073e-03   1.1230982e-08   1.7150338e-13
   7.7715612e-15  -4.3924802e-03   1.7295644e-08   1.7146714e-13
   5.8286709e-15  -4.4066702e-03   2.4495572e-08   1.7156420e-13
   7.2719608e-15  -4.4210425e-03   3.2042463e-08   1.7167127e-13
   4.9960036e-15  -4.4355245e-03   3.9887603e-08   1.7173378e-13
   7.1609385e-15  -4.4500171e-03   4.8036809e-08   1.7187807e-13
   6.1062266e-15  -4.4644142e-03   5.5048484e-08   1.7204907e-13
   7.3274720e-15  -4.4786238e-03   5.9487048e-08   1.7215876e-13
   7.2164497e-15  -4.4925920e-03   6.1797788e-08   1.7222893e-13
   7.5495166e-15  -4.5063088e-03   6.4076115e-08   1.7227896e-13
   6.6058270e-15  -4.5197169e-03   6.6707830e-08   1.7236327e-13
   7.0499162e-15  -4.5327713e-03   6.8707479e-08   1.7236479e-13
   7.3829831e-15  -4.5455400e-03   6.8227289e-08   1.7245257e-13
   2.5535130e-15  -4.5581634e-03   6.4810073e-08   1.7251570e-13
   4.7184479e-15  -4.5707676e-03   6.0639067e-08   1.7261513e-13
   5.7176486e-15  -4.5834643e-03   5.7269304e-08   1.7268775e-13
   2.3869795e-15  -4.5963661e-03   5.3841168e-08   1.7280058e-13
   4.8294702e-15  -4.6094845e-03   4.7939999e-08   1.7288015e-13
   4.3298698e-15  -4.6228029e-03   3.6900875e-08   1.7283288e-13
   6.1617378e-15  -4.6362827e-03   1.9408772e-08   1.7292219e-13
   4.5519144e-15  -4.6498527e-03  -5.7843600e-09   1.7306071e-13
   4.4408921e-15  -4.6633856e-03  -4.1195118e-08   1.7307660e-13
   5.3845817e-15  -4.6767875e-03  -8.6127841e-08   1.7319344e-13
   5.4956040e-15  -4.6900419e-03  -1.4257534e-07   1.7321526e-13
   7.5495166e-15  -4.7032150e-03  -1.9671188e-07   1.7336155e-13
   5.1070259e-15  -4.7163672e-03  -2.3161563e-07   1.7344562e-13
   8.6597396e-15  -4.7294888e-03  -2.4594625e-07   1.7352170e-13
   5.4400928e-15  -4.7425886e-03  -2.4434750e-07   1.7361814e-13
   6.6613381e-15  -4.7557132e-03  -2.3184805e-07   1.7372048e-13
   4.4408921e-15  -4.7689144e-03  -2.1428155e-07   1.7385057e-13
   5.9396932e-15  -4.7822292e-03  -1.9897284e-07   1.7392541e-13
   6.2727601e-15  -4.7956723e-03  -1.9755580e-07   1.7397603e-13
   7.9936058e-15  -4.8092336e-03  -2.2061594e-07   1.7403435e-13
   3.3861802e-15  -4.8228730e-03  -2.7086538e-07   1.7418488e-13
   7.2164497e-15  -4.8365374e-03  -3.0470419e-07   1.7426316e-13
   4.3853809e-15  -4.8501530e-03  -3.1335769e-07   1.7435084e-13
   6.6613381e-15  -4.8636274e-03  -3.1543373e-07   1.7444315e-13
   5.7731597e-15  -4.8769095e-03  -3.2298792e-07   1.7449398e-13
   8.3266727e-15  -4.8899806e-03  -3.4596954e-07   1.7451182e-13
   5.3845817e-15  -4.9028483e-03  -3.9595116e-07   1.7462209e-13
   1.0214052e-14  -4.9155671e-03  -4.3022493e-07   1.7474927e-13
   6.7723605e-15  -4.9281902e-03  -3.9191419e-07   1.7480744e-13
   4.4964032e-15  -4.9407314e-03  -2.8337499e-07   1.7482438e-13
   4.2188475e-15  -4.9532244e-03  -1.1939032e-07   1.7488548e-13
   7.2164497e-15  -4.9657082e-03   8.7750397e-08   1.7490300e-13
   7.1609385e-15  -4.9781991e-03   3.3548972e-07   1.7500239e-13
   3.6637360e-15  -4.9906968e-03   6.2153608e-07   1.7503308e-13
   6.5503158e-15  -5.0031798e-03   9.3314091e-07   1.7507145e-13
   6.5503158e-15  -5.0155763e-03   1.2506899e-06   1.7520897e-13
   7.4384943e-15  -5.0278038e-03   1.5510108e-06   1.7519578e-13
   7.0499162e-15  -5.0398052e-03   1.7680308e-06   1.7525625e-13
   6.1617378e-15  -5.0515786e-03   1.8222247e-06   1.7540223e-13
   7.8270723e-15  -5.0632307e-03   1.8627779e-06   1.7551733e-13
   5.7731597e-15  -5.0749601e-03   1.9435580e-06   1.7560992e-13
   4.1078252e-15  -5.0869010e-03   2.0439646e-06   1.7563414e-13
   6.1062266e-15  -5.0990363e-03   2.1525856e-06   1.7569686e-13
   8.9928065e-15  -5.1113316e-03   2.2543762e-06   1.7575487e-13
   6.5503158e-15  -5.1237712e-03   2.3311731e-06   1.7579524e-13
   6.2172489e-15  -5.1363485e-03   2.3621631e-06   1.7579502e-13
   8.0491169e-15  -5.1490645e-03   2.3323611e-06   1.7581545e-13
   7.0499162e-15  -5.1619156e-03   2.2317166e-06   1.7597040e-13
   3.8302694e-15  -5.1748871e-03   2.0243436e-06   1.7611357e-13
   6.8278716e-15  -5.1879572e-03   1.6807177e-06   1.7612636e-13
   8.8262730e-15  -5.2011041e-03   1.2473248e-06   1.7609239e-13
   3.2196468e-15  -5.2143095e-03   7.9181972e-07   1.7612158e-13
   5.5511151e-15  -5.2275615e-03   3.5369805e-07   1.7621042e-13
   4.6074256e-15  -5.2408580e-03  -8.5674667e-08   1.7630639e-13
   3.6637360e-15  -5.2542175e-03  -5.4596391e-07   1.7637355e-13
   4.0523140e-15  -5.2676598e-03  -1.0215698e-06   1.7638222e-13
   3.5527137e-15  -5.2811689e-03  -1.4875582e-06   1.7647161e-13
   5.1625371e-15  -5.2947367e-03  -1.9634329e-06   1.7654927e-13
   5.6621374e-15  -5.3083840e-03  -2.5238844e-06   1.7666731e-13
   3.7747583e-15  -5.3221195e-03  -3.2795704e-06   1.7673331e-13
   9.6589403e-15  -5.3359156e-03  -4.3490980e-06   1.7680965e-13
   3.7192471e-15  -5.3497213e-03  -5.8450615e-06   1.7696187e-13
   5.8286709e-15  -5.3634872e-03  -7.8614541e-06   1.7705038e-13
   7.3274720e-15  -5.3771594e-03  -1.0410198e-05   1.7717427e-13
   7.3274720e-15  -5.3906691e-03  -1.3364500e-05   1.7731174e-13
   6.1617378e-15  -5.4039861e-03  -1.6316304e-05   1.7739349e-13
   5.7176486e-15  -5.4171448e-03  -1.8429904e-05   1.7741691e-13
   6.7168493e-15  -5.4302483e-03  -1.9069805e-05   1.7749134e-13
   5.2735594e-15  -5.4434680e-03  -1.8192573e-05   1.7753977e-13
   5.1625371e-15  -5.4569354e-03  -1.6007541e-05   1.7767335e-13
   8.6042284e-15  -5.4706401e-03  -1.2927692e-05   1.7782353e-13
   6.9944051e-15  -5.4845565e-03  -9.3668715e-06   1.7791458e-13
   5.7731597e-15  -5.4986777e-03  -5.6791278e-06   1.7794173e-13
   5.7731597e-15  -5.5129973e-03  -2.1480990e-06   1.7798152e-13
   3.5527137e-15  -5.5274992e-03   1.0561616e-06   1.7805230e-13
   7.1054274e-15  -5.5421520e-03   3.9104406e-06   1.7811900e-13
   8.1046281e-15  -5.5569134e-03   6.5151920e-06   1.7817118e-13
   8.2156504e-15  -5.5717423e-03   9.0256138e-06   1.7819849e-13
   7.3829831e-15  -5.5866057e-03   1.1590279e-05   1.7825313e-13
   4.1078252e-15  -5.6014769e-03   1.4314779e-05   1.7828597e-13
   5.7176486e-15  -5.6163397e-03   1.7233176e-05   1.7841150e-13
   7.6050277e-15  -5.6311950e-03   2.0349430e-05   1.7849679e-13
   7.1054274e-15  -5.6460637e-03   2.3505772e-05   1.7855629e-13
   2.4980018e-15  -5.6609651e-03   2.6367232e-05   1.7861552e-13
   8.5487173e-15  -5.6759035e-03   2.8722805e-05   1.7862381e-13
   7.8825835e-15  -5.6908948e-03   3.0415401e-05   1.7866547e-13
   8.6042284e-15  -5.7059695e-03   3.1307178e-05   1.7870459e-13
   6.6058270e-15  -5.7211471e-03   3.1238677e-05   1.7872378e-13
   8.8262730e-15  -5.7364162e-03   2.9974815e-05   1.7878945e-13
   7.0499162e-15  -5.7517525e-03   2.7326651e-05   1.7892145e-13
   7.3829831e-15  -5.7671389e-03   2.3527750e-05   1.7895929e-13
   4.2743586e-15  -5.7825365e-03   1.8920910e-05   1.7896349e-13
   5.3290705e-15  -5.7978802e-03   1.3790630e-05   1.7905109e-13
   4.6629367e-15  -5.8131341e-03   8.1966737e-06   1.7902572e-13
   4.5519144e-15  -5.8283066e-03   2.2151065e-06   1.7911335e-13
   5.3290705e-15  -5.8434413e-03  -3.8027820e-06   1.7917356e-13
   5.6621374e-15  -5.8586347e-03  -9.5619740e-06   1.7925806e-13
   5.8841820e-15  -5.8739720e-03  -1.4854034e-05   1.7930812e-13
   6.9944051e-15  -5.8894334e-03  -1.9340362e-05   1.7938544e-13
   1.0547119e-15  -5.9049886e-03  -2.2564347e-05   1.7952633e-13
   4.4408921e-15  -5.9206514e-03  -2.4050917e-05   1.7954949e-13
   3.6637360e-15  -5.9364562e-03  -2.3620016e-05   1.7965071e-13
   5.6066263e-15  -5.9524282e-03  -2.1651033e-05   1.7979455e-13
   6.9388939e-15  -5.9685612e-03  -1.8807338e-05   1.7994264e-13
   7.2719608e-15  -5.9848196e-03  -1.5693672e-05   1.8004754e-13
   5.3290705e-15  -6.0011531e-03  -1.2704693e-05   1.8007030e-13
   7.2164497e-15  -6.0175112e-03  -1.0041934e-05   1.8011151e-13
   6.9388939e-15  -6.0338551e-03  -7.7799137e-06   1.8032427e-13
   6.1062266e-15  -6.0501651e-03  -5.9303974e-06   1.8045620e-13
   7.8270723e-15  -6.0664501e-03  -4.5240081e-06   1.8060362e-13
   6.1062266e-15  -6.0827519e-03  -3.6119895e-06   1.8069163e-13
   7.0499162e-15  -6.0991160e-03  -3.1199684e-06   1.8079031e-13
   5.5511151e-15  -6.1155785e-03  -2.9698721e-06   1.8091207e-13
   6.9944051e-15  -6.1321949e-03  -3.0748055e-06   1.8088764e-13
   3.6082248e-15  -6.1490359e-03  -3.2776667e-06   1.8099215e-13
   3.6637360e-15  -6.1661451e-03  -3.4912437e-06   1.8102157e-13
   6.8833828e-15  -6.1835110e-03  -3.7787739e-06   1.8107230e-13
   6.8833828e-15  -6.2011157e-03  -4.2467398e-06   1.8109585e-13
   6.0507155e-15  -6.2189341e-03  -4.4696484e-06   1.8122538e-13
   6.1617378e-15  -6.2368836e-03  -4.2287718e-06   1.8123385e-13
   9.2703623e-15  -6.2549112e-03  -3.5895467e-06   1.8134008e-13
   4.7739590e-15  -6.2730216e-03  -2.6886881e-06   1.8142705e-13
   7.4384943e-15  -6.2912417e-03  -2.0175089e-06   1.8136572e-13
   7.7160500e-15  -6.3095430e-03  -2.0300866e-06   1.8142167e-13
   6.1617378e-15  -6.3278986e-03  -3.0002248e-06   1.8153861e-13
   3.7747583e-15  -6.3463824e-03  -5.0572406e-06   1.8170761e-13
   5.9396932e-15  -6.3650934e-03  -7.6697564e-06   1.8185901e-13
   5.8286709e-15  -6.3839715e-03  -1.0849838e-05   1.8198405e-13
   4.2743586e-15  -6.4029991e-03  -1.4660100e-05   1.8203906e-13
   6.8278716e-15  -6.4223076e-03  -1.9249121e-05   1.8214711e-13
   4.3853809e-15  -6.4418906e-03  -2.4311587e-05   1.8227175e-13
   8.3266727e-15  -6.4615871e-03  -2.9598715e-05   1.8232450e-13
   5.4400928e-15  -6.4813469e-03  -3.5013617e-05   1.8235353e-13
   6.8833828e-15  -6.5012159e-03  -4.0640615e-05   1.8250607e-13
   5.1070259e-15  -6.5213155e-03  -4.5722007e-05   1.8254617e-13
   8.0491169e-15  -6.5414907e-03  -5.0155411e-05   1.8263849e-13
   4.8849813e-15  -6.5615985e-03  -5.3952925e-05   1.8275604e-13
   5.8841820e-15  -6.5817349e-03  -5.7260413e-05   1.8287674e-13
   6.8278716e-15  -6.6020238e-03  -6.0052518e-05   1.8290763e-13
   4.8294702e-15  -6.6223499e-03  -6.2085319e-05   1.8300605e-13
   8.9928065e-15  -6.6426584e-03  -6.3423633e-05   1.8307134e-13
   7.3829831e-15  -6.6630611e-03  -6.4173226e-05   1.8313078e-13
   7.1054274e-15  -6.6837978e-03  -6.4546578e-05   1.8322431e-13
   5.8286709e-15  -6.7046187e-03  -6.4478041e-05   1.8326527e-13
   6.5503158e-15  -6.7253703e-03  -6.3987674e-05   1.8326818e-13
   4.3298698e-15  -6.7461321e-03  -6.3046526e-05   1.8329060e-13
   9.0483177e-15  -6.7670471e-03  -6.1872680e-05   1.8340111e-13
   7.3829831e-15  -6.7880170e-03  -6.0309211e-05   1.8341696e-13
   5.2180482e-15  -6.8088915e-03  -5.8347448e-05   1.8347382e-13
   6.6613381e-15  -6.8297067e-03  -5.6296238e-05   1.8368539e-13
   7.4384943e-15  -6.8506716e-03  -5.3345681e-05   1.8368290e-13
   6.4948047e-15  -6.8716233e-03  -4.9323312e-05   1.8384169e-13
   7.6605389e-15  -6.8925225e-03  -4.4295236e-05   1.8387752e-13
   5.8286709e-15  -6.9135159e-03  -3.8315232e-05   1.8393818e-13
   5.7731597e-15  -6.9347627e-03  -3.1933216e-05   1.8403414e-13
   4.6074256e-15  -6.9561657e-03  -2.5165778e-05   1.8418557e-13
   3.9412917e-15  -6.9776242e-03  -1.8088920e-05   1.8426318e-13
   6.1617378e-15  -6.9991505e-03  -1.1057032e-05   1.8433833e-13
   6.2727601e-15  -7.0209216e-03  -3.9665044e-06   1.8436821e-13
   4.1078252e-15  -7.0429338e-03   3.6466286e-06   1.8445810e-13
   4.6629367e-15  -7.0649541e-03   1.1725624e-05   1.8455851e-13
   5.3845817e-15  -7.0870001e-03   2.0290905e-05   1.8467198e-13
   6.7723605e-15  -7.1092123e-03   2.8673761e-05   1.8477602e-13
   6.8833828e-15  -7.1315067e-03   3.6931965e-05   1.8482238e-13
   5.8841820e-15  -7.1537485e-03   4.5062777e-05   1.8488099e-13
   6.2727601e-15  -7.1759046e-03   5.3064537e-05   1.8497870e-13
   6.3837824e-15  -7.1981564e-03   6.0416857e-05   1.8500504e-13
   5.4956040e-15  -7.2206588e-03   6.6756591e-05   1.8505297e-13
   4.6629367e-15  -7.2431373e-03   7.2034439e-05   1.8515215e-13
   6.0507155e-15  -7.2655472e-03   7.6661735e-05   1.8530795e-13
   7.7160500e-15  -7.2880420e-03   8.0716622e-05   1.8542192e-13
   4.8294702e-15  -7.3107105e-03   8.4077936e-05   1.8549046e-13
   4.4408921e-15  -7.3334275e-03   8.6892986e-05   1.8553696e-13
   5.2735594e-15  -7.3561082e-03   8.9297602e-05   1.8563427e-13
   1.8873791e-15  -7.3788534e-03   9.0579339e-05   1.8566126e-13
   6.1617378e-15  -7.4018185e-03   8.9681551e-05   1.8579555e-13
   3.2196468e-15  -7.4248504e-03   8.7762226e-05   1.8589189e-13
   6.4392935e-15  -7.4478436e-03   8.5045256e-05   1.8601098e-13
   3.1086245e-15  -7.4709271e-03   8.1462479e-05   1.8602342e-13
   7.3829831e-15  -7.4942542e-03   7.6880973e-05   1.8619987e-13
   2.7200464e-15  -7.5176909e-03   7.1150244e-05   1.8634190e-13
   4.9404925e-15  -7.5410870e-03   6.4228679e-05   1.8638413e-13
   5.2180482e-15  -7.5644620e-03   5.5878711e-05   1.8642193e-13
   4.9404925e-15  -7.5880306e-03   4.5247163e-05   1.8653529e-13
   3.5527137e-15  -7.6117840e-03   3.3487283e-05   1.8670964e-13
   5.1625371e-15  -7.6355248e-03   2.1201495e-05   1.8686510e-13
   5.5511151e-15  -7.6593465e-03   8.3821200e-06   1.8705276e-13
   6.1617378e-15  -7.6834557e-03  -4.8473741e-06   1.8728433e-13
   7.1054274e-15  -7.7077633e-03  -1.8510698e-05   1.8733194e-13
   7.0499162e-15  -7.7321129e-03  -3.2576231e-05   1.8736708e-13
   2.2759572e-15  -7.7564583e-03  -4.7186993e-05   1.8748554e-13
   6.2172489e-15  -7.7809310e-03  -6.2720483e-05   1.8761712e-13
   5.6066263e-15  -7.8056538e-03  -7.8574336e-05   1.8769359e-13
   2.4980018e-15  -7.8304099e-03  -9.3683879e-05   1.8788711e-13
   2.3314684e-15  -7.8550769e-03  -1.0767690e-04   1.8780790e-13
   5.9952043e-15  -7.8797707e-03  -1.2061982e-04   1.8785393e-13
   4.6629367e-15  -7.9045579e-03  -1.3279242e-04   1.8799791e-13
   7.9936058e-15  -7.9292908e-03  -1.4429922e-04   1.8808365e-13
   5.2735594e-15  -7.9538668e-03  -1.5540206e-04   1.8814654e-13
   8.3821838e-15  -7.9783193e-03  -1.6661103e-04   1.8821511e-13
   7.1609385e-15  -8.0028277e-03  -1.7624576e-04   1.8844643e-13
   5.2180482e-15  -8.0273116e-03  -1.8313868e-04   1.8853490e-13
   6.8278716e-15  -8.0516529e-03  -1.8788775e-04   1.8861028e-13
   3.8857806e-15  -8.0759187e-03  -1.9106236e-04   1.8869974e-13
   4.6629367e-15  -8.1002665e-03  -1.9327211e-04   1.8876019e-13
   6.5503158e-15  -8.1246514e-03  -1.9460284e-04   1.8885956e-13
   4.2188475e-15  -8.1489080e-03  -1.9522490e-04   1.8898784e-13
   6.8278716e-15  -8.1730365e-03  -1.9602151e-04   1.8902341e-13
   6.1617378e-15  -8.1972000e-03  -1.9472160e-04   1.8912611e-13
   3.6637360e-15  -8.2212959e-03  -1.9001304e-04   1.8911623e-13
   5.2735594e-15  -8.2453213e-03  -1.8236139e-04   1.8923371e-13
   6.4392935e-15  -8.2693690e-03  -1.7215617e-04   1.8930802e-13
   6.2727601e-15  -8.2935393e-03  -1.6109952e-04   1.8944753e-13
   6.6058270e-15  -8.3177382e-03  -1.4959226e-04   1.8961152e-13
   4.2188475e-15  -8.3418583e-03  -1.3753500e-04   1.8964784e-13
   4.4408921e-15  -8.3658969e-03  -1.2569475e-04   1.8982643e-13
   5.2735594e-15  -8.3899674e-03  -1.1315248e-04   1.8995539e-13
   6.2727601e-15  -8.4139764e-03  -9.7901062e-05   1.9003071e-13
   4.9960036e-15  -8.4379011e-03  -7.9065484e-05   1.9006400e-13
   7.6605389e-15  -8.4618492e-03  -5.7235387e-05   1.9010466e-13
   2.3314684e-15  -8.4858150e-03  -3.3846617e-05   1.9011750e-13
   5.7731597e-15  -8.5097340e-03  -1.0290121e-05   1.9017376e-13
   4.9960036e-15  -8.5335878e-03   1.2739165e-05   1.9023308e-13
   5.1070259e-15  -8.5573468e-03   3.4632803e-05   1.9036866e-13
   4.9404925e-15  -8.5810713e-03   5.5212636e-05   1.9040840e-13
   5.8841820e-15  -8.6047578e-03   7.5368028e-05   1.9062426e-13
   5.4400928e-15  -8.6283661e-03   9.6610506e-05   1.9072318e-13
   5.5511151e-15  -8.6519756e-03   1.1954738e-04   1.9088281e-13
   8.1046281e-15  -8.6756439e-03   1.4249563e-04   1.9084212e-13
   8.4932061e-15  -8.6992888e-03   1.6355869e-04   1.9068244e-13
   4.7184479e-15  -8.7228676e-03   1.8179433e-04   1.9081446e-13
   7.0499162e-15  -8.7464161e-03   1.9700597e-04   1.9087038e-13
   6.8278716e-15  -8.7699561e-03   2.0885845e-04   1.9100029e-13
   4.8294702e-15  -8.7934631e-03   2.1828421e-04   1.9116578e-13
   6.4392935e-15  -8.8167941e-03   2.2610462e-04   1.9129029e-13
   5.5511151e-15  -8.8400053e-03   2.3388941e-04   1.9137121e-13
   1.3322676e-15  -8.8632160e-03   2.4110169e-04   1.9151585e-13
   6.6613381e-15  -8.8863791e-03   2.4572267e-04   1.9165512e-13
   5.9952043e-15  -8.9094066e-03   2.4685655e-04   1.9183735e-13
   4.7184479e-15  -8.9323601e-03   2.4422206e-04   1.9202178e-13
   6.7723605e-15  -8.9552851e-03   2.3816184e-04   1.9199717e-13
   4.1633363e-15  -8.9782009e-03   2.2853721e-04   1.9206581e-13
   2.6090241e-15  -9.0011000e-03   2.1654579e-04   1.9218349e-13
   6.4392935e-15  -9.0238544e-03   2.0299895e-04   1.9228326e-13
   7.1054274e-15  -9.0465650e-03   1.8831778e-04   1.9237037e-13
   5.6066263e-15  -9.0693924e-03   1.7268839e-04   1.9240765e-13
   5.2180482e-15  -9.0922618e-03   1.5599061e-04   1.9241302e-13
   6.8833828e-15  -9.1150834e-03   1.3739112e-04   1.9244834e-13
   5.9396932e-15  -9.1378344e-03   1.1655351e-04   1.9245714e-13
   3.8302694e-15  -9.1605768e-03   9.3500854e-05   1.9268888e-13
   7.1609385e-15  -9.1833783e-03   6.8872135e-05   1.9279957e-13
   7.9936058e-15  -9.2061636e-03   4.3781814e-05   1.9278708e-13
   4.0523140e-15  -9.2287960e-03   1.8635853e-05   1.9288812e-13
   5.3290705e-15  -9.2513475e-03  -5.8559180e-06   1.9305790e-13
   6.8278716e-15  -9.2739851e-03  -2.8551567e-05   1.9302845e-13
   4.9404925e-15  -9.2966724e-03  -4.9463686e-05   1.9318187e-13


==> Data/B0p4_invariants.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0507155e-15  -7.0252686e-06   6.4709825e-17   1.1455948e-14
   4.6074256e-15  -1.1537904e-05   4.0577256e-17   1.6335389e-14
   6.2172489e-15  -1.5137962e-05   1.4518452e-17   1.9907841e-14
   8.4932061e-15  -1.8235628e-05   2.6528656e-16   2.2816632e-14
   4.2743586e-15  -2.0955962e-05  -5.9512463e-16   2.5548231e-14
   2.9976022e-15  -2.3412942e-05   9.5848860e-16   2.7750383e-14
   7.1609385e-15  -2.5651626e-05   3.5027593e-17   2.9782943e-14
   3.8302694e-15  -2.7723509e-05   1.4515520e-15   3.1864142e-14
   4.4408921e-15  -2.9650895e-05  -6.2760004e-17   3.3686516e-14
   5.0515148e-15  -3.1459714e-05  -1.2173846e-17   3.5641684e-14
   5.6066263e-15  -3.3161750e-05  -1.4360142e-16   3.7594110e-14
   2.3869795e-15  -3.4770863e-05   2.8781118e-16   3.9508432e-14
   4.2743586e-15  -3.6293895e-05   1.9451937e-16   4.0841916e-14
   7.1054274e-15  -3.7739399e-05   1.1333399e-15   4.2258202e-14
   5.3290705e-15  -3.9112388e-05   7.5637013e-16   4.3736894e-14
   3.6637360e-15  -4.0419368e-05   1.0230618e-15   4.5034396e-14
   5.2735594e-15  -4.1664694e-05   5.7451018e-16   4.6387115e-14
   7.7160500e-15  -4.2853803e-05   6.0983113e-16   4.7673509e-14
   4.8849813e-15  -4.3990353e-05   6.1601202e-16   4.8754138e-14
   6.5503158e-15  -4.5078712e-05   1.6674285e-15   4.9853634e-14
   8.8262730e-15  -4.6121634e-05   2.0439366e-15   5.0936164e-14
   5.3845817e-15  -4.7122489e-05   1.9170130e-15   5.2137488e-14
   5.4956040e-15  -4.8083325e-05   1.7797513e-15   5.3518881e-14
   4.9404925e-15  -4.9006941e-05   1.8407626e-15   5.4526683e-14
   7.1609385e-15  -4.9895179e-05   1.9669508e-16   5.5556306e-14
   8.8817842e-15  -5.0750767e-05   7.6935519e-16   5.6540816e-14
   8.5487173e-15  -5.1575721e-05  -2.9981172e-16   5.7538458e-14
   4.2743586e-15  -5.2372907e-05   4.9389541e-16   5.8444188e-14
   9.0483177e-15  -5.3144514e-05  -2.6671239e-15   5.9337781e-14
   2.2759572e-15  -5.3893371e-05  -1.0315903e-15   6.0415406e-14
   5.1625371e-15  -5.4621540e-05  -2.5418362e-15   6.1311751e-14
   7.2719608e-15  -5.5331469e-05  -1.1477911e-15   6.2250528e-14
   4.4964032e-15  -5.6024772e-05  -1.3644634e-15   6.3152114e-14
   5.8841820e-15  -5.6703296e-05  -8.0129945e-16   6.4142334e-14
   5.6066263e-15  -5.7368099e-05  -1.3953529e-15   6.5010817e-14
   4.7184479e-15  -5.8020467e-05  -7.4239846e-16   6.5885117e-14
   7.4384943e-15  -5.8661053e-05  -5.8225273e-16   6.6764244e-14
   9.1593400e-15  -5.9290814e-05  -5.7743330e-16   6.7689294e-14
   8.1601392e-15  -5.9910255e-05  -1.1774257e-15   6.8505845e-14
   6.9944051e-15  -6.0520265e-05  -1.3881074e-15   6.9271977e-14
   5.3290705e-15  -6.1121411e-05  -2.6069099e-15   7.0223952e-14
   7.9936058e-15  -6.1714663e-05  -2.6487361e-15   7.1003941e-14
   6.1617378e-15  -6.2300728e-05  -3.3841004e-15   7.1775040e-14
   5.6621374e-15  -6.2880675e-05  -6.5234732e-16   7.2660397e-14
   6.2172489e-15  -6.3455316e-05  -2.8759361e-15   7.3504315e-14
   8.2156504e-15  -6.4025761e-05  -1.3795498e-15   7.4288202e-14
   5.7176486e-15  -6.4592855e-05  -1.0784769e-16   7.4889208e-14
   9.2703623e-15  -6.5157683e-05  -7.8031175e-16   7.5585680e-14
   5.2180482e-15  -6.5721063e-05   6.7393557e-16   7.6453677e-14
   5.6621374e-15  -6.6284014e-05   1.5648160e-15   7.7243255e-14
   2.1649349e-15  -6.6847302e-05   1.5313864e-15   7.8115865e-14
   6.9944051e-15  -6.7411862e-05   3.0594850e-15   7.8946036e-14
   5.1625371e-15  -6.7978390e-05   3.2080746e-15   7.9798022e-14
   6.9388939e-15  -6.8547724e-05   2.7756757e-15   8.0650678e-14
   6.2172489e-15  -6.9120473e-05   1.1036047e-15   8.1481473e-14
   6.1062266e-15  -6.9697357e-05   9.3491232e-16   8.2446093e-14
   8.2156504e-15  -7.0278870e-05   2.7329419e-15   8.3015414e-14
   7.2719608e-15  -7.0865591e-05   2.9079748e-15   8.4025204e-14
   5.3290705e-15  -7.1457873e-05   1.9831244e-15   8.4803921e-14
   5.9396932e-15  -7.2056133e-05  -7.5995355e-16   8.5369733e-14
   7.4940054e-15  -7.2660568e-05   4.2935653e-16   8.6135075e-14
   5.4400928e-15  -7.3271419e-05   2.8480640e-16   8.6953446e-14
   3.9968029e-15  -7.3888716e-05  -1.9849961e-18   8.7706388e-14
   5.6066263e-15  -7.4512520e-05   3.8217282e-16   8.8489547e-14
   6.9944051e-15  -7.5142689e-05   2.8819535e-16   8.9055831e-14
   4.8849813e-15  -7.5779102e-05   1.3853449e-15   8.9889486e-14
   3.4972025e-15  -7.6421442e-05  -6.6194802e-16   9.0615726e-14
   7.1609385e-15  -7.7069405e-05  -5.6306591e-16   9.1204636e-14
   6.1617378e-15  -7.7722506e-05   1.3167576e-16   9.1909479e-14
   6.2727601e-15  -7.8380268e-05  -8.1300123e-16   9.2563797e-14
   5.6066263e-15  -7.9042049e-05   2.0457867e-15   9.3526600e-14
   4.9404925e-15  -7.9707222e-05  -1.0829340e-15   9.4202840e-14
   5.6066263e-15  -8.0375021e-05   1.4071057e-15   9.4875722e-14
   8.4932061e-15  -8.1044704e-05  -1.1227057e-15   9.5293903e-14
   5.1625371e-15  -8.1715421e-05  -4.4346886e-16   9.5995520e-14
   2.6645353e-15  -8.2386359e-05  -1.0294118e-15   9.6654244e-14
   5.6066263e-15  -8.3056631e-05  -9.5956918e-16   9.7232424e-14
   3.1086245e-15  -8.3725401e-05  -1.8206120e-15   9.7821552e-14
   6.6058270e-15  -8.4391787e-05  -1.3647703e-15   9.8614203e-14
   5.6621374e-15  -8.5054971e-05  -1.6393748e-15   9.9364124e-14
   4.7184479e-15  -8.5714112e-05  -1.3346884e-15   9.9881497e-14
   6.3837824e-15  -8.6368441e-05  -1.7292162e-15   1.0049440e-13
   3.4416914e-15  -8.7017185e-05  -1.6943698e-15   1.0109750e-13
   8.7707619e-15  -8.7659646e-05  -1.6583615e-15   1.0178258e-13
   7.7160500e-15  -8.8295135e-05  -5.0426055e-16   1.0243308e-13
   5.7176486e-15  -8.8923038e-05  -1.2441371e-15   1.0308827e-13
   6.4392935e-15  -8.9542758e-05  -3.5656608e-16   1.0381881e-13
   5.7176486e-15  -9.0153774e-05  -1.0383488e-15   1.0454012e-13
   4.4964032e-15  -9.0755585e-05  -6.7441174e-16   1.0528006e-13
   4.4408921e-15  -9.1347760e-05  -1.6291629e-15   1.0597696e-13
   6.3282712e-15  -9.1929893e-05  -1.6806081e-15   1.0659687e-13
   7.4384943e-15  -9.2501645e-05  -2.0716168e-15   1.0726279e-13
   5.3845817e-15  -9.3062700e-05  -1.3025117e-15   1.0781678e-13
   6.8278716e-15  -9.3612802e-05  -1.3012746e-15   1.0839808e-13
   5.2735594e-15  -9.4151720e-05  -1.1357617e-15   1.0895345e-13
   5.4956040e-15  -9.4679277e-05  -1.3331857e-15   1.0944538e-13
   5.8286709e-15  -9.5195320e-05  -9.1399754e-16   1.1019767e-13
   7.8270723e-15  -9.5699746e-05  -7.1793308e-16   1.1072833e-13
   4.1633363e-15  -9.6192472e-05  -6.5285623e-16   1.1168917e-13
   3.3306691e-15  -9.6673464e-05  -9.3675744e-16   1.1233922e-13
   7.9936058e-15  -9.7142709e-05  -1.1003314e-15   1.1300050e-13
   5.7731597e-15  -9.7600236e-05  -7.9460088e-16   1.1352204e-13
   3.4416914e-15  -9.8046100e-05  -5.1638563e-16   1.1402104e-13
   4.3298698e-15  -9.8480393e-05  -7.0868400e-17   1.1472984e-13
   5.0515148e-15  -9.8903236e-05   7.3893031e-16   1.1521352e-13
   7.2164497e-15  -9.9314784e-05   2.4457515e-16   1.1602932e-13
   6.4948047e-15  -9.9715219e-05   9.8838999e-17   1.1666338e-13
   6.5503158e-15  -1.0010476e-04  -5.1715794e-16   1.1726068e-13
   7.9380946e-15  -1.0048366e-04   3.6146034e-16   1.1778151e-13
   1.9428903e-15  -1.0085218e-04  -9.6191409e-18   1.1822382e-13
   6.7723605e-15  -1.0121063e-04  -5.8726425e-16   1.1911711e-13
   6.2727601e-15  -1.0155935e-04   1.7710133e-16   1.1955341e-13
   5.6621374e-15  -1.0189868e-04   8.3447618e-16   1.2010836e-13
   5.4956040e-15  -1.0222900e-04   3.2871857e-16   1.2085724e-13
   7.2719608e-15  -1.0255071e-04   4.5749194e-16   1.2154986e-13
   7.6605389e-15  -1.0286422e-04   6.8267828e-16   1.2228791e-13
   6.4392935e-15  -1.0316993e-04   5.9871954e-16   1.2302949e-13
   5.1625371e-15  -1.0346830e-04   3.1508944e-16   1.2339211e-13
   3.8302694e-15  -1.0375974e-04  -1.7962110e-16   1.2387193e-13
   3.0531133e-15  -1.0404470e-04  -6.1852090e-16   1.2431214e-13
   5.4400928e-15  -1.0432360e-04  -7.2483760e-16   1.2476358e-13
   9.1038288e-15  -1.0459689e-04  -9.8190693e-16   1.2554985e-13
   7.6050277e-15  -1.0486496e-04  -1.4701101e-15   1.2601741e-13
   6.1062266e-15  -1.0512824e-04  -1.1388387e-15   1.2668133e-13
   5.4400928e-15  -1.0538710e-04  -1.2398567e-15   1.2710590e-13
   4.8849813e-15  -1.0564194e-04  -5.9605538e-16   1.2778672e-13
   5.5511151e-17  -1.0589311e-04  -6.6966960e-16   1.2832543e-13
   7.3829831e-15  -1.0614094e-04  -1.6789010e-16   1.2882485e-13
   7.1609385e-15  -1.0638576e-04  -8.2626934e-16   1.2946956e-13
   6.9944051e-15  -1.0662786e-04  -5.9604264e-16   1.2996177e-13
   7.1609385e-15  -1.0686752e-04  -2.2801862e-15   1.3048256e-13
   6.1617378e-15  -1.0710498e-04  -2.1621679e-15   1.3101190e-13
   7.7715612e-15  -1.0734049e-04  -2.2751895e-15   1.3150842e-13
   7.8825835e-15  -1.0757426e-04  -2.6505727e-15   1.3204711e-13
   4.2188475e-15  -1.0780646e-04  -3.5213150e-15   1.3257643e-13
   4.8294702e-15  -1.0803727e-04  -3.3763802e-15   1.3276772e-13
   5.5511151e-15  -1.0826684e-04  -3.6316980e-15   1.3327183e-13
   2.9976022e-15  -1.0849530e-04  -3.7028623e-15   1.3363926e-13
   7.2719608e-15  -1.0872277e-04  -4.3692322e-15   1.3406800e-13
   6.8278716e-15  -1.0894933e-04  -3.3146220e-15   1.3450551e-13
   4.2188475e-15  -1.0917508e-04  -3.2717647e-15   1.3487481e-13
   4.5519144e-15  -1.0940007e-04  -3.1388075e-15   1.3535797e-13
   7.1609385e-15  -1.0962438e-04  -3.9150116e-15   1.3589948e-13
   2.9420910e-15  -1.0984804e-04  -4.4146322e-15   1.3628521e-13
   3.7192471e-15  -1.1007109e-04  -4.6419510e-15   1.3671673e-13
   5.4400928e-15  -1.1029357e-04  -5.9105401e-15   1.3690748e-13
   6.0507155e-15  -1.1051549e-04  -5.8950199e-15   1.3735066e-13
   4.9960036e-15  -1.1073689e-04  -7.0013465e-15   1.3780049e-13
   3.6082248e-15  -1.1095778e-04  -8.5090474e-15   1.3811675e-13
   5.4400928e-15  -1.1117819e-04  -9.0487974e-15   1.3871148e-13
   6.7723605e-15  -1.1139815e-04  -9.6047592e-15   1.3903728e-13
   3.6082248e-15  -1.1161769e-04  -1.0494029e-14   1.3947442e-13
   4.1633363e-15  -1.1183686e-04  -1.2123532e-14   1.3988517e-13
   8.6042284e-15  -1.1205573e-04  -1.3834846e-14   1.4007343e-13
   6.8278716e-15  -1.1227438e-04  -1.5735002e-14   1.4052200e-13
   2.8865799e-15  -1.1249290e-04  -1.7262148e-14   1.4079830e-13
   5.4956040e-15  -1.1271143e-04  -2.1877889e-14   1.4128475e-13
   7.8825835e-15  -1.1293012e-04  -2.4327915e-14   1.4165795e-13
   6.0507155e-15  -1.1314917e-04  -2.6784670e-14   1.4211792e-13
   3.5527137e-15  -1.1336881e-04  -3.0864119e-14   1.4250556e-13
   3.7747583e-15  -1.1358932e-04  -4.0100840e-14   1.4289151e-13
   3.9412917e-15  -1.1381102e-04  -4.5724428e-14   1.4334169e-13
   7.1054274e-15  -1.1403432e-04  -5.2464292e-14   1.4370240e-13
   3.5527137e-15  -1.1425968e-04  -5.8444610e-14   1.4404874e-13
   5.1070259e-15  -1.1448766e-04  -6.3759383e-14   1.4447706e-13
   5.5511151e-15  -1.1471890e-04  -6.8554669e-14   1.4472443e-13
   4.6074256e-15  -1.1495416e-04  -7.9293356e-14   1.4522809e-13
   7.3829831e-15  -1.1519429e-04  -8.9571788e-14   1.4549714e-13
   6.7168493e-15  -1.1544027e-04  -9.7464413e-14   1.4571823e-13
   7.5495166e-15  -1.1569310e-04  -1.0372014e-13   1.4608916e-13
   6.4392935e-15  -1.1595386e-04  -1.1231487e-13   1.4654430e-13
   5.3290705e-15  -1.1622356e-04  -1.1763394e-13   1.4694127e-13
   5.0515148e-15  -1.1650316e-04  -1.2347320e-13   1.4708811e-13
   5.7731597e-15  -1.1679343e-04  -1.2816996e-13   1.4749959e-13
   5.1625371e-15  -1.1709499e-04  -1.2902317e-13   1.4794072e-13
   4.6074256e-15  -1.1740823e-04  -1.2816511e-13   1.4863969e-13
   4.8294702e-15  -1.1773331e-04  -1.2421821e-13   1.4899252e-13
   4.3298698e-15  -1.1807020e-04  -1.1963078e-13   1.4911054e-13
   5.2180482e-15  -1.1841869e-04  -1.0953149e-13   1.4945352e-13
   5.9952043e-15  -1.1877840e-04  -1.0237074e-13   1.4951447e-13
   4.0523140e-15  -1.1914888e-04  -9.1387187e-14   1.4970992e-13
   6.4948047e-15  -1.1952957e-04  -7.7442323e-14   1.4989860e-13
   6.8278716e-15  -1.1991989e-04  -6.3341295e-14   1.5037195e-13
   6.2172489e-15  -1.2031923e-04  -4.7282327e-14   1.5087265e-13
   4.3853809e-15  -1.2072700e-04  -2.9673890e-14   1.5114453e-13
   4.4964032e-15  -1.2114261e-04  -1.0256484e-14   1.5159205e-13
   4.7739590e-15  -1.2156552e-04   8.7250394e-15   1.5201517e-13
   3.9412917e-15  -1.2199523e-04   2.8321059e-14   1.5224631e-13
   9.1038288e-15  -1.2243128e-04   4.8744407e-14   1.5259915e-13
   4.0523140e-15  -1.2287328e-04   6.9260153e-14   1.5309948e-13
   7.5495166e-15  -1.2332089e-04   9.1236505e-14   1.5330259e-13
   9.7699626e-15  -1.2377384e-04   1.1245967e-13   1.5377463e-13
   8.4376950e-15  -1.2423193e-04   1.3367806e-13   1.5428955e-13
   5.1625371e-15  -1.2469503e-04   1.5388036e-13   1.5463206e-13
   3.8857806e-15  -1.2516305e-04   1.7222523e-13   1.5496087e-13
   5.0515148e-15  -1.2563599e-04   1.9177645e-13   1.5534601e-13
   2.6090241e-15  -1.2611390e-04   2.0778886e-13   1.5558836e-13
   4.3853809e-15  -1.2659685e-04   2.2421392e-13   1.5575714e-13
   4.9960036e-15  -1.2708499e-04   2.3697522e-13   1.5605882e-13
   8.9928065e-15  -1.2757846e-04   2.4761343e-13   1.5652995e-13
   8.1601392e-15  -1.2807745e-04   2.5435342e-13   1.5685175e-13
   3.6637360e-15  -1.2858213e-04   2.6056742e-13   1.5708244e-13
   5.3845817e-15  -1.2909272e-04   2.6487978e-13   1.5763915e-13
   6.3282712e-15  -1.2960938e-04   2.6923777e-13   1.5789985e-13
   5.6621374e-15  -1.3013232e-04   2.6802630e-13   1.5827989e-13
   4.5519144e-15  -1.3066171e-04   2.6493948e-13   1.5873683e-13
   3.9412917e-15  -1.3119770e-04   2.5846608e-13   1.5927569e-13
   4.9960036e-15  -1.3174047e-04   2.4920269e-13   1.5991113e-13
   6.1062266e-15  -1.3229014e-04   2.3973517e-13   1.6023026e-13
   7.3274720e-15  -1.3284684e-04   2.2734360e-13   1.6056717e-13
   6.9388939e-15  -1.3341071e-04   2.1180234e-13   1.6103688e-13
   8.4932061e-15  -1.3398183e-04   1.9638627e-13   1.6148993e-13
   6.2172489e-15  -1.3456032e-04   1.7700179e-13   1.6209148e-13
   5.5511151e-15  -1.3514625e-04   1.5769379e-13   1.6242372e-13
   7.2164497e-15  -1.3573968e-04   1.3487984e-13   1.6295179e-13
   4.7739590e-15  -1.3634066e-04   1.1188520e-13   1.6318686e-13
   7.3829831e-15  -1.3694922e-04   8.9370877e-14   1.6359595e-13
   4.8294702e-15  -1.3756536e-04   6.2359741e-14   1.6394601e-13
   5.2180482e-15  -1.3818905e-04   3.8799382e-14   1.6454470e-13
   5.8286709e-15  -1.3882023e-04   1.2927143e-14   1.6491084e-13
   3.8302694e-15  -1.3945881e-04  -1.2244527e-14   1.6544727e-13
   4.4408921e-15  -1.4010467e-04  -3.7207336e-14   1.6586290e-13
   7.1609385e-15  -1.4075767e-04  -6.1114608e-14   1.6628931e-13
   5.5511151e-15  -1.4141762e-04  -8.6817803e-14   1.6671976e-13
   4.4408921e-15  -1.4208433e-04  -1.1008172e-13   1.6710794e-13
   6.4948047e-15  -1.4275759e-04  -1.3257211e-13   1.6750272e-13
   4.4408921e-15  -1.4343716e-04  -1.5337950e-13   1.6793330e-13
   7.9936058e-15  -1.4412281e-04  -1.7431497e-13   1.6806702e-13
   7.4940054e-15  -1.4481432e-04  -1.9395356e-13   1.6857886e-13
   5.4956040e-15  -1.4551144e-04  -2.1096989e-13   1.6919775e-13
   5.7176486e-15  -1.4621397e-04  -2.2466822e-13   1.6958272e-13
   6.2172489e-15  -1.4692169e-04  -2.3705003e-13   1.7008773e-13
   4.6629367e-15  -1.4763442e-04  -2.4727449e-13   1.7058603e-13
   5.9396932e-15  -1.4835198e-04  -2.5714455e-13   1.7084684e-13
   3.6637360e-15  -1.4907424e-04  -2.6256098e-13   1.7107979e-13
   5.8286709e-15  -1.4980106e-04  -2.6716951e-13   1.7149306e-13
   6.3837824e-15  -1.5053235e-04  -2.6829465e-13   1.7197596e-13
   4.4408921e-15  -1.5126801e-04  -2.6932656e-13   1.7242601e-13
   6.5503158e-15  -1.5200801e-04  -2.6567505e-13   1.7283560e-13
   5.4400928e-15  -1.5275229e-04  -2.6059752e-13   1.7335532e-13
   5.6621374e-15  -1.5350083e-04  -2.5297020e-13   1.7385753e-13
   5.1070259e-15  -1.5425365e-04  -2.4547345e-13   1.7441996e-13
   6.0507155e-15  -1.5501074e-04  -2.3304469e-13   1.7471530e-13
   5.2180482e-15  -1.5577215e-04  -2.2180748e-13   1.7532940e-13
   4.2743586e-15  -1.5653790e-04  -2.0826212e-13   1.7570542e-13
   6.0507155e-15  -1.5730804e-04  -1.9252330e-13   1.7601941e-13
   4.7739590e-15  -1.5808262e-04  -1.7507783e-13   1.7633623e-13
   5.1625371e-15  -1.5886171e-04  -1.5791799e-13   1.7664409e-13
   4.5519144e-15  -1.5964535e-04  -1.3754714e-13   1.7703525e-13
   5.7731597e-15  -1.6043361e-04  -1.1779169e-13   1.7751326e-13
   4.8849813e-15  -1.6122654e-04  -9.4613053e-14   1.7800479e-13
   9.1593400e-15  -1.6202419e-04  -7.4139043e-14   1.7836222e-13
   5.8286709e-15  -1.6282661e-04  -5.1174975e-14   1.7876856e-13
   8.3821838e-15  -1.6363386e-04  -2.8684406e-14   1.7925454e-13
   5.5511151e-15  -1.6444597e-04  -8.6085702e-15   1.7981410e-13
   4.1078252e-15  -1.6526299e-04   1.1921863e-14   1.8026736e-13
   5.2735594e-15  -1.6608497e-04   3.3640371e-14   1.8079400e-13
   4.2188475e-15  -1.6691194e-04   5.3689163e-14   1.8126574e-13
   3.9412917e-15  -1.6774397e-04   7.0331988e-14   1.8172912e-13
   5.7731597e-15  -1.6858110e-04   9.0503647e-14   1.8203384e-13
   5.2735594e-15  -1.6942341e-04   1.0638109e-13   1.8243141e-13
   4.1078252e-15  -1.7027098e-04   1.2270920e-13   1.8258982e-13
   7.2164497e-15  -1.7112389e-04   1.3751486e-13   1.8318679e-13
   5.9952043e-15  -1.7198227e-04   1.5093157e-13   1.8355514e-13
   8.0491169e-15  -1.7284623e-04   1.6516450e-13   1.8382134e-13
   4.2743586e-15  -1.7371593e-04   1.7808792e-13   1.8448169e-13
   6.4948047e-15  -1.7459154e-04   1.8861493e-13   1.8485164e-13
   6.4392935e-15  -1.7547325e-04   1.9614632e-13   1.8515881e-13
   6.8278716e-15  -1.7636128e-04   2.0536345e-13   1.8566260e-13
   5.5511151e-15  -1.7725585e-04   2.1243166e-13   1.8628107e-13
   3.1086245e-15  -1.7815723e-04   2.1704290e-13   1.8680478e-13
   2.8310687e-15  -1.7906566e-04   2.1814284e-13   1.8714497e-13
   7.8825835e-15  -1.7998144e-04   2.2104389e-13   1.8772386e-13
   4.6629367e-15  -1.8090483e-04   2.2417479e-13   1.8801976e-13
   5.5511151e-15  -1.8183610e-04   2.2231318e-13   1.8836479e-13
   5.0515148e-15  -1.8277553e-04   2.2142860e-13   1.8850371e-13
   5.6621374e-15  -1.8372336e-04   2.1930757e-13   1.8885569e-13
   6.8278716e-15  -1.8467982e-04   2.1462543e-13   1.8913778e-13
   5.7176486e-15  -1.8564509e-04   2.0965306e-13   1.8951025e-13
   5.3290705e-15  -1.8661931e-04   2.0482064e-13   1.8999283e-13
   5.7176486e-15  -1.8760260e-04   1.9674256e-13   1.9052989e-13
   6.1617378e-15  -1.8859500e-04   1.9030502e-13   1.9099845e-13
   3.2196468e-15  -1.8959651e-04   1.8074602e-13   1.9148944e-13
   6.3282712e-15  -1.9060705e-04   1.6897837e-13   1.9177359e-13
   7.8825835e-15  -1.9162651e-04   1.5679727e-13   1.9239440e-13
   6.3282712e-15  -1.9265470e-04   1.4551528e-13   1.9269831e-13
   7.6605389e-15  -1.9369137e-04   1.3234823e-13   1.9336796e-13
   7.6605389e-15  -1.9473623e-04   1.2085126e-13   1.9383938e-13
   5.7176486e-15  -1.9578892e-04   1.0660706e-13   1.9443955e-13
   7.6050277e-15  -1.9684904e-04   9.1847813e-14   1.9496569e-13
   5.5511151e-15  -1.9791616e-04   8.0616300e-14   1.9547610e-13
   4.7739590e-15  -1.9898979e-04   6.3899781e-14   1.9601136e-13
   1.0103030e-14  -2.0006943e-04   5.2843225e-14   1.9633319e-13
   9.8809849e-15  -2.0115455e-04   3.7858014e-14   1.9684499e-13
   6.0507155e-15  -2.0224462e-04   2.3059040e-14   1.9716668e-13
   6.3282712e-15  -2.0333907e-04   1.0061192e-14   1.9769412e-13
   6.3837824e-15  -2.0443736e-04  -5.7674741e-15   1.9794864e-13
   6.9944051e-15  -2.0553894e-04  -1.9696916e-14   1.9851525e-13
   6.7168493e-15  -2.0664326e-04  -3.2609514e-14   1.9912118e-13
   3.4972025e-15  -2.0774981e-04  -4.3831730e-14   1.9934082e-13
   5.2735594e-15  -2.0885808e-04  -5.4501297e-14   1.9967345e-13
   2.9976022e-15  -2.0996758e-04  -6.8413136e-14   1.9998747e-13
   4.9404925e-15  -2.1107785e-04  -8.2927663e-14   2.0036755e-13
   3.8857806e-15  -2.1218848e-04  -9.0134325e-14   2.0082905e-13
   5.3290705e-15  -2.1329906e-04  -1.0051007e-13   2.0118929e-13
   4.9960036e-15  -2.1440922e-04  -1.1079276e-13   2.0163508e-13
   5.5511151e-15  -2.1551863e-04  -1.2376011e-13   2.0189610e-13
   3.7192471e-15  -2.1662697e-04  -1.3183990e-13   2.0218167e-13
   8.1601392e-15  -2.1773397e-04  -1.4078341e-13   2.0265268e-13
   4.3853809e-15  -2.1883938e-04  -1.4720741e-13   2.0300562e-13
   5.4400928e-15  -2.1994297e-04  -1.5476317e-13   2.0325914e-13
   8.2156504e-15  -2.2104455e-04  -1.5892947e-13   2.0356066e-13
   7.0499162e-15  -2.2214394e-04  -1.6346134e-13   2.0385142e-13
   5.9396932e-15  -2.2324097e-04  -1.6578087e-13   2.0427614e-13
   4.8849813e-15  -2.2433552e-04  -1.7152070e-13   2.0454472e-13
   3.4416914e-15  -2.2542745e-04  -1.7570530e-13   2.0500929e-13
   6.5503158e-15  -2.2651664e-04  -1.7967103e-13   2.0538101e-13
   3.0531133e-15  -2.2760301e-04  -1.8237568e-13   2.0573818e-13
   4.1633363e-15  -2.2868645e-04  -1.8276565e-13   2.0593593e-13
   8.0491169e-15  -2.2976686e-04  -1.8407158e-13   2.0618022e-13
   6.1617378e-15  -2.3084416e-04  -1.8593636e-13   2.0654161e-13
   3.3861802e-15  -2.3191825e-04  -1.8869049e-13   2.0693642e-13
   8.2711615e-15  -2.3298905e-04  -1.8897739e-13   2.0735059e-13
   7.3274720e-15  -2.3405646e-04  -1.9223687e-13   2.0757353e-13
   5.3845817e-15  -2.3512039e-04  -1.9212591e-13   2.0763814e-13
   5.4400928e-15  -2.3618071e-04  -1.9408832e-13   2.0796999e-13
   7.4940054e-15  -2.3723732e-04  -1.9562349e-13   2.0838191e-13
   5.4956040e-15  -2.3829011e-04  -1.9813060e-13   2.0879101e-13
   5.3845817e-15  -2.3933893e-04  -2.0018691e-13   2.0912533e-13
   6.6613381e-15  -2.4038365e-04  -2.0336863e-13   2.0956537e-13
   7.1609385e-15  -2.4142413e-04  -2.0675157e-13   2.0996625e-13
   5.7176486e-15  -2.4246021e-04  -2.1058947e-13   2.1043133e-13
   7.2719608e-15  -2.4349173e-04  -2.1633980e-13   2.1062878e-13
   4.6629367e-15  -2.4451851e-04  -2.2163417e-13   2.1103063e-13
   5.0515148e-15  -2.4554039e-04  -2.2992038e-13   2.1150640e-13
   3.1641356e-15  -2.4655718e-04  -2.3873426e-13   2.1182797e-13
   8.4932061e-15  -2.4756870e-04  -2.5030612e-13   2.1208520e-13
   5.6621374e-15  -2.4857477e-04  -2.6287672e-13   2.1247516e-13
   5.4956040e-15  -2.4957519e-04  -2.7867168e-13   2.1288041e-13
   5.4956040e-15  -2.5056979e-04  -2.9635352e-13   2.1330778e-13
   8.1046281e-15  -2.5155838e-04  -3.1837877e-13   2.1370672e-13
   2.4424907e-15  -2.5254079e-04  -3.4217910e-13   2.1406966e-13
   5.0515148e-15  -2.5351683e-04  -3.6982912e-13   2.1434444e-13
   7.6605389e-15  -2.5448635e-04  -4.0055906e-13   2.1471789e-13
   8.3821838e-15  -2.5544920e-04  -4.3740177e-13   2.1496999e-13
   4.8294702e-15  -2.5640522e-04  -4.7828522e-13   2.1529415e-13
   1.1102230e-14  -2.5735431e-04  -5.2708674e-13   2.1571362e-13
   3.4972025e-15  -2.5829634e-04  -5.8219195e-13   2.1611368e-13
   5.8286709e-15  -2.5923124e-04  -6.4475922e-13   2.1662153e-13
   5.9952043e-15  -2.6015892e-04  -7.1456097e-13   2.1724456e-13
   7.9936058e-15  -2.6107936e-04  -7.9413374e-13   2.1768678e-13
   8.9928065e-15  -2.6199253e-04  -8.8327376e-13   2.1808602e-13
   5.6621374e-15  -2.6289846e-04  -9.8461805e-13   2.1848924e-13
   4.4408921e-15  -2.6379719e-04  -1.0976899e-12   2.1882413e-13
   5.8841820e-15  -2.6468881e-04  -1.2250050e-12   2.1958575e-13
   9.2148511e-15  -2.6557346e-04  -1.3674199e-12   2.1994332e-13
   6.8278716e-15  -2.6645131e-04  -1.5278826e-12   2.2022059e-13
   5.3845817e-15  -2.6732260e-04  -1.7056553e-12   2.2051150e-13
   5.6066263e-15  -2.6818760e-04  -1.9058156e-12   2.2075024e-13
   4.4408921e-15  -2.6904669e-04  -2.1270125e-12   2.2100180e-13
   7.4940054e-15  -2.6990027e-04  -2.3716867e-12   2.2144527e-13
   6.4392935e-15  -2.7074886e-04  -2.6423038e-12   2.2157523e-13
   7.1609385e-15  -2.7159303e-04  -2.9368284e-12   2.2193228e-13
   5.9952043e-15  -2.7243347e-04  -3.2549477e-12   2.2209972e-13
   6.7168493e-15  -2.7327092e-04  -3.5978433e-12   2.2217746e-13
   5.0515148e-15  -2.7410623e-04  -3.9585274e-12   2.2249747e-13
   5.2180482e-15  -2.7494035e-04  -4.3358373e-12   2.2302446e-13
   2.7755576e-15  -2.7577425e-04  -4.7213832e-12   2.2335019e-13
   4.1078252e-15  -2.7660897e-04  -5.1048232e-12   2.2372304e-13
   4.4964032e-15  -2.7744558e-04  -5.4774352e-12   2.2424356e-13
   4.7739590e-15  -2.7828511e-04  -5.8286808e-12   2.2446982e-13
   4.4408921e-15  -2.7912856e-04  -6.1440759e-12   2.2488346e-13
   3.9968029e-15  -2.7997684e-04  -6.4178242e-12   2.2510924e-13
   4.9404925e-15  -2.8083077e-04  -6.6320802e-12   2.2548160e-13
   6.8278716e-15  -2.8169102e-04  -6.7845043e-12   2.2568325e-13
   8.4376950e-15  -2.8255815e-04  -6.8663746e-12   2.2598423e-13
   8.1046281e-15  -2.8343253e-04  -6.8746936e-12   2.2609882e-13
   5.8841820e-15  -2.8431443e-04  -6.8084401e-12   2.2624215e-13
   3.9968029e-15  -2.8520395e-04  -6.6678587e-12   2.2629674e-13
   2.7200464e-15  -2.8610108e-04  -6.4540824e-12   2.2664142e-13
   3.6082248e-15  -2.8700567e-04  -6.1719847e-12   2.2704702e-13
   6.2727601e-15  -2.8791749e-04  -5.8232666e-12   2.2736184e-13
   4.2743586e-15  -2.8883623e-04  -5.4189073e-12   2.2746340e-13
   3.5527137e-15  -2.8976149e-04  -4.9603864e-12   2.2780164e-13
   6.2172489e-15  -2.9069282e-04  -4.4588298e-12   2.2812803e-13
   7.4384943e-15  -2.9162972e-04  -3.9203232e-12   2.2834018e-13
   4.6074256e-15  -2.9257166e-04  -3.3580134e-12   2.2850537e-13
   5.4400928e-15  -2.9351808e-04  -2.7817199e-12   2.2883560e-13
   5.9952043e-15  -2.9446841e-04  -2.2033330e-12   2.2908796e-13
   5.0515148e-15  -2.9542212e-04  -1.6330932e-12   2.2929458e-13
   4.7184479e-15  -2.9637874e-04  -1.0866061e-12   2.2950697e-13
   7.4940054e-15  -2.9733793e-04  -5.7321773e-13   2.2980568e-13
   4.4408921e-15  -2.9829962e-04  -9.8235629e-14   2.3020045e-13
   4.4964032e-15  -2.9926410e-04   3.3782760e-13   2.3058877e-13
   5.3845817e-15  -3.0023209e-04   7.4396375e-13   2.3089380e-13
   5.5511151e-15  -3.0120483e-04   1.1277261e-12   2.3110241e-13
   5.7731597e-15  -3.0218395e-04   1.5008547e-12   2.3149331e-13
   6.7168493e-15  -3.0317135e-04   1.8682268e-12   2.3171596e-13
   5.7731597e-15  -3.0416911e-04   2.2370338e-12   2.3194541e-13
   7.2164497e-15  -3.0517925e-04   2.6087136e-12   2.3211909e-13
   4.5519144e-15  -3.0620372e-04   2.9915314e-12   2.3248588e-13
   4.2743586e-15  -3.0724420e-04   3.3843652e-12   2.3282313e-13
   3.8302694e-15  -3.0830209e-04   3.7890968e-12   2.3323439e-13
   5.3290705e-15  -3.0937845e-04   4.2100945e-12   2.3322943e-13
   7.3274720e-15  -3.1047397e-04   4.6406072e-12   2.3341588e-13
   6.6613381e-15  -3.1158901e-04   5.0686646e-12   2.3375297e-13
   5.3845817e-15  -3.1272360e-04   5.4866722e-12   2.3411313e-13
   5.8841820e-15  -3.1387753e-04   5.8771982e-12   2.3428191e-13
   5.0515148e-15  -3.1505042e-04   6.2334744e-12   2.3452635e-13
   5.3290705e-15  -3.1624176e-04   6.5404815e-12   2.3479446e-13
   8.1046281e-15  -3.1745101e-04   6.7897587e-12   2.3524929e-13
   3.2751579e-15  -3.1867758e-04   6.9776918e-12   2.3550415e-13
   4.6629367e-15  -3.1992094e-04   7.1011519e-12   2.3576113e-13
   6.8278716e-15  -3.2118053e-04   7.1625549e-12   2.3586942e-13
   5.1070259e-15  -3.2245582e-04   7.1685936e-12   2.3597815e-13
   7.5495166e-15  -3.2374629e-04   7.1295061e-12   2.3601100e-13
   4.7739590e-15  -3.2505137e-04   7.0517203e-12   2.3642947e-13
   7.8825835e-15  -3.2637050e-04   6.9459036e-12   2.3679820e-13
   7.7715612e-15  -3.2770304e-04   6.8197968e-12   2.3715215e-13
   4.6074256e-15  -3.2904834e-04   6.6852782e-12   2.3742224e-13
   4.9404925e-15  -3.3040569e-04   6.5449313e-12   2.3774814e-13
   4.5519144e-15  -3.3177435e-04   6.4085486e-12   2.3815281e-13
   2.6645353e-15  -3.3315354e-04   6.2766076e-12   2.3840434e-13
   4.9960036e-15  -3.3454249e-04   6.1545020e-12   2.3861257e-13
   5.8286709e-15  -3.3594043e-04   6.0394573e-12   2.3860033e-13
   5.3845817e-15  -3.3734660e-04   5.9323855e-12   2.3895559e-13
   8.3821838e-15  -3.3876032e-04   5.8303502e-12   2.3922149e-13
   4.7184479e-15  -3.4018094e-04   5.7308605e-12   2.3938779e-13
   6.1617378e-15  -3.4160788e-04   5.6270567e-12   2.3975639e-13
   5.6066263e-15  -3.4304067e-04   5.5202213e-12   2.4016304e-13
   7.8270723e-15  -3.4447892e-04   5.4012654e-12   2.4032085e-13
   6.8833828e-15  -3.4592232e-04   5.2679386e-12   2.4078464e-13
   4.9960036e-15  -3.4737066e-04   5.1162886e-12   2.4112580e-13
   4.1633363e-15  -3.4882379e-04   4.9455343e-12   2.4137109e-13
   6.3282712e-15  -3.5028163e-04   4.7515171e-12   2.4172301e-13
   4.8294702e-15  -3.5174413e-04   4.5309176e-12   2.4220719e-13
   5.9952043e-15  -3.5321127e-04   4.2862997e-12   2.4250566e-13
   4.5519144e-15  -3.5468301e-04   4.0163993e-12   2.4270410e-13
   3.9968029e-15  -3.5615929e-04   3.7176993e-12   2.4302752e-13
   6.7168493e-15  -3.5764003e-04   3.3975875e-12   2.4332111e-13
   6.3282712e-15  -3.5912507e-04   3.0491610e-12   2.4367642e-13
   7.8270723e-15  -3.6061425e-04   2.6858171e-12   2.4406097e-13
   5.9952043e-15  -3.6210733e-04   2.3006079e-12   2.4410123e-13
   6.4392935e-15  -3.6360406e-04   1.9059822e-12   2.4429822e-13
   7.0499162e-15  -3.6510416e-04   1.5014213e-12   2.4441058e-13
   7.6605389e-15  -3.6660735e-04   1.0940350e-12   2.4468283e-13
   4.7184479e-15  -3.6811333e-04   6.9124401e-13   2.4481578e-13
   4.3853809e-15  -3.6962182e-04   3.0152271e-13   2.4487094e-13
   5.2180482e-15  -3.7113254e-04  -6.7323784e-14   2.4515997e-13
   6.1062266e-15  -3.7264525e-04  -4.0857574e-13   2.4545949e-13
   6.8833828e-15  -3.7415974e-04  -7.1510676e-13   2.4573275e-13
   4.9404925e-15  -3.7567581e-04  -9.7732495e-13   2.4593509e-13
   6.1617378e-15  -3.7719335e-04  -1.1879654e-12   2.4625866e-13
   6.4392935e-15  -3.7871228e-04  -1.3412228e-12   2.4660015e-13
   5.8286709e-15  -3.8023263e-04  -1.4262477e-12   2.4678681e-13
   4.1633363e-15  -3.8175450e-04  -1.4397708e-12   2.4710951e-13
   6.7168493e-15  -3.8327813e-04  -1.3738385e-12   2.4719787e-13
   3.7192471e-15  -3.8480388e-04  -1.2247116e-12   2.4728491e-13
   4.0523140e-15  -3.8633226e-04  -9.9118177e-13   2.4757114e-13
   8.8262730e-15  -3.8786392e-04  -6.6979495e-13   2.4774981e-13
   4.9960036e-15  -3.8939962e-04  -2.6511137e-13   2.4830200e-13
   6.3837824e-15  -3.9094024e-04   2.2197276e-13   2.4872406e-13
   6.1617378e-15  -3.9248669e-04   7.8982502e-13   2.4914321e-13
   5.2180482e-15  -3.9403995e-04   1.4348991e-12   2.4931928e-13
   5.9396932e-15  -3.9560098e-04   2.1559148e-12   2.4969544e-13
   5.7731597e-15  -3.9717072e-04   2.9567993e-12   2.4990533e-13
   7.0499162e-15  -3.9875013e-04   3.8395287e-12   2.5022561e-13
   4.2743586e-15  -4.0034016e-04   4.8038032e-12   2.5049475e-13
   7.7715612e-15  -4.0194177e-04   5.8525092e-12   2.5082537e-13
   8.3266727e-15  -4.0355597e-04   6.9830145e-12   2.5101628e-13
   8.4376950e-15  -4.0518382e-04   8.1927392e-12   2.5110844e-13
   5.6621374e-15  -4.0682646e-04   9.4732703e-12   2.5116614e-13
   3.2196468e-15  -4.0848506e-04   1.0811845e-11   2.5165159e-13
   5.9396932e-15  -4.1016088e-04   1.2195021e-11   2.5184960e-13
   4.8294702e-15  -4.1185524e-04   1.3601076e-11   2.5210547e-13
   5.3845817e-15  -4.1356950e-04   1.5006884e-11   2.5205148e-13
   3.1641356e-15  -4.1530502e-04   1.6383782e-11   2.5233416e-13
   8.2711615e-15  -4.1706318e-04   1.7695199e-11   2.5264140e-13
   5.6621374e-15  -4.1884530e-04   1.8912914e-11   2.5279088e-13
   7.9380946e-15  -4.2065266e-04   1.9986664e-11   2.5299812e-13
   3.7192471e-15  -4.2248639e-04   2.0883620e-11   2.5321258e-13
   4.9960036e-15  -4.2434749e-04   2.1561782e-11   2.5338840e-13
   3.9968029e-15  -4.2623677e-04   2.1985008e-11   2.5387033e-13
   6.2727601e-15  -4.2815481e-04   2.2116897e-11   2.5391798e-13
   6.6613381e-15  -4.3010191e-04   2.1930047e-11   2.5401739e-13
   5.7176486e-15  -4.3207809e-04   2.1402267e-11   2.5443474e-13
   7.7160500e-15  -4.3408305e-04   2.0512242e-11   2.5466543e-13
   7.1054274e-15  -4.3611618e-04   1.9262470e-11   2.5481713e-13
   8.3266727e-15  -4.3817652e-04   1.7638628e-11   2.5499997e-13
   2.7200464e-15  -4.4026281e-04   1.5653592e-11   2.5530586e-13
   5.3290705e-15  -4.4237350e-04   1.3305411e-11   2.5550799e-13
   3.2751579e-15  -4.4450679e-04   1.0609725e-11   2.5566552e-13
   2.7755576e-15  -4.4666064e-04   7.5818501e-12   2.5578621e-13
   5.5511151e-15  -4.4883282e-04   4.2298859e-12   2.5618112e-13
   6.8278716e-15  -4.5102100e-04   5.6786290e-13   2.5643329e-13
   2.7755576e-15  -4.5322272e-04  -3.3939380e-12   2.5677641e-13
   4.2743586e-15  -4.5543549e-04  -7.6445096e-12   2.5693365e-13
   4.5519144e-15  -4.5765681e-04  -1.2179865e-11   2.5730530e-13
   7.1609385e-15  -4.5988421e-04  -1.6989677e-11   2.5762245e-13
   5.2735594e-15  -4.6211529e-04  -2.2077799e-11   2.5793973e-13
   7.1609385e-15  -4.6434772e-04  -2.7445929e-11   2.5814141e-13
   5.7731597e-15  -4.6657932e-04  -3.3098589e-11   2.5845910e-13
   7.6050277e-15  -4.6880804e-04  -3.9040146e-11   2.5876385e-13
   8.9928065e-15  -4.7103196e-04  -4.5288444e-11   2.5899553e-13
   5.9952043e-15  -4.7324935e-04  -5.1860448e-11   2.5929205e-13
   8.3266727e-15  -4.7545864e-04  -5.8784173e-11   2.5952113e-13
   7.3829831e-15  -4.7765843e-04  -6.6090882e-11   2.5976694e-13
   4.7184479e-15  -4.7984749e-04  -7.3826797e-11   2.6007666e-13
   6.9944051e-15  -4.8202477e-04  -8.2042859e-11   2.6034396e-13
   4.4964032e-15  -4.8418937e-04  -9.0811250e-11   2.6057691e-13
   1.0269563e-14  -4.8634057e-04  -1.0021304e-10   2.6078374e-13
   6.7723605e-15  -4.8847777e-04  -1.1035268e-10   2.6092723e-13
   5.6621374e-15  -4.9060056e-04  -1.2135915e-10   2.6131739e-13
   5.6066263e-15  -4.9270862e-04  -1.3337537e-10   2.6171325e-13
   4.4964032e-15  -4.9480178e-04  -1.4658430e-10   2.6181320e-13
   5.8841820e-15  -4.9687998e-04  -1.6119432e-10   2.6210816e-13
   6.1062266e-15  -4.9894328e-04  -1.7746056e-10   2.6226679e-13
   7.2164497e-15  -5.0099182e-04  -1.9567310e-10   2.6256425e-13
   9.6589403e-15  -5.0302583e-04  -2.1617990e-10   2.6277597e-13
   4.9404925e-15  -5.0504564e-04  -2.3938335e-10   2.6305935e-13
   5.3290705e-15  -5.0705161e-04  -2.6576083e-10   2.6350437e-13
   6.7723605e-15  -5.0904420e-04  -2.9586593e-10   2.6369861e-13
   5.6066263e-15  -5.1102390e-04  -3.3035141e-10   2.6383499e-13
   8.1046281e-15  -5.1299125e-04  -3.6997852e-10   2.6406370e-13
   6.4948047e-15  -5.1494682e-04  -4.1564557e-10   2.6431092e-13
   2.5535130e-15  -5.1689120e-04  -4.6840751e-10   2.6449257e-13
   7.1054274e-15  -5.1882503e-04  -5.2949801e-10   2.6457285e-13
   3.8302694e-15  -5.2074894e-04  -6.0038060e-10   2.6483330e-13
   5.3845817e-15  -5.2266361e-04  -6.8277487e-10   2.6513237e-13
   8.9928065e-15  -5.2456969e-04  -7.7871864e-10   2.6529740e-13
   7.3274720e-15  -5.2646787e-04  -8.9061382e-10   2.6564173e-13
   3.3861802e-15  -5.2835885e-04  -1.0213294e-09   2.6588807e-13
   4.6074256e-15  -5.3024335e-04  -1.1742796e-09   2.6623120e-13
   8.2156504e-15  -5.3212210e-04  -1.3535523e-09   2.6627730e-13
   6.1062266e-15  -5.3399586e-04  -1.5640807e-09   2.6651051e-13
   5.8286709e-15  -5.3586542e-04  -1.8118512e-09   2.6681897e-13
   4.8294702e-15  -5.3773163e-04  -2.1041878e-09   2.6693535e-13
   5.0515148e-15  -5.3959536e-04  -2.4501208e-09   2.6709657e-13
   4.3298698e-15  -5.4145756e-04  -2.8609112e-09   2.6750613e-13
   8.2711615e-15  -5.4331921e-04  -3.3507355e-09   2.6777059e-13
   9.8809849e-15  -5.4518136e-04  -3.9376676e-09   2.6800254e-13
   7.8270723e-15  -5.4704503e-04  -4.6450804e-09   2.6809968e-13
   4.9960036e-15  -5.4891124e-04  -5.5036396e-09   2.6842461e-13
   7.4384943e-15  -5.5078092e-04  -6.5542330e-09   2.6862075e-13
   7.1609385e-15  -5.5265486e-04  -7.8521525e-09   2.6887251e-13
   4.2188475e-15  -5.5453363e-04  -9.4729059e-09   2.6916568e-13
   7.2164497e-15  -5.5641756e-04  -1.1519596e-08   2.6926350e-13
   6.2727601e-15  -5.5830678e-04  -1.4130410e-08   2.6979613e-13
   3.5527137e-15  -5.6020120e-04  -1.7480535e-08   2.6998643e-13
   4.4408921e-15  -5.6210073e-04  -2.1764255e-08   2.7002148e-13
   3.1641356e-15  -5.6400544e-04  -2.7134860e-08   2.7046655e-13
   3.6082248e-15  -5.6591592e-04  -3.3597687e-08   2.7050396e-13
   6.4948047e-15  -5.6783352e-04  -4.0921242e-08   2.7085842e-13
   6.7168493e-15  -5.6976050e-04  -4.8668604e-08   2.7107757e-13
   7.4384943e-15  -5.7169984e-04  -5.6334341e-08   2.7117628e-13
   6.9944051e-15  -5.7365498e-04  -6.3455845e-08   2.7156596e-13
   4.7184479e-15  -5.7562941e-04  -6.9636899e-08   2.7184115e-13
   5.3845817e-15  -5.7762633e-04  -7.4530520e-08   2.7189879e-13
   3.9968029e-15  -5.7964829e-04  -7.7826521e-08   2.7221804e-13
   4.4964032e-15  -5.8169683e-04  -7.9252556e-08   2.7246931e-13
   5.1070259e-15  -5.8377226e-04  -7.8602747e-08   2.7274326e-13
   2.9420910e-15  -5.8587362e-04  -7.5770428e-08   2.7286819e-13
   7.4384943e-15  -5.8799888e-04  -7.0763063e-08   2.7328463e-13
   5.7731597e-15  -5.9014548e-04  -6.3707423e-08   2.7342955e-13
   8.1601392e-15  -5.9231096e-04  -5.4837424e-08   2.7370447e-13
   5.1625371e-15  -5.9449352e-04  -4.4463633e-08   2.7406768e-13
   4.1078252e-15  -5.9669226e-04  -3.2936330e-08   2.7415769e-13
   7.2164497e-15  -5.9890722e-04  -2.0611216e-08   2.7438377e-13
   5.6621374e-15  -6.0113916e-04  -7.8217001e-09   2.7470071e-13
   6.7723605e-15  -6.0338929e-04   5.1404821e-09   2.7493913e-13
   6.9944051e-15  -6.0565908e-04   1.8035963e-08   2.7516772e-13
   4.9960036e-15  -6.0795006e-04   3.0680253e-08   2.7541890e-13
   6.9944051e-15  -6.1026373e-04   4.2939214e-08   2.7557441e-13
   4.9960036e-15  -6.1260154e-04   5.4719511e-08   2.7582892e-13
   6.2727601e-15  -6.1496482e-04   6.5956989e-08   2.7576670e-13
   6.4948047e-15  -6.1735474e-04   7.6605623e-08   2.7600305e-13
   5.6621374e-15  -6.1977229e-04   8.6628431e-08   2.7604251e-13
   8.5487173e-15  -6.2221826e-04   9.5990549e-08   2.7635490e-13
   6.9388939e-15  -6.2469327e-04   1.0465477e-07   2.7644437e-13
   2.8865799e-15  -6.2719778e-04   1.1258009e-07   2.7701930e-13
   3.9968029e-15  -6.2973212e-04   1.1972348e-07   2.7722121e-13
   5.7731597e-15  -6.3229658e-04   1.2604480e-07   2.7744953e-13
   4.4964032e-15  -6.3489144e-04   1.3151436e-07   2.7768532e-13
   5.2180482e-15  -6.3751698e-04   1.3612343e-07   2.7786038e-13
   5.7731597e-15  -6.4017352e-04   1.3989848e-07   2.7807047e-13
   7.3274720e-15  -6.4286140e-04   1.4292162e-07   2.7842211e-13
   8.4932061e-15  -6.4558091e-04   1.4536309e-07   2.7890866e-13
   6.1617378e-15  -6.4833230e-04   1.4753851e-07   2.7915075e-13
   8.2156504e-15  -6.5111570e-04   1.5001794e-07   2.7935995e-13
   4.8294702e-15  -6.5393123e-04   1.5384095e-07   2.7950916e-13
   5.3845817e-15  -6.5677924e-04   1.6089564e-07   2.7981298e-13
   7.6050277e-15  -6.5966158e-04   1.7405541e-07   2.8011608e-13
   7.1054274e-15  -6.6258455e-04   1.9386901e-07   2.8024838e-13
   5.9952043e-15  -6.6556208e-04   2.1048073e-07   2.8042665e-13
   4.3853809e-15  -6.6860963e-04   2.1078709e-07   2.8045434e-13
   6.3837824e-15  -6.7173010e-04   1.9291978e-07   2.8077692e-13
   7.1609385e-15  -6.7491048e-04   1.6341015e-07   2.8095763e-13
   6.9944051e-15  -6.7813094e-04   1.2972537e-07   2.8112670e-13
   6.0507155e-15  -6.8137399e-04   9.7370088e-08   2.8131250e-13
   3.9412917e-15  -6.8462705e-04   6.9678083e-08   2.8149835e-13
   6.1062266e-15  -6.8788085e-04   4.8305988e-08   2.8148328e-13
   6.2727601e-15  -6.9112705e-04   3.3612680e-08   2.8182843e-13
   6.4948047e-15  -6.9435720e-04   2.4993863e-08   2.8187830e-13
   5.2180482e-15  -6.9756315e-04   2.1318114e-08   2.8202908e-13
   3.2751579e-15  -7.0073809e-04   2.1339814e-08   2.8221589e-13
   7.9380946e-15  -7.0387738e-04   2.3975934e-08   2.8251363e-13
   5.2180482e-15  -7.0697878e-04   2.8416708e-08   2.8264566e-13
   4.3853809e-15  -7.1004222e-04   3.4155040e-08   2.8290458e-13
   5.9952043e-15  -7.1306934e-04   4.0979741e-08   2.8322131e-13
   7.1609385e-15  -7.1606281e-04   4.8963035e-08   2.8340638e-13
   6.4392935e-15  -7.1902564e-04   5.8439595e-08   2.8357869e-13
   7.6050277e-15  -7.2196057e-04   6.9968613e-08   2.8382534e-13
   6.1062266e-15  -7.2486958e-04   8.4256771e-08   2.8425528e-13
   5.5511151e-15  -7.2775365e-04   1.0202638e-07   2.8459679e-13
   6.6613381e-15  -7.3061273e-04   1.2378428e-07   2.8498496e-13
   6.1617378e-15  -7.3344593e-04   1.4944550e-07   2.8495863e-13
   6.4948047e-15  -7.3625198e-04   1.7785862e-07   2.8514306e-13
   3.6637360e-15  -7.3902954e-04   2.0651596e-07   2.8552576e-13
   5.8841820e-15  -7.4177764e-04   2.3190708e-07   2.8562451e-13
   6.0507155e-15  -7.4449590e-04   2.5072585e-07   2.8602544e-13
   7.7160500e-15  -7.4718471e-04   2.6146939e-07   2.8616330e-13
   6.1617378e-15  -7.4984536e-04   2.6558075e-07   2.8659839e-13
   7.1609385e-15  -7.5248020e-04   2.6769605e-07   2.8686919e-13
   4.4964032e-15  -7.5509292e-04   2.7525516e-07   2.8721003e-13
   4.8294702e-15  -7.5768900e-04   2.9784207e-07   2.8748445e-13
   5.8841820e-15  -7.6027684e-04   3.4530778e-07   2.8785367e-13
   2.7200464e-15  -7.6286873e-04   4.2214713e-07   2.8795956e-13
   2.6645353e-15  -7.6547849e-04   5.2384558e-07   2.8808494e-13
   5.7731597e-15  -7.6811374e-04   6.4485055e-07   2.8822975e-13
   6.4948047e-15  -7.7077132e-04   7.8425668e-07   2.8844183e-13
   7.1609385e-15  -7.7344149e-04   9.4169798e-07   2.8845273e-13
   7.1609385e-15  -7.7611311e-04   1.1217082e-06   2.8853676e-13
   3.2196468e-15  -7.7877402e-04   1.3369465e-06   2.8866310e-13
   6.2172489e-15  -7.8141166e-04   1.6013911e-06   2.8877904e-13
   6.4392935e-15  -7.8401539e-04   1.9270672e-06   2.8904436e-13
   8.8817842e-15  -7.8657779e-04   2.3245196e-06   2.8949390e-13
   5.0515148e-15  -7.8909450e-04   2.8035416e-06   2.8945191e-13
   2.4424907e-15  -7.9156385e-04   3.3727677e-06   2.8975118e-13
   5.1625371e-15  -7.9398659e-04   4.0382449e-06   2.8989800e-13
   5.9952043e-15  -7.9636646e-04   4.7993892e-06   2.9001488e-13
   7.8270723e-15  -7.9871066e-04   5.6409213e-06   2.9018080e-13
   7.6050277e-15  -8.0102966e-04   6.5202429e-06   2.9050050e-13
   3.3306691e-15  -8.0333612e-04   7.3738016e-06   2.9075998e-13
   5.6621374e-15  -8.0564337e-04   8.1427546e-06   2.9094867e-13
   7.4384943e-15  -8.0796393e-04   8.7835370e-06   2.9122873e-13
   7.3829831e-15  -8.1030822e-04   9.2670793e-06   2.9159902e-13
   7.3274720e-15  -8.1268331e-04   9.5790399e-06   2.9186670e-13
   4.9404925e-15  -8.1509193e-04   9.7202963e-06   2.9207670e-13
   6.1617378e-15  -8.1753203e-04   9.7054470e-06   2.9233199e-13
   6.9944051e-15  -8.1999723e-04   9.5591651e-06   2.9243677e-13
   8.2156504e-15  -8.2247815e-04   9.3119569e-06   2.9251430e-13
   6.2172489e-15  -8.2496429e-04   8.9969004e-06   2.9254707e-13
   3.4416914e-15  -8.2744594e-04   8.6477116e-06   2.9272862e-13
   4.7739590e-15  -8.2991551e-04   8.2976479e-06   2.9297172e-13
   4.2188475e-15  -8.3236845e-04   7.9782706e-06   2.9310190e-13
   5.1070259e-15  -8.3480362e-04   7.7169239e-06   2.9333899e-13
   6.4948047e-15  -8.3722316e-04   7.5326290e-06   2.9342238e-13
   9.3258734e-15  -8.3963200e-04   7.4330206e-06   2.9354501e-13
   5.2180482e-15  -8.4203710e-04   7.4170818e-06   2.9373762e-13
   4.9404925e-15  -8.4444677e-04   7.4787382e-06   2.9403014e-13
   7.3274720e-15  -8.4687059e-04   7.5866811e-06   2.9428637e-13
   4.0523140e-15  -8.4931921e-04   7.6364562e-06   2.9440897e-13
   8.5487173e-15  -8.5180186e-04   7.4706754e-06   2.9480736e-13
   8.1601392e-15  -8.5432247e-04   7.0059539e-06   2.9505371e-13
   6.8278716e-15  -8.5687962e-04   6.2931960e-06   2.9506943e-13
   5.6621374e-15  -8.5947074e-04   5.4491671e-06   2.9534686e-13
   6.1062266e-15  -8.6209659e-04   4.5785556e-06   2.9549093e-13
   5.5511151e-15  -8.6476288e-04   3.7515022e-06   2.9573253e-13
   4.4408921e-15  -8.6747842e-04   3.0116945e-06   2.9571460e-13
   8.1601392e-15  -8.7025165e-04   2.3697884e-06   2.9575075e-13
   7.3274720e-15  -8.7308787e-04   1.7830419e-06   2.9601715e-13
   6.0507155e-15  -8.7598876e-04   1.1624853e-06   2.9618948e-13
   6.8833828e-15  -8.7895409e-04   3.9615519e-07   2.9625335e-13
   5.2735594e-15  -8.8198335e-04  -6.4086107e-07   2.9643454e-13
   7.2164497e-15  -8.8507613e-04  -2.0805545e-06   2.9651112e-13
   7.4940054e-15  -8.8823196e-04  -4.0492213e-06   2.9676323e-13
   4.4964032e-15  -8.9145013e-04  -6.6309136e-06   2.9701117e-13
   5.6621374e-15  -8.9472981e-04  -9.7965588e-06   2.9729371e-13
   6.7168493e-15  -8.9806981e-04  -1.3369712e-05   2.9738798e-13
   3.8302694e-15  -9.0146758e-04  -1.7099081e-05   2.9763111e-13
   7.8270723e-15  -9.0491843e-04  -2.0733482e-05   2.9784811e-13
   4.9960036e-15  -9.0841488e-04  -2.4040034e-05   2.9799431e-13
   6.7168493e-15  -9.1194654e-04  -2.6811896e-05   2.9822277e-13
   5.6066263e-15  -9.1550088e-04  -2.8883537e-05   2.9841349e-13
   6.7723605e-15  -9.1906534e-04  -3.0138769e-05   2.9867564e-13
   7.8825835e-15  -9.2262989e-04  -3.0504985e-05   2.9885189e-13
   6.6058270e-15  -9.2618917e-04  -2.9944588e-05   2.9895762e-13
   4.4964032e-15  -9.2974352e-04  -2.8462988e-05   2.9925957e-13
   6.0507155e-15  -9.3329829e-04  -2.6139571e-05   2.9944878e-13
   3.1641356e-15  -9.3686162e-04  -2.3148294e-05   2.9976743e-13
   4.2743586e-15  -9.4044186e-04  -1.9732123e-05   2.9983449e-13
   6.1617378e-15  -9.4404626e-04  -1.6168394e-05   2.9992518e-13
   5.6066263e-15  -9.4768194e-04  -1.2783603e-05   2.9999672e-13
   5.0515148e-15  -9.5136101e-04  -9.9038269e-06   3.0026126e-13
   4.2743586e-15  -9.5510147e-04  -7.4216770e-06   3.0045961e-13
   6.3837824e-15  -9.5890955e-04  -4.8995082e-06   3.0089102e-13
   6.2727601e-15  -9.6277370e-04  -2.1009215e-06   3.0106154e-13
   5.4956040e-15  -9.6667792e-04   9.1349598e-07   3.0130948e-13
   7.4940054e-15  -9.7060911e-04   3.9275016e-06   3.0148584e-13
   4.6074256e-15  -9.7455759e-04   6.7127245e-06   3.0160023e-13
   4.9960036e-15  -9.7851646e-04   9.0874175e-06   3.0156927e-13
   5.9952043e-15  -9.8248076e-04   1.0916788e-05   3.0178053e-13
   7.8270723e-15  -9.8644678e-04   1.2116976e-05   3.0200709e-13
   2.8865799e-15  -9.9041257e-04   1.2676954e-05   3.0219895e-13
   4.9960036e-15  -9.9437946e-04   1.2673940e-05   3.0234086e-13
   6.9944051e-15  -9.9835276e-04   1.2265037e-05   3.0250390e-13
   5.3290705e-15  -1.0023410e-03   1.1668103e-05   3.0269890e-13
   7.7715612e-15  -1.0063541e-03   1.1110838e-05   3.0285705e-13
   2.0539126e-15  -1.0104013e-03   1.0741440e-05   3.0293313e-13
   7.0499162e-15  -1.0144885e-03   1.0599101e-05   3.0297839e-13
   4.9960036e-15  -1.0186168e-03   1.0676961e-05   3.0285851e-13
   7.4384943e-15  -1.0227826e-03   1.0968205e-05   3.0322778e-13
   8.1601392e-15  -1.0269790e-03   1.1472662e-05   3.0352136e-13
   5.9396932e-15  -1.0311969e-03   1.2194160e-05   3.0383024e-13
   5.1625371e-15  -1.0354270e-03   1.3140032e-05   3.0399763e-13
   7.0499162e-15  -1.0396617e-03   1.4322949e-05   3.0423765e-13
   6.7168493e-15  -1.0438962e-03   1.5764312e-05   3.0439791e-13
   6.1617378e-15  -1.0481296e-03   1.7498674e-05   3.0450757e-13
   5.4956040e-15  -1.0523657e-03   1.9577795e-05   3.0473847e-13
   7.6050277e-15  -1.0566125e-03   2.2071561e-05   3.0499435e-13
   4.3853809e-15  -1.0608816e-03   2.5063137e-05   3.0515384e-13
   6.6058270e-15  -1.0651862e-03   2.8640549e-05   3.0538150e-13
   5.9396932e-15  -1.0695400e-03   3.2884861e-05   3.0538912e-13
   6.3282712e-15  -1.0739537e-03   3.7848382e-05   3.0553802e-13
   4.9404925e-15  -1.0784314e-03   4.3565323e-05   3.0580726e-13
   6.9944051e-15  -1.0829671e-03   5.0078256e-05   3.0611079e-13
   5.7176486e-15  -1.0875449e-03   5.7462995e-05   3.0620358e-13
   4.9960036e-15  -1.0921485e-03   6.5454269e-05   3.0639173e-13
   6.4948047e-15  -1.0967678e-03   7.3446102e-05   3.0668269e-13
   4.4964032e-15  -1.1013958e-03   8.1006739e-05   3.0677257e-13
   6.3282712e-15  -1.1060278e-03   8.7883466e-05   3.0707451e-13
   5.4400928e-15  -1.1106608e-03   9.3918688e-05   3.0730283e-13
   6.2727601e-15  -1.1152924e-03   9.9005002e-05   3.0756430e-13
   4.3853809e-15  -1.1199213e-03   1.0305915e-04   3.0762192e-13
   3.9412917e-15  -1.1245469e-03   1.0600987e-04   3.0785454e-13
   4.1633363e-15  -1.1291713e-03   1.0775841e-04   3.0804758e-13
   8.2156504e-15  -1.1338003e-03   1.0815662e-04   3.0828685e-13
   3.6637360e-15  -1.1384470e-03   1.0697467e-04   3.0837901e-13
   8.2156504e-15  -1.1431338e-03   1.0395544e-04   3.0852187e-13
   6.6058270e-15  -1.1478910e-03   9.8863945e-05   3.0876664e-13
   7.4940054e-15  -1.1527508e-03   9.1569261e-05   3.0898329e-13
   6.4948047e-15  -1.1577402e-03   8.2322096e-05   3.0922882e-13
   5.0515148e-15  -1.1628714e-03   7.1686968e-05   3.0932746e-13
   4.9404925e-15  -1.1681377e-03   6.0224813e-05   3.0935372e-13
   4.6629367e-15  -1.1735171e-03   4.8384631e-05   3.0983107e-13
   3.7747583e-15  -1.1789812e-03   3.6499989e-05   3.1006701e-13
   8.5487173e-15  -1.1845024e-03   2.4806834e-05   3.1042477e-13
   5.6066263e-15  -1.1900580e-03   1.3461185e-05   3.1048403e-13
   7.2719608e-15  -1.1956322e-03   2.5504531e-06   3.1075841e-13
   6.1062266e-15  -1.2012169e-03  -7.8940169e-06   3.1103738e-13
   7.2164497e-15  -1.2068098e-03  -1.7870932e-05   3.1122338e-13
   2.7200464e-15  -1.2124108e-03  -2.7369511e-05   3.1119873e-13
   7.1054274e-15  -1.2180181e-03  -3.6336538e-05   3.1132797e-13
   6.1617378e-15  -1.2236278e-03  -4.4666849e-05   3.1153395e-13
   7.9380946e-15  -1.2292322e-03  -5.2213000e-05   3.1171265e-13
   5.4400928e-15  -1.2348170e-03  -5.8802978e-05   3.1188288e-13
   6.3282712e-15  -1.2403645e-03  -6.4262242e-05   3.1200298e-13
   7.9380946e-15  -1.2458636e-03  -6.8449389e-05   3.1218890e-13
   6.6058270e-15  -1.2513067e-03  -7.1277443e-05   3.1234232e-13
   3.2196468e-15  -1.2566847e-03  -7.2685366e-05   3.1248390e-13
   9.0483177e-15  -1.2619928e-03  -7.2626770e-05   3.1267673e-13
   8.9372953e-15  -1.2672318e-03  -7.1077779e-05   3.1298429e-13
   7.9936058e-15  -1.2724073e-03  -6.8047708e-05   3.1319626e-13
   4.8294702e-15  -1.2775282e-03  -6.3586578e-05   3.1348058e-13
   5.5511151e-15  -1.2826066e-03  -5.7793775e-05   3.1352626e-13
   3.9412917e-15  -1.2876559e-03  -5.0821423e-05   3.1361182e-13
   5.9396932e-15  -1.2926897e-03  -4.2854751e-05   3.1389146e-13
   7.6050277e-15  -1.2977202e-03  -3.4072892e-05   3.1418873e-13
   7.4384943e-15  -1.3027578e-03  -2.4621291e-05   3.1453105e-13
   6.7168493e-15  -1.3078106e-03  -1.4605909e-05   3.1471015e-13
   7.5495166e-15  -1.3128839e-03  -4.0830673e-06   3.1487542e-13
   5.6066263e-15  -1.3179791e-03   6.9551298e-06   3.1497332e-13
   5.4956040e-15  -1.3230928e-03   1.8553546e-05   3.1516635e-13
   5.2735594e-15  -1.3282192e-03   3.0725915e-05   3.1532072e-13
   6.0507155e-15  -1.3333548e-03   4.3344957e-05   3.1554570e-13
   6.3282712e-15  -1.3384958e-03   5.5994111e-05   3.1582380e-13
   5.6066263e-15  -1.3436329e-03   6.7983416e-05   3.1593993e-13
   6.6613381e-15  -1.3487796e-03   7.8316042e-05   3.1597856e-13
   4.7184479e-15  -1.3539700e-03   8.7576913e-05   3.1615606e-13
   7.1609385e-15  -1.3591645e-03   9.6531922e-05   3.1635159e-13
   6.2727601e-15  -1.3643364e-03   1.0533504e-04   3.1645761e-13
   4.7184479e-15  -1.3695173e-03   1.1410362e-04   3.1668441e-13
   5.8286709e-15  -1.3747334e-03   1.2155128e-04   3.1688260e-13
   5.9952043e-15  -1.3799338e-03   1.2673618e-04   3.1717177e-13
   4.6629367e-15  -1.3850997e-03   1.2893944e-04   3.1727820e-13
   6.2727601e-15  -1.3903003e-03   1.2720500e-04   3.1752029e-13
   6.4392935e-15  -1.3955875e-03   1.2369927e-04   3.1775725e-13
   5.9396932e-15  -1.4008751e-03   1.1936389e-04   3.1773590e-13
   5.1070259e-15  -1.4061575e-03   1.1446841e-04   3.1809174e-13
   3.8857806e-15  -1.4114908e-03   1.0925266e-04   3.1821696e-13
   5.5511151e-15  -1.4168935e-03   1.0255849e-04   3.1867417e-13
   6.4392935e-15  -1.4223029e-03   9.3899859e-05   3.1853468e-13
   6.2172489e-15  -1.4276971e-03   8.3031085e-05   3.1865754e-13
   4.0523140e-15  -1.4331206e-03   6.9386462e-05   3.1888430e-13
   3.5527137e-15  -1.4386230e-03   5.4849703e-05   3.1900103e-13
   4.6074256e-15  -1.4441379e-03   4.0710786e-05   3.1932939e-13
   6.3282712e-15  -1.4496449e-03   2.7450140e-05   3.1958120e-13
   7.4384943e-15  -1.4551812e-03   1.5454221e-05   3.1950593e-13
   4.9960036e-15  -1.4607737e-03   3.8592338e-06   3.1967074e-13
   5.1070259e-15  -1.4663743e-03  -7.9329275e-06   3.1984244e-13
   5.9952043e-15  -1.4719551e-03  -2.0207298e-05   3.1990482e-13
   3.4416914e-15  -1.4775405e-03  -3.3681493e-05   3.2016824e-13
   4.9960036e-15  -1.4831888e-03  -4.7139305e-05   3.2043633e-13
   7.2164497e-15  -1.4888537e-03  -5.9199342e-05   3.2066133e-13
   8.4376950e-15  -1.4944996e-03  -6.9385353e-05   3.2070449e-13
   6.7168493e-15  -1.5001487e-03  -7.7386457e-05   3.2070862e-13
   3.2751579e-15  -1.5058418e-03  -8.3858290e-05   3.2085894e-13
   4.6074256e-15  -1.5115518e-03  -8.9702545e-05   3.2097287e-13
   4.4964032e-15  -1.5172426e-03  -9.5408931e-05   3.2135636e-13
   5.1070259e-15  -1.5229270e-03  -1.0183337e-04   3.2151465e-13
   6.3837824e-15  -1.5286716e-03  -1.0816410e-04   3.2184970e-13
   6.4392935e-15  -1.5344495e-03  -1.1297316e-04   3.2191439e-13
   5.3290705e-15  -1.5402202e-03  -1.1586205e-04   3.2211698e-13
   5.7731597e-15  -1.5460003e-03  -1.1666776e-04   3.2229032e-13
   4.7739590e-15  -1.5518361e-03  -1.1582611e-04   3.2253184e-13
   4.8294702e-15  -1.5577177e-03  -1.1439169e-04   3.2253578e-13
   3.5527137e-15  -1.5636006e-03  -1.1298177e-04   3.2281376e-13
   4.2188475e-15  -1.5694824e-03  -1.1238619e-04   3.2285835e-13
   7.8270723e-15  -1.5754227e-03  -1.1209203e-04   3.2302562e-13
   6.3837824e-15  -1.5814061e-03  -1.1066931e-04   3.2315102e-13
   2.8310687e-15  -1.5873887e-03  -1.0772506e-04   3.2299668e-13
   6.3282712e-15  -1.5933817e-03  -1.0312078e-04   3.2321779e-13
   7.6050277e-15  -1.5994289e-03  -9.7219122e-05   3.2343286e-13
   6.4392935e-15  -1.6055225e-03  -9.1092723e-05   3.2391147e-13
   5.9396932e-15  -1.6116168e-03  -8.5344232e-05   3.2410912e-13
   4.6074256e-15  -1.6177026e-03  -8.0613976e-05   3.2443315e-13
   4.5519144e-15  -1.6238324e-03  -7.6997131e-05   3.2448178e-13
   5.9396932e-15  -1.6300083e-03  -7.2916320e-05   3.2467719e-13
   7.4384943e-15  -1.6361701e-03  -6.7744741e-05   3.2492225e-13
   7.4384943e-15  -1.6423209e-03  -6.1251381e-05   3.2511980e-13
   6.2727601e-15  -1.6485137e-03  -5.3787992e-05   3.2504796e-13
   5.7731597e-15  -1.6547471e-03  -4.6570898e-05   3.2502739e-13
   7.1054274e-15  -1.6609746e-03  -4.0189642e-05   3.2522082e-13
   5.8286709e-15  -1.6671824e-03  -3.5157481e-05   3.2547507e-13
   5.1070259e-15  -1.6734164e-03  -3.2252953e-05   3.2550780e-13
   6.4392935e-15  -1.6797029e-03  -2.9674446e-05   3.2594990e-13
   6.1617378e-15  -1.6859552e-03  -2.6283534e-05   3.2600396e-13
   6.8833828e-15  -1.6921601e-03  -2.1765700e-05   3.2635296e-13
   7.6605389e-15  -1.6983781e-03  -1.6085242e-05   3.2640651e-13
   9.2703623e-15  -1.7046380e-03  -1.0549173e-05   3.2652669e-13
   5.3845817e-15  -1.7108881e-03  -5.9265223e-06   3.2662308e-13
   6.1062266e-15  -1.7171030e-03  -2.7419449e-06   3.2675735e-13
   7.0499162e-15  -1.7233196e-03  -2.2635162e-06   3.2688640e-13
   5.1070259e-15  -1.7296050e-03  -2.8614610e-06   3.2699369e-13
   5.3290705e-15  -1.7358750e-03  -2.9209513e-06   3.2727371e-13
   5.3290705e-15  -1.7420921e-03  -1.9906705e-06   3.2729349e-13
   4.7739590e-15  -1.7482976e-03   2.3344144e-07   3.2771800e-13
   5.2180482e-15  -1.7545413e-03   2.7948298e-06   3.2802460e-13
   4.9960036e-15  -1.7607780e-03   4.7562066e-06   3.2822449e-13
   3.3861802e-15  -1.7669612e-03   5.6809453e-06   3.2850504e-13
   7.7715612e-15  -1.7730946e-03   4.5933588e-06   3.2867409e-13
   6.1062266e-15  -1.7792599e-03   1.9540789e-06   3.2890767e-13
   4.6074256e-15  -1.7854350e-03  -8.7635835e-08   3.2915402e-13
   6.5503158e-15  -1.7915460e-03  -6.2902928e-07   3.2942911e-13
   5.8841820e-15  -1.7976026e-03   9.0492785e-07   3.2954632e-13
   4.8849813e-15  -1.8036731e-03   4.0638706e-06   3.2966288e-13
   4.6629367e-15  -1.8097419e-03   7.6304649e-06   3.2995128e-13
   5.3290705e-15  -1.8157510e-03   1.1123095e-05   3.3031737e-13
   6.2727601e-15  -1.8216894e-03   1.4179358e-05   3.3039993e-13
   5.0515148e-15  -1.8275990e-03   1.5817839e-05   3.3064612e-13
   7.2164497e-15  -1.8335472e-03   1.7148012e-05   3.3069613e-13
   6.7168493e-15  -1.8394783e-03   1.9802883e-05   3.3086037e-13
   3.2751579e-15  -1.8453498e-03   2.4562578e-05   3.3097499e-13
   5.1625371e-15  -1.8512073e-03   3.1698545e-05   3.3102582e-13
   7.0499162e-15  -1.8571061e-03   3.9910214e-05   3.3140344e-13
   5.6066263e-15  -1.8630059e-03   4.8163324e-05   3.3147558e-13
   7.7715612e-15  -1.8688779e-03   5.5912254e-05   3.3166029e-13
   7.3829831e-15  -1.8747239e-03   6.2498190e-05   3.3193372e-13
   4.8294702e-15  -1.8806020e-03   6.6922796e-05   3.3226989e-13
   3.5527137e-15  -1.8865484e-03   7.0468414e-05   3.3245347e-13
   8.1601392e-15  -1.8924856e-03   7.4585388e-05   3.3257019e-13
   4.6074256e-15  -1.8983924e-03   7.9907949e-05   3.3285381e-13
   5.3290705e-15  -1.9043293e-03   8.6282138e-05   3.3317561e-13
   6.7723605e-15  -1.9103315e-03   9.2246573e-05   3.3309857e-13
   4.2743586e-15  -1.9163569e-03   9.6846261e-05   3.3329687e-13
   5.1625371e-15  -1.9223840e-03   9.9408573e-05   3.3361678e-13
   2.3869795e-15  -1.9284310e-03   9.8618260e-05   3.3382050e-13
   3.5527137e-15  -1.9345802e-03   9.4531112e-05   3.3402782e-13
   5.4400928e-15  -1.9408074e-03   8.9261996e-05   3.3417053e-13
   5.1625371e-15  -1.9470469e-03   8.3956937e-05   3.3428532e-13
   5.1625371e-15  -1.9533283e-03   7.9142349e-05   3.3441495e-13
   7.4384943e-15  -1.9597308e-03   7.4308096e-05   3.3460951e-13
   4.4408921e-15  -1.9662471e-03   6.8394058e-05   3.3464247e-13
   7.2719608e-15  -1.9728220e-03   6.0958519e-05   3.3492754e-13
   6.7723605e-15  -1.9794412e-03   5.1229156e-05   3.3524414e-13
   5.7176486e-15  -1.9861853e-03   3.8448616e-05   3.3517571e-13
   4.9404925e-15  -1.9930864e-03   2.5577712e-05   3.3528529e-13
   6.2172489e-15  -2.0000327e-03   1.3994563e-05   3.3560651e-13
   8.6597396e-15  -2.0070298e-03   4.1210106e-06   3.3600571e-13
   5.7731597e-15  -2.0141576e-03  -3.9125441e-06   3.3607930e-13
   9.2148511e-15  -2.0214251e-03  -1.1550366e-05   3.3605073e-13
   7.3829831e-15  -2.0287339e-03  -1.9458739e-05   3.3612773e-13
   2.3314684e-15  -2.0360367e-03  -2.8342811e-05   3.3649941e-13
   5.6066263e-15  -2.0433958e-03  -3.9621828e-05   3.3677691e-13
   6.7723605e-15  -2.0508735e-03  -5.0339868e-05   3.3693849e-13
   3.4972025e-15  -2.0583366e-03  -5.9036635e-05   3.3707482e-13
   8.3266727e-15  -2.0657754e-03  -6.5403196e-05   3.3720409e-13
   5.2735594e-15  -2.0732751e-03  -6.9164927e-05   3.3749775e-13
   4.0523140e-15  -2.0808646e-03  -7.1945200e-05   3.3768109e-13
   6.3282712e-15  -2.0884408e-03  -7.4515456e-05   3.3770907e-13
   6.3837824e-15  -2.0959511e-03  -7.7497104e-05   3.3797958e-13
   4.3298698e-15  -2.1034494e-03  -8.2486365e-05   3.3824117e-13
   2.0539126e-15  -2.1110197e-03  -8.6780669e-05   3.3852910e-13
   5.6066263e-15  -2.1185404e-03  -8.8827927e-05   3.3848785e-13
   6.4948047e-15  -2.1259995e-03  -8.8418224e-05   3.3861513e-13
   8.2156504e-15  -2.1334885e-03  -8.5330583e-05   3.3904820e-13
   7.6050277e-15  -2.1410530e-03  -8.1310056e-05   3.3916943e-13
   4.8294702e-15  -2.1485971e-03  -7.7269497e-05   3.3948467e-13
   5.9952043e-15  -2.1560699e-03  -7.3831639e-05   3.3983459e-13
   4.9960036e-15  -2.1635200e-03  -7.2728077e-05   3.3995031e-13
   4.8849813e-15  -2.1710426e-03  -7.1581515e-05   3.4015928e-13
   8.3266727e-15  -2.1785212e-03  -6.8591314e-05   3.4018863e-13
   6.6613381e-15  -2.1859337e-03  -6.3416349e-05   3.4021683e-13
   3.3306691e-15  -2.1933763e-03  -5.5847834e-05   3.4046458e-13
   4.2743586e-15  -2.2008968e-03  -4.7646214e-05   3.4092662e-13
   5.8286709e-15  -2.2084083e-03  -3.9677287e-05   3.4126190e-13
   7.6050277e-15  -2.2158714e-03  -3.2520595e-05   3.4158132e-13
   4.0523140e-15  -2.2233267e-03  -2.8094187e-05   3.4155270e-13
   5.2180482e-15  -2.2308772e-03  -2.4852368e-05   3.4179675e-13
   3.1641356e-15  -2.2384037e-03  -2.0353186e-05   3.4208949e-13
   7.3829831e-15  -2.2458477e-03  -1.4034400e-05   3.4230231e-13
   6.8278716e-15  -2.2533115e-03  -5.6859907e-06   3.4247571e-13
   7.6605389e-15  -2.2608737e-03   3.0364775e-06   3.4258696e-13
   3.6082248e-15  -2.2684611e-03   1.1112319e-05   3.4287806e-13
   4.6074256e-15  -2.2760197e-03   1.7837958e-05   3.4281382e-13
   4.4964032e-15  -2.2835889e-03   2.1103702e-05   3.4286229e-13
   4.1078252e-15  -2.2912825e-03   2.2314995e-05   3.4300964e-13
   3.9412917e-15  -2.2989963e-03   2.3881398e-05   3.4328434e-13
   5.2735594e-15  -2.3066691e-03   2.6397321e-05   3.4351511e-13
   5.7176486e-15  -2.3143759e-03   3.0224284e-05   3.4354160e-13
   4.1633363e-15  -2.3221908e-03   3.4083742e-05   3.4391393e-13
   4.1633363e-15  -2.3300440e-03   3.6936373e-05   3.4414887e-13
   5.7731597e-15  -2.3378622e-03   3.8199232e-05   3.4425938e-13
   4.1078252e-15  -2.3456644e-03   3.6081645e-05   3.4456610e-13
   4.9404925e-15  -2.3535735e-03   3.2120229e-05   3.4462869e-13
   5.5511151e-15  -2.3615113e-03   2.9002920e-05   3.4496172e-13
   4.0523140e-15  -2.3694103e-03   2.7283290e-05   3.4518710e-13
   5.1625371e-15  -2.3773484e-03   2.7503088e-05   3.4511412e-13
   4.9404925e-15  -2.3854040e-03   2.8358924e-05   3.4534350e-13
   2.3869795e-15  -2.3934908e-03   2.8793995e-05   3.4539173e-13
   6.1062266e-15  -2.4015282e-03   2.8339746e-05   3.4569049e-13
   4.6074256e-15  -2.4095362e-03   2.5335225e-05   3.4586117e-13
   6.6613381e-15  -2.4176372e-03   2.0926783e-05   3.4611326e-13
   6.7723605e-15  -2.4257620e-03   1.7830726e-05   3.4629061e-13
   7.9936058e-15  -2.4338325e-03   1.6747960e-05   3.4644017e-13
   6.3837824e-15  -2.4419285e-03   1.8089154e-05   3.4687397e-13
   6.9388939e-15  -2.4501310e-03   2.0448474e-05   3.4700394e-13
   6.4948047e-15  -2.4583584e-03   2.2727952e-05   3.4731670e-13
   4.4964032e-15  -2.4665355e-03   2.4395660e-05   3.4761856e-13
   5.6066263e-15  -2.4746748e-03   2.3866587e-05   3.4785355e-13
   5.4956040e-15  -2.4828935e-03   2.1507997e-05   3.4806422e-13
   8.8262730e-15  -2.4911482e-03   2.0192994e-05   3.4815103e-13
   4.2188475e-15  -2.4993378e-03   2.0890255e-05   3.4842436e-13
   5.2180482e-15  -2.5075289e-03   2.3977081e-05   3.4871675e-13
   4.2743586e-15  -2.5158109e-03   2.8152599e-05   3.4881679e-13
   5.2735594e-15  -2.5241224e-03   3.2184678e-05   3.4906859e-13
   6.4948047e-15  -2.5323897e-03   3.5418540e-05   3.4932389e-13
   4.7184479e-15  -2.5406200e-03   3.6235888e-05   3.4954162e-13
   6.0507155e-15  -2.5489319e-03   3.4601844e-05   3.4962256e-13
   7.7160500e-15  -2.5573033e-03   3.3505678e-05   3.4977615e-13
   5.1070259e-15  -2.5656221e-03   3.3929929e-05   3.5006626e-13
   8.5487173e-15  -2.5739486e-03   3.6223257e-05   3.5019061e-13
   5.8286709e-15  -2.5823823e-03   3.9271975e-05   3.5022821e-13
   4.2188475e-15  -2.5908713e-03   4.1742303e-05   3.5045307e-13
   9.6034292e-15  -2.5993275e-03   4.2952128e-05   3.5059996e-13
   6.1062266e-15  -2.6077458e-03   4.1264768e-05   3.5077591e-13
   8.2711615e-15  -2.6162392e-03   3.6825916e-05   3.5095135e-13
   3.3861802e-15  -2.6247785e-03   3.2712352e-05   3.5111086e-13
   5.4400928e-15  -2.6332472e-03   2.9707246e-05   3.5124584e-13
   6.6058270e-15  -2.6417072e-03   2.8085295e-05   3.5152198e-13
   5.9396932e-15  -2.6502624e-03   2.6804679e-05   3.5149921e-13
   6.4392935e-15  -2.6588657e-03   2.4455517e-05   3.5157680e-13
   3.4416914e-15  -2.6674306e-03   2.0361079e-05   3.5159206e-13
   5.2180482e-15  -2.6759595e-03   1.3075128e-05   3.5185519e-13
   1.7763568e-15  -2.6845745e-03   2.9441027e-06   3.5199717e-13
   3.4972025e-15  -2.6932576e-03  -6.6811484e-06   3.5226587e-13
   6.9388939e-15  -2.7018955e-03  -1.4714749e-05   3.5268375e-13
   4.8849813e-15  -2.7105558e-03  -2.0573469e-05   3.5282280e-13
   4.8849813e-15  -2.7193411e-03  -2.5171443e-05   3.5292918e-13
   7.5495166e-15  -2.7281971e-03  -2.9717537e-05   3.5309508e-13
   6.1062266e-15  -2.7370410e-03  -3.4713077e-05   3.5330676e-13
   7.9380946e-15  -2.7458677e-03  -4.1394199e-05   3.5355860e-13
   3.7747583e-15  -2.7547915e-03  -5.0325120e-05   3.5371975e-13
   5.3290705e-15  -2.7638187e-03  -5.8123349e-05   3.5370772e-13
   7.4940054e-15  -2.7728025e-03  -6.3448930e-05   3.5377040e-13
   4.9960036e-15  -2.7817885e-03  -6.5855907e-05   3.5400505e-13
   6.9388939e-15  -2.7908763e-03  -6.6372770e-05   3.5428445e-13
   5.2180482e-15  -2.8000111e-03  -6.6286069e-05   3.5428349e-13
   7.9936058e-15  -2.8091010e-03  -6.6124541e-05   3.5447719e-13
   7.6605389e-15  -2.8181238e-03  -6.7003892e-05   3.5473426e-13
   5.2735594e-15  -2.8271833e-03  -7.0271895e-05   3.5473045e-13
   5.8841820e-15  -2.8363195e-03  -7.2547196e-05   3.5500033e-13
   4.1078252e-15  -2.8453594e-03  -7.1901423e-05   3.5507576e-13
   4.8849813e-15  -2.8543306e-03  -6.7806361e-05   3.5532284e-13
   4.8849813e-15  -2.8633588e-03  -6.0976414e-05   3.5545501e-13
   5.7731597e-15  -2.8724347e-03  -5.2745892e-05   3.5553082e-13
   7.6605389e-15  -2.8814822e-03  -4.4002269e-05   3.5574808e-13
   5.4956040e-15  -2.8904788e-03  -3.6324492e-05   3.5585482e-13
   2.7755576e-15  -2.8995171e-03  -3.1535644e-05   3.5602620e-13
   4.4964032e-15  -2.9086543e-03  -2.7003435e-05   3.5618939e-13


==> Data/B0p6_invariants.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.9396932e-15  -7.0008404e-06   2.8826110e-16   2.0831524e-14
   8.4932061e-15  -1.1538455e-05   5.7657481e-16   2.8276960e-14
   7.8270723e-15  -1.5166577e-05   1.5041544e-15   3.3929499e-14
   9.2148511e-15  -1.8298797e-05   9.9819383e-16   3.8789309e-14
   5.8841820e-15  -2.1059912e-05   1.2004636e-15   4.2745327e-14
   5.8286709e-15  -2.3559867e-05   1.3629184e-15   4.6205580e-14
   5.5511151e-15  -2.5840645e-05   9.0634602e-16   4.9670566e-14
   8.7707619e-15  -2.7948257e-05   1.0936405e-16   5.2974171e-14
   3.3306691e-15  -2.9901103e-05  -2.4727255e-16   5.6197172e-14
   9.0483177e-15  -3.1719780e-05  -1.2996271e-15   5.8981137e-14
   5.1070259e-15  -3.3412653e-05   1.1534184e-16   6.1569094e-14
   4.2188475e-15  -3.4989458e-05  -7.4927937e-16   6.4353516e-14
   5.5511151e-15  -3.6454888e-05  -4.1669769e-16   6.7198041e-14
   5.1070259e-15  -3.7815074e-05  -9.0903789e-16   6.9322760e-14
   6.7168493e-15  -3.9074451e-05  -1.1232178e-16   7.1519859e-14
   6.9944051e-15  -4.0238851e-05  -1.3572480e-15   7.3956731e-14
   6.3837824e-15  -4.1313514e-05  -5.4281420e-16   7.6073442e-14
   5.3845817e-15  -4.2304658e-05  -7.7794058e-16   7.8475998e-14
   6.4948047e-15  -4.3217929e-05  -1.3910416e-16   8.0646788e-14
   6.1062266e-15  -4.4059482e-05   7.9525604e-17   8.2610209e-14
   3.6082248e-15  -4.4834728e-05  -1.8908285e-15   8.4378981e-14
   6.7168493e-15  -4.5549382e-05  -2.4884639e-15   8.6418430e-14
   7.2719608e-15  -4.6208423e-05   2.6736807e-16   8.8301016e-14
   5.8286709e-15  -4.6817166e-05   1.3779789e-15   9.0082359e-14
   5.9396932e-15  -4.7380316e-05   1.4556088e-15   9.1919244e-14
   5.5511151e-15  -4.7902959e-05   2.4845139e-15   9.3479690e-14
   5.9952043e-15  -4.8389632e-05   1.3280278e-15   9.5313003e-14
   8.8817842e-15  -4.8845150e-05   5.5972988e-15   9.6829560e-14
   6.9388939e-15  -4.9273702e-05   6.5821470e-15   9.8682100e-14
   6.5503158e-15  -4.9679522e-05   7.1689539e-15   1.0028549e-13
   8.4376950e-15  -5.0066077e-05   5.4152079e-15   1.0200248e-13
   5.0515148e-15  -5.0436666e-05   3.6413311e-15   1.0353059e-13
   3.3306691e-15  -5.0793756e-05   3.6307845e-15   1.0516191e-13
   7.0499162e-15  -5.1139572e-05   4.1101876e-15   1.0705771e-13
   6.8278716e-15  -5.1475595e-05   7.2976853e-16   1.0849959e-13
   4.7184479e-15  -5.1803159e-05   3.0256921e-16   1.0996967e-13
   7.3829831e-15  -5.2123056e-05  -1.2744999e-15   1.1167321e-13
   4.0523140e-15  -5.2436104e-05  -2.6502535e-15   1.1324315e-13
   5.6066263e-15  -5.2742804e-05  -3.2887637e-15   1.1453556e-13
   6.1617378e-15  -5.3043827e-05  -6.1641352e-16   1.1587033e-13
   4.3853809e-15  -5.3339678e-05  -5.5148219e-16   1.1678704e-13
   5.3845817e-15  -5.3631085e-05  -4.3723760e-16   1.1831583e-13
   4.9960036e-15  -5.3918647e-05  -1.9607991e-16   1.1981446e-13
   2.9420910e-15  -5.4203142e-05  -4.0330324e-16   1.2150251e-13
   5.9952043e-15  -5.4485165e-05  -3.4110660e-16   1.2264037e-13
   3.2196468e-15  -5.4765384e-05  -1.4255518e-16   1.2358335e-13
   6.1617378e-15  -5.5044205e-05  -2.3720374e-15   1.2503447e-13
   7.6605389e-15  -5.5322020e-05   2.7847212e-15   1.2607358e-13
   4.3298698e-15  -5.5598948e-05   3.3657963e-15   1.2759587e-13
   6.4948047e-15  -5.5875094e-05   1.1169891e-15   1.2902349e-13
   6.7168493e-15  -5.6150359e-05   1.7464972e-15   1.3017118e-13
   8.6597396e-15  -5.6424688e-05   1.4824976e-15   1.3125540e-13
   5.5511151e-15  -5.6697910e-05   1.0050536e-15   1.3247091e-13
   6.4392935e-15  -5.6969945e-05   2.5640302e-15   1.3367693e-13
   6.1617378e-15  -5.7240656e-05   2.6615631e-15   1.3422333e-13
   3.3306691e-15  -5.7510011e-05   5.7716375e-16   1.3533494e-13
   3.9968029e-15  -5.7777953e-05   3.1184214e-15   1.3664140e-13
   9.1593400e-15  -5.8044525e-05   4.1315166e-16   1.3778341e-13
   5.4956040e-15  -5.8309761e-05   1.5583364e-15   1.3898076e-13
   9.3258734e-15  -5.8573780e-05  -2.4097087e-16   1.4000139e-13
   8.3821838e-15  -5.8836701e-05  -3.2409115e-16   1.4089257e-13
   3.9968029e-15  -5.9098708e-05  -1.0023130e-16   1.4163396e-13
   6.0507155e-15  -5.9359979e-05   9.7982165e-16   1.4251970e-13
   4.8294702e-15  -5.9620737e-05   4.1005863e-16   1.4387036e-13
   6.4392935e-15  -5.9881187e-05  -6.2455156e-16   1.4537885e-13
   8.4376950e-15  -6.0141553e-05  -3.0361794e-15   1.4658355e-13
   6.4392935e-15  -6.0402031e-05   3.0476607e-15   1.4758626e-13
   8.3821838e-15  -6.0662819e-05  -1.0444659e-16   1.4891375e-13
   4.7739590e-15  -6.0924082e-05   1.1920395e-15   1.5009846e-13
   5.3845817e-15  -6.1185975e-05  -1.8950586e-15   1.5074901e-13
   3.8302694e-15  -6.1448629e-05  -1.2017090e-15   1.5198035e-13
   4.6074256e-15  -6.1712159e-05  -3.9177108e-15   1.5289187e-13
   6.1617378e-15  -6.1976671e-05  -2.0502591e-15   1.5392269e-13
   6.1062266e-15  -6.2242255e-05  -2.5322803e-15   1.5506720e-13
   6.0507155e-15  -6.2509001e-05  -3.0910292e-15   1.5581775e-13
   6.9388939e-15  -6.2776986e-05  -4.8544060e-15   1.5700663e-13
   6.8833828e-15  -6.3046290e-05  -3.6999015e-15   1.5825480e-13
   4.2188475e-15  -6.3316974e-05  -4.2757172e-15   1.5930486e-13
   6.8278716e-15  -6.3589103e-05  -4.9580681e-15   1.6031048e-13
   6.7723605e-15  -6.3862713e-05  -3.9830335e-15   1.6127306e-13
   5.2735594e-15  -6.4137838e-05  -4.7094497e-15   1.6272077e-13
   5.8841820e-15  -6.4414473e-05  -6.2144586e-15   1.6375064e-13
   6.6613381e-15  -6.4692606e-05  -4.9230404e-15   1.6451062e-13
   3.0531133e-15  -6.4972180e-05  -8.0266114e-15   1.6573250e-13
   3.4416914e-15  -6.5253129e-05  -6.1044395e-15   1.6653835e-13
   5.3290705e-15  -6.5535340e-05  -8.5673579e-15   1.6738178e-13
   6.0507155e-15  -6.5818696e-05  -7.0063137e-15   1.6797634e-13
   6.5503158e-15  -6.6103035e-05  -6.8583000e-15   1.6918439e-13
   8.8817842e-15  -6.6388202e-05  -6.1764261e-15   1.7018829e-13
   5.4400928e-15  -6.6674006e-05  -5.8135349e-15   1.7109513e-13
   3.1086245e-15  -6.6960273e-05  -5.0255751e-15   1.7157423e-13
   8.2711615e-15  -6.7246808e-05  -4.4913691e-15   1.7282101e-13
   6.8833828e-15  -6.7533440e-05  -2.8774285e-15   1.7372945e-13
   5.2180482e-15  -6.7819995e-05  -2.2251370e-15   1.7474895e-13
   3.7747583e-15  -6.8106331e-05   3.9589853e-17   1.7543696e-13
   6.2727601e-15  -6.8392312e-05  -2.3638525e-16   1.7654158e-13
   5.4400928e-15  -6.8677843e-05   3.7918165e-16   1.7723884e-13
   6.6613381e-15  -6.8962842e-05   1.9596345e-15   1.7826928e-13
   8.2156504e-15  -6.9247270e-05   1.8731054e-15   1.7921268e-13
   4.5519144e-15  -6.9531104e-05   2.4422986e-15   1.8044440e-13
   6.3837824e-15  -6.9814362e-05   3.8822138e-15   1.8148942e-13
   3.7192471e-15  -7.0097076e-05   1.3971448e-15   1.8256479e-13
   3.7747583e-15  -7.0379314e-05   4.4396364e-15   1.8385295e-13
   4.3298698e-15  -7.0661151e-05   3.5803758e-15   1.8443027e-13
   4.3298698e-15  -7.0942690e-05   7.0426900e-15   1.8551562e-13
   6.9388939e-15  -7.1224034e-05   2.5192264e-15   1.8667760e-13
   4.6074256e-15  -7.1505300e-05   5.2264888e-15   1.8748341e-13
   4.4964032e-15  -7.1786599e-05   4.4503576e-15   1.8844350e-13
   6.4948047e-15  -7.2068042e-05   7.2011548e-15   1.8945675e-13
   6.2172489e-15  -7.2349728e-05   3.8025626e-15   1.9023450e-13
   4.8294702e-15  -7.2631745e-05   3.9878959e-15   1.9118719e-13
   7.4384943e-15  -7.2914159e-05   4.1423697e-15   1.9187727e-13
   6.1617378e-15  -7.3197022e-05   1.5769084e-15   1.9264395e-13
   5.2735594e-15  -7.3480353e-05   2.8972143e-15   1.9309027e-13
   9.1038288e-15  -7.3764151e-05   4.2076809e-15   1.9402264e-13
   5.3845817e-15  -7.4048378e-05   5.9547488e-15   1.9469651e-13
   4.8849813e-15  -7.4332966e-05   7.0360823e-15   1.9541325e-13
   8.1601392e-15  -7.4617807e-05   4.5858519e-15   1.9629762e-13
   4.8849813e-15  -7.4902755e-05   2.2331938e-15   1.9719704e-13
   6.9944051e-15  -7.5187616e-05   4.5011993e-15   1.9778885e-13
   4.2188475e-15  -7.5472154e-05   5.7975917e-15   1.9867099e-13
   5.6066263e-15  -7.5756088e-05   4.9984314e-15   1.9964746e-13
   3.4416914e-15  -7.6039099e-05   6.9706266e-15   2.0013884e-13
   5.3845817e-15  -7.6320837e-05   4.5634659e-15   2.0093300e-13
   8.5487173e-15  -7.6600944e-05   3.9122139e-15   2.0156321e-13
   7.1054274e-15  -7.6879063e-05   4.2902858e-15   2.0229279e-13
   6.3282712e-15  -7.7154866e-05   3.6489856e-15   2.0331137e-13
   6.1617378e-15  -7.7428069e-05   4.4964417e-15   2.0408185e-13
   8.3266727e-15  -7.7698449e-05   5.5904299e-15   2.0494137e-13
   5.9952043e-15  -7.7965850e-05   4.0576215e-15   2.0545117e-13
   5.4400928e-15  -7.8230189e-05   3.5724374e-15   2.0626120e-13
   6.3282712e-15  -7.8491449e-05   1.2522972e-15   2.0691178e-13
   7.7160500e-15  -7.8749674e-05   6.2162819e-16   2.0760378e-13
   5.7731597e-15  -7.9004956e-05   3.3031771e-16   2.0840823e-13
   9.0483177e-15  -7.9257424e-05   9.8253348e-16   2.0898274e-13
   7.2164497e-15  -7.9507234e-05   1.8707743e-16   2.0957640e-13
   5.7176486e-15  -7.9754561e-05  -1.0697685e-16   2.1033033e-13
   5.2735594e-15  -7.9999589e-05  -6.9919772e-16   2.1106932e-13
   5.2180482e-15  -8.0242510e-05  -1.5510740e-15   2.1207210e-13
   5.2735594e-15  -8.0483516e-05  -4.0475386e-15   2.1302552e-13
   7.4940054e-15  -8.0722801e-05  -3.1804120e-15   2.1358657e-13
   4.1633363e-15  -8.0960557e-05  -3.9332514e-15   2.1464969e-13
   5.7731597e-15  -8.1196972e-05  -4.9026764e-15   2.1587786e-13
   4.8294702e-15  -8.1432235e-05  -5.8923549e-15   2.1648295e-13
   6.4948047e-15  -8.1666528e-05  -6.2201422e-15   2.1719686e-13
   6.2172489e-15  -8.1900029e-05  -6.8501428e-15   2.1789454e-13
   6.1062266e-15  -8.2132911e-05  -6.3535656e-15   2.1842024e-13
   5.2180482e-15  -8.2365343e-05  -8.2200097e-15   2.1931086e-13
   3.1641356e-15  -8.2597490e-05  -8.1183076e-15   2.2009945e-13
   5.2735594e-15  -8.2829515e-05  -9.1610882e-15   2.2095065e-13
   7.9380946e-15  -8.3061577e-05  -8.2527182e-15   2.2136610e-13
   5.9952043e-15  -8.3293837e-05  -8.4412613e-15   2.2221505e-13
   6.4948047e-15  -8.3526457e-05  -8.2724841e-15   2.2297471e-13
   6.8278716e-15  -8.3759600e-05  -7.8895516e-15   2.2388641e-13
   3.5527137e-15  -8.3993435e-05  -5.9210687e-15   2.2448910e-13
   4.9404925e-15  -8.4228133e-05  -5.9501576e-15   2.2518485e-13
   6.4948047e-15  -8.4463865e-05  -4.7546849e-15   2.2600707e-13
   7.1054274e-15  -8.4700809e-05  -7.0866895e-15   2.2673478e-13
   5.9952043e-15  -8.4939139e-05  -7.1399570e-15   2.2727162e-13
   4.4408921e-15  -8.5179029e-05  -4.8229316e-15   2.2790835e-13
   7.7715612e-15  -8.5420646e-05  -2.7318786e-15   2.2837767e-13
   4.8849813e-15  -8.5664154e-05  -3.0272775e-15   2.2899778e-13
   9.3258734e-15  -8.5909703e-05  -2.9678353e-15   2.2976759e-13
   5.6066263e-15  -8.6157436e-05  -1.3270922e-15   2.3054014e-13
   5.9396932e-15  -8.6407478e-05  -1.0048300e-15   2.3120815e-13
   8.0491169e-15  -8.6659941e-05  -1.0050752e-15   2.3136583e-13
   4.6629367e-15  -8.6914918e-05  -2.0758347e-15   2.3230076e-13
   5.3845817e-15  -8.7172486e-05  -5.6515648e-16   2.3296749e-13
   9.6589403e-15  -8.7432702e-05  -3.1735584e-16   2.3379879e-13
   8.7152507e-15  -8.7695604e-05   7.0130307e-16   2.3454091e-13
   2.3869795e-15  -8.7961209e-05   3.0829173e-15   2.3517427e-13
   6.9388939e-15  -8.8229519e-05   3.1168586e-15   2.3602013e-13
   8.0491169e-15  -8.8500511e-05   4.4923988e-15   2.3660477e-13
   6.2727601e-15  -8.8774148e-05   3.4776043e-15   2.3781316e-13
   6.6058270e-15  -8.9050369e-05   7.2073438e-15   2.3843942e-13
   5.4956040e-15  -8.9329097e-05   8.0734063e-15   2.3888703e-13
   7.2719608e-15  -8.9610237e-05   4.6288683e-15   2.3977592e-13
   7.7715612e-15  -8.9893672e-05   4.3884649e-15   2.4021291e-13
   6.3837824e-15  -9.0179271e-05   3.5364704e-15   2.4131668e-13
   6.1062266e-15  -9.0466882e-05   2.0703604e-15   2.4184041e-13
   4.3853809e-15  -9.0756337e-05   3.0674803e-15   2.4253207e-13
   4.3298698e-15  -9.1047448e-05   1.2110847e-15   2.4311440e-13
   5.8841820e-15  -9.1340013e-05   4.2090623e-15   2.4356409e-13
   6.4392935e-15  -9.1633812e-05   4.1391909e-15   2.4410892e-13
   5.0515148e-15  -9.1928607e-05   2.0612322e-15   2.4460909e-13
   5.0515148e-15  -9.2224149e-05   2.1379410e-15   2.4546790e-13
   8.3821838e-15  -9.2520169e-05   2.0307081e-15   2.4649312e-13
   6.6613381e-15  -9.2816387e-05   4.4569265e-15   2.4712278e-13
   5.9396932e-15  -9.3112508e-05   7.0979735e-16   2.4790053e-13
   8.5487173e-15  -9.3408225e-05   1.9592071e-15   2.4860207e-13
   9.3258734e-15  -9.3703222e-05   5.8262952e-15   2.4926100e-13
   4.2188475e-15  -9.3997169e-05   6.9551267e-15   2.4985503e-13
   6.9388939e-15  -9.4289731e-05   1.0473715e-14   2.5060127e-13
   3.1086245e-15  -9.4580563e-05   8.8709611e-15   2.5134262e-13
   5.3845817e-15  -9.4869317e-05   8.1473033e-15   2.5185762e-13
   3.7747583e-15  -9.5155639e-05   5.8660721e-15   2.5275997e-13
   6.1617378e-15  -9.5439176e-05   6.1724108e-15   2.5330939e-13
   6.3837824e-15  -9.5719574e-05   7.0981569e-16   2.5391550e-13
   7.4384943e-15  -9.5996484e-05   7.6844368e-16   2.5472319e-13
   3.8302694e-15  -9.6269562e-05   6.1611012e-16   2.5534838e-13
   5.3290705e-15  -9.6538473e-05   4.4516175e-16   2.5643238e-13
   7.1609385e-15  -9.6802895e-05   3.7118061e-15   2.5707024e-13
   6.6058270e-15  -9.7062519e-05  -5.8436088e-16   2.5800148e-13
   3.8302694e-15  -9.7317057e-05   1.7727365e-15   2.5907454e-13
   3.6082248e-15  -9.7566243e-05   8.2360910e-16   2.5974160e-13
   8.9928065e-15  -9.7809834e-05   3.0570257e-15   2.6039992e-13
   6.2172489e-15  -9.8047619e-05  -8.6089185e-16   2.6128853e-13
   6.4392935e-15  -9.8279418e-05   6.6095887e-16   2.6177397e-13
   6.8833828e-15  -9.8505087e-05   1.0241230e-15   2.6245568e-13
   5.5511151e-15  -9.8724519e-05   3.5573306e-15   2.6309031e-13
   5.3290705e-15  -9.8937648e-05   5.4805168e-15   2.6389180e-13
   7.4940054e-15  -9.9144449e-05   2.8658419e-15   2.6489409e-13
   9.3813846e-15  -9.9344939e-05   3.5219018e-15   2.6551776e-13
   7.4384943e-15  -9.9539179e-05   1.1833514e-15   2.6630790e-13
   4.9404925e-15  -9.9727268e-05  -3.7644582e-15   2.6697560e-13
   6.2172489e-15  -9.9909346e-05  -3.1406460e-15   2.6749443e-13
   5.6066263e-15  -1.0008559e-04  -5.3237602e-16   2.6807650e-13
   5.6621374e-15  -1.0025621e-04  -7.1408031e-16   2.6904370e-13
   5.1070259e-15  -1.0042145e-04   1.4560649e-15   2.6962196e-13
   7.2719608e-15  -1.0058157e-04   9.0736651e-16   2.7015092e-13
   4.9404925e-15  -1.0073686e-04   1.5773553e-15   2.7062710e-13
   5.9952043e-15  -1.0088762e-04   2.8328140e-15   2.7128992e-13
   5.6066263e-15  -1.0103416e-04   1.0618290e-15   2.7202260e-13
   3.5527137e-15  -1.0117682e-04   1.9997909e-15   2.7281717e-13
   8.2156504e-15  -1.0131591e-04   7.0811679e-16   2.7343781e-13
   5.0515148e-15  -1.0145176e-04   6.7773764e-16   2.7430193e-13
   6.4948047e-15  -1.0158471e-04   1.5390590e-15   2.7460385e-13
   6.1062266e-15  -1.0171506e-04   2.2508402e-15   2.7496072e-13
   6.0507155e-15  -1.0184312e-04   1.7017978e-15   2.7539762e-13
   5.8841820e-15  -1.0196920e-04   2.6825807e-15   2.7635166e-13
   5.6066263e-15  -1.0209358e-04   1.4376367e-15   2.7728790e-13
   3.2196468e-15  -1.0221652e-04   3.3819334e-15   2.7798703e-13
   7.7160500e-15  -1.0233829e-04  -5.3677871e-17   2.7851186e-13
   3.8302694e-15  -1.0245911e-04   1.5194479e-15   2.7921254e-13
   7.1054274e-15  -1.0257921e-04   1.5678234e-15   2.7975834e-13
   4.0523140e-15  -1.0269879e-04   2.6934159e-15   2.8010966e-13
   5.4400928e-15  -1.0281804e-04   4.2941013e-15   2.8065058e-13
   6.6058270e-15  -1.0293711e-04   4.4667444e-15   2.8152110e-13
   6.0507155e-15  -1.0305616e-04   2.6501026e-15   2.8175073e-13
   5.8286709e-15  -1.0317533e-04  -1.2128730e-15   2.8267940e-13
   3.1641356e-15  -1.0329472e-04  -1.3106939e-15   2.8308559e-13
   5.3845817e-15  -1.0341443e-04   2.8123394e-16   2.8396696e-13
   8.5487173e-15  -1.0353455e-04   1.9144466e-15   2.8464871e-13
   4.9404925e-15  -1.0365515e-04  -2.2312219e-15   2.8541994e-13
   6.2172489e-15  -1.0377628e-04   6.5131981e-16   2.8583380e-13
   5.2180482e-15  -1.0389800e-04  -3.0425556e-15   2.8666839e-13
   5.4400928e-15  -1.0402033e-04  -3.5024835e-15   2.8721409e-13
   6.5503158e-15  -1.0414328e-04  -5.3502519e-15   2.8736498e-13
   7.2164497e-15  -1.0426689e-04  -4.0504330e-15   2.8777054e-13
   7.7715612e-15  -1.0439113e-04  -6.0883614e-15   2.8798924e-13
   6.4392935e-15  -1.0451602e-04  -3.4499686e-15   2.8862150e-13
   3.6637360e-15  -1.0464152e-04  -4.4736169e-15   2.8914511e-13
   5.1070259e-15  -1.0476762e-04  -4.1129329e-15   2.8930753e-13
   3.9968029e-15  -1.0489428e-04  -8.2976323e-15   2.8944463e-13
   8.6597396e-15  -1.0502147e-04  -7.8844992e-15   2.9013982e-13
   7.0499162e-15  -1.0514915e-04  -7.4679365e-15   2.9049142e-13
   6.2727601e-15  -1.0527726e-04  -7.9388521e-15   2.9075722e-13
   5.9952043e-15  -1.0540575e-04  -7.1368039e-15   2.9124719e-13
   6.0507155e-15  -1.0553457e-04  -4.5030626e-15   2.9184971e-13
   5.3290705e-15  -1.0566364e-04  -2.0568107e-15   2.9191512e-13
   8.0491169e-15  -1.0579292e-04  -6.0727204e-15   2.9224731e-13
   7.9936058e-15  -1.0592232e-04  -5.4449378e-15   2.9295173e-13
   4.6629367e-15  -1.0605178e-04  -6.6898885e-15   2.9339367e-13
   5.2180482e-15  -1.0618123e-04  -2.4425766e-15   2.9407274e-13
   7.6050277e-15  -1.0631060e-04  -8.5760121e-15   2.9456459e-13
   6.8833828e-15  -1.0643980e-04  -6.1761648e-15   2.9506034e-13
   5.2180482e-15  -1.0656877e-04  -4.3389399e-15   2.9569646e-13
   4.9960036e-15  -1.0669743e-04   4.2689334e-16   2.9645321e-13
   4.2743586e-15  -1.0682571e-04  -9.6834257e-16   2.9694728e-13
   5.9952043e-15  -1.0695353e-04  -1.1279147e-15   2.9724227e-13
   4.0523140e-15  -1.0708083e-04  -3.5405410e-15   2.9770239e-13
   9.3258734e-15  -1.0720752e-04  -1.2008264e-15   2.9848462e-13
   8.4376950e-15  -1.0733355e-04   1.8194515e-15   2.9897700e-13
   5.1625371e-15  -1.0745884e-04   2.9964636e-15   2.9956377e-13
   5.6621374e-15  -1.0758332e-04  -4.6212075e-16   2.9996240e-13
   5.0515148e-15  -1.0770694e-04  -1.0243605e-15   3.0020302e-13
   5.7176486e-15  -1.0782963e-04  -5.3833847e-15   3.0055463e-13
   4.1078252e-15  -1.0795134e-04   8.7407456e-16   3.0134512e-13
   7.4384943e-15  -1.0807200e-04  -4.7897251e-15   3.0156150e-13
   3.8857806e-15  -1.0819157e-04  -6.6536759e-15   3.0211486e-13
   4.9960036e-15  -1.0831000e-04  -4.8123622e-15   3.0270234e-13
   4.3853809e-15  -1.0842723e-04  -7.6828839e-15   3.0331325e-13
   7.9380946e-15  -1.0854323e-04  -5.5614158e-15   3.0365989e-13
   5.4400928e-15  -1.0865795e-04  -9.2344272e-15   3.0443409e-13
   6.1062266e-15  -1.0877136e-04  -9.1098762e-15   3.0476190e-13
   2.6645353e-15  -1.0888343e-04  -7.9232514e-15   3.0552861e-13
   2.6645353e-15  -1.0899412e-04  -8.6908610e-15   3.0608077e-13
   3.2751579e-15  -1.0910341e-04  -5.5137768e-15   3.0682701e-13
   5.7176486e-15  -1.0921128e-04  -4.6593848e-15   3.0736128e-13
   8.1601392e-15  -1.0931771e-04  -6.5858599e-15   3.0805624e-13
   4.6074256e-15  -1.0942268e-04  -7.2459603e-15   3.0862943e-13
   5.9952043e-15  -1.0952619e-04  -1.1124598e-14   3.0931517e-13
   4.8849813e-15  -1.0962823e-04  -9.6824290e-15   3.0994386e-13
   6.8278716e-15  -1.0972880e-04  -9.6879279e-15   3.1060775e-13
   3.7192471e-15  -1.0982791e-04  -9.2518313e-15   3.1127889e-13
   7.0499162e-15  -1.0992557e-04  -4.0814560e-16   3.1166854e-13
   3.2751579e-15  -1.1002179e-04   2.1330512e-15   3.1241542e-13
   6.7168493e-15  -1.1011659e-04  -4.5400376e-15   3.1278296e-13
   8.1046281e-15  -1.1021000e-04  -6.4962257e-15   3.1315778e-13
   8.2156504e-15  -1.1030205e-04  -3.4146827e-15   3.1367045e-13
   6.2172489e-15  -1.1039278e-04  -7.3634458e-15   3.1429834e-13
   5.3845817e-15  -1.1048222e-04  -7.9462705e-15   3.1451078e-13
   6.8278716e-15  -1.1057044e-04  -3.5747660e-15   3.1502966e-13
   5.7176486e-15  -1.1065749e-04  -3.7506630e-15   3.1538859e-13
   6.3837824e-15  -1.1074342e-04  -1.9874317e-15   3.1568839e-13
   3.6082248e-15  -1.1082832e-04  -5.5224696e-15   3.1606026e-13
   4.0523140e-15  -1.1091224e-04  -5.1200404e-15   3.1648846e-13
   3.6637360e-15  -1.1099527e-04  -9.1475593e-15   3.1706422e-13
   6.7723605e-15  -1.1107750e-04  -8.1275062e-15   3.1771920e-13
   4.1078252e-15  -1.1115902e-04  -1.1235939e-14   3.1795082e-13
   6.7168493e-15  -1.1123993e-04  -1.3673828e-14   3.1867883e-13
   3.9968029e-15  -1.1132032e-04  -7.0409916e-15   3.1920715e-13
   4.0523140e-15  -1.1140031e-04  -9.1262580e-15   3.1971529e-13
   6.1617378e-15  -1.1148001e-04  -1.1165347e-14   3.2011345e-13
   7.4940054e-15  -1.1155953e-04  -1.0321357e-14   3.2074352e-13
   7.9380946e-15  -1.1163899e-04  -6.6737018e-15   3.2103042e-13
   5.8286709e-15  -1.1171851e-04  -4.7001578e-15   3.2155974e-13
   5.1070259e-15  -1.1179822e-04  -5.5214821e-15   3.2203907e-13
   6.1617378e-15  -1.1187825e-04  -7.8149162e-15   3.2268374e-13
   8.0491169e-15  -1.1195872e-04  -5.4911376e-15   3.2304235e-13
   5.2180482e-15  -1.1203976e-04  -5.4043129e-15   3.2335122e-13
   6.4948047e-15  -1.1212151e-04  -7.6541359e-15   3.2408511e-13
   5.9952043e-15  -1.1220408e-04  -6.8552150e-15   3.2476772e-13
   4.3853809e-15  -1.1228761e-04  -6.3975263e-15   3.2530912e-13
   5.8841820e-15  -1.1237222e-04  -5.9597385e-15   3.2593782e-13
   2.2759572e-15  -1.1245804e-04  -2.1175386e-15   3.2671259e-13
   8.1601392e-15  -1.1254518e-04  -3.8477209e-15   3.2726262e-13
   4.0523140e-15  -1.1263377e-04  -2.2267421e-16   3.2805525e-13
   7.7160500e-15  -1.1272392e-04   4.9994474e-16   3.2855177e-13
   3.5527137e-15  -1.1281574e-04   1.3873239e-15   3.2916614e-13
   1.7763568e-15  -1.1290935e-04   8.3531020e-16   3.2983417e-13
   6.4948047e-15  -1.1300484e-04   6.3586577e-15   3.3034511e-13
   3.9968029e-15  -1.1310231e-04   7.5679669e-15   3.3091394e-13
   3.2751579e-15  -1.1320186e-04   1.1806232e-14   3.3159213e-13
   3.3861802e-15  -1.1330359e-04   1.3926383e-14   3.3244724e-13
   4.6074256e-15  -1.1340757e-04   1.6806298e-14   3.3298442e-13
   4.2743586e-15  -1.1351388e-04   1.9265765e-14   3.3358783e-13
   4.7739590e-15  -1.1362261e-04   2.0992915e-14   3.3410653e-13
   7.3274720e-15  -1.1373382e-04   2.3422490e-14   3.3493786e-13
   4.8294702e-15  -1.1384758e-04   2.5799333e-14   3.3529252e-13
   5.9952043e-15  -1.1396396e-04   3.0071499e-14   3.3574823e-13
   3.5527137e-15  -1.1408300e-04   3.3177738e-14   3.3643257e-13
   6.3282712e-15  -1.1420475e-04   3.4544204e-14   3.3705088e-13
   1.0325074e-14  -1.1432927e-04   3.7223448e-14   3.3760239e-13
   5.1070259e-15  -1.1445660e-04   3.9035756e-14   3.3789879e-13
   6.6613381e-15  -1.1458676e-04   4.0190168e-14   3.3857939e-13
   4.7184479e-15  -1.1471980e-04   4.2560862e-14   3.3922983e-13
   5.4400928e-15  -1.1485573e-04   4.2325905e-14   3.3979277e-13
   5.7731597e-15  -1.1499459e-04   4.1923774e-14   3.4028072e-13
   7.3274720e-15  -1.1513637e-04   4.1122780e-14   3.4103754e-13
   7.8270723e-15  -1.1528111e-04   4.0816138e-14   3.4166444e-13
   6.4948047e-15  -1.1542881e-04   4.2013122e-14   3.4213493e-13
   3.1086245e-15  -1.1557947e-04   4.0498664e-14   3.4280512e-13
   9.0483177e-15  -1.1573309e-04   3.7592763e-14   3.4319314e-13
   5.4956040e-15  -1.1588967e-04   3.4811044e-14   3.4390547e-13
   3.4416914e-15  -1.1604920e-04   3.3576618e-14   3.4446220e-13
   9.0483177e-15  -1.1621167e-04   3.0931165e-14   3.4499463e-13
   7.4940054e-15  -1.1637707e-04   2.6724813e-14   3.4528889e-13
   5.8841820e-15  -1.1654538e-04   2.4352766e-14   3.4570951e-13
   5.9396932e-15  -1.1671659e-04   1.7618247e-14   3.4644035e-13
   8.1046281e-15  -1.1689066e-04   1.6077174e-14   3.4699930e-13
   4.7739590e-15  -1.1706758e-04   1.1686692e-14   3.4730325e-13
   6.2172489e-15  -1.1724731e-04   9.3124973e-15   3.4788242e-13
   5.3290705e-15  -1.1742984e-04   4.7747034e-15   3.4834530e-13
   7.2164497e-15  -1.1761512e-04   2.6425839e-15   3.4867662e-13
   6.9944051e-15  -1.1780314e-04  -2.0314763e-15   3.4963804e-13
   4.4408921e-15  -1.1799384e-04  -5.3028442e-15   3.5007990e-13
   7.7715612e-15  -1.1818721e-04  -9.3519210e-15   3.5049451e-13
   3.9412917e-15  -1.1838321e-04  -1.2383489e-14   3.5088414e-13
   3.7747583e-15  -1.1858180e-04  -1.5198593e-14   3.5113101e-13
   5.4400928e-15  -1.1878294e-04  -1.8233223e-14   3.5174500e-13
   5.6066263e-15  -1.1898659e-04  -1.9421517e-14   3.5184139e-13
   7.6605389e-15  -1.1919273e-04  -2.1902446e-14   3.5210055e-13
   5.8286709e-15  -1.1940130e-04  -2.3783059e-14   3.5207519e-13
   7.7160500e-15  -1.1961228e-04  -2.9207916e-14   3.5262156e-13
   5.7176486e-15  -1.1982561e-04  -2.9062019e-14   3.5321967e-13
   5.7176486e-15  -1.2004125e-04  -3.4366619e-14   3.5355561e-13
   5.8841820e-15  -1.2025916e-04  -3.4523694e-14   3.5426846e-13
   6.8833828e-15  -1.2047928e-04  -3.6839167e-14   3.5474834e-13
   7.2164497e-15  -1.2070156e-04  -3.7517594e-14   3.5478916e-13
   4.4408921e-15  -1.2092595e-04  -4.1940545e-14   3.5533272e-13
   1.5543122e-15  -1.2115237e-04  -4.1212166e-14   3.5597634e-13
   6.9388939e-15  -1.2138074e-04  -4.2577807e-14   3.5624956e-13
   8.1601392e-15  -1.2161099e-04  -4.3641940e-14   3.5687849e-13
   4.3298698e-15  -1.2184300e-04  -4.5454780e-14   3.5699885e-13
   6.6613381e-15  -1.2207667e-04  -4.8162530e-14   3.5755827e-13
   6.4392935e-15  -1.2231186e-04  -3.9819331e-14   3.5804189e-13
   6.5503158e-15  -1.2254843e-04  -4.0198958e-14   3.5822208e-13
   5.2735594e-15  -1.2278619e-04  -4.1974003e-14   3.5885124e-13
   6.9388939e-15  -1.2302495e-04  -4.3301216e-14   3.5905161e-13
   6.4948047e-15  -1.2326448e-04  -4.0500851e-14   3.5978866e-13
   5.6621374e-15  -1.2350452e-04  -4.0482699e-14   3.6025780e-13
   6.4948047e-15  -1.2374479e-04  -4.1374290e-14   3.6114783e-13
   5.8841820e-15  -1.2398495e-04  -4.3711208e-14   3.6155432e-13
   4.3298698e-15  -1.2422465e-04  -4.4624222e-14   3.6169942e-13
   2.3314684e-15  -1.2446350e-04  -4.3202596e-14   3.6236802e-13
   1.7208457e-15  -1.2470108e-04  -4.0589988e-14   3.6269027e-13
   6.6058270e-15  -1.2493692e-04  -4.1290989e-14   3.6321836e-13
   7.6050277e-15  -1.2517056e-04  -4.2241230e-14   3.6346210e-13
   7.4940054e-15  -1.2540151e-04  -3.8744981e-14   3.6384150e-13
   6.2727601e-15  -1.2562927e-04  -4.3900678e-14   3.6448216e-13
   5.7731597e-15  -1.2585336e-04  -4.2458806e-14   3.6499576e-13
   5.1625371e-15  -1.2607334e-04  -4.1059059e-14   3.6535488e-13
   6.2727601e-15  -1.2628878e-04  -4.0174699e-14   3.6575707e-13
   8.6042284e-15  -1.2649933e-04  -4.0774968e-14   3.6628790e-13
   4.6074256e-15  -1.2670472e-04  -4.0880065e-14   3.6677537e-13
   5.3290705e-15  -1.2690475e-04  -4.2848964e-14   3.6724489e-13
   7.3829831e-15  -1.2709932e-04  -4.0037952e-14   3.6744705e-13
   4.3853809e-15  -1.2728841e-04  -3.7941267e-14   3.6790843e-13
   3.9412917e-15  -1.2747212e-04  -3.6175000e-14   3.6840098e-13
   3.5527137e-15  -1.2765059e-04  -3.5397134e-14   3.6863223e-13
   4.3298698e-15  -1.2782406e-04  -3.2818229e-14   3.6887792e-13
   5.9396932e-15  -1.2799284e-04  -2.9268498e-14   3.6934830e-13
   6.4392935e-15  -1.2815725e-04  -2.5436961e-14   3.6987123e-13
   9.0483177e-15  -1.2831767e-04  -2.0592122e-14   3.7059343e-13
   3.5527137e-15  -1.2847450e-04  -1.5972280e-14   3.7116085e-13
   7.3829831e-15  -1.2862815e-04  -9.4490182e-15   3.7171416e-13
   7.8825835e-15  -1.2877903e-04  -1.7209613e-15   3.7203738e-13
   3.3306691e-15  -1.2892756e-04   6.2762320e-15   3.7301579e-13
   3.3306691e-15  -1.2907416e-04   1.4304150e-14   3.7356416e-13
   4.4408921e-15  -1.2921922e-04   2.2408603e-14   3.7396510e-13
   4.3298698e-15  -1.2936313e-04   2.9027752e-14   3.7440819e-13
   6.9944051e-15  -1.2950626e-04   3.8571453e-14   3.7509127e-13
   2.7200464e-15  -1.2964898e-04   4.6495154e-14   3.7545651e-13
   7.1054274e-15  -1.2979160e-04   5.3995019e-14   3.7604250e-13
   4.6074256e-15  -1.2993445e-04   6.1753274e-14   3.7613548e-13
   8.1046281e-15  -1.3007781e-04   6.8815489e-14   3.7682375e-13
   2.7755576e-15  -1.3022196e-04   7.5944379e-14   3.7731796e-13
   5.7176486e-15  -1.3036713e-04   8.2720967e-14   3.7800840e-13
   6.2727601e-15  -1.3051354e-04   8.8437109e-14   3.7807661e-13
   5.2180482e-15  -1.3066138e-04   9.4962499e-14   3.7863229e-13
   3.9412917e-15  -1.3081081e-04   9.9158605e-14   3.7933557e-13
   5.4400928e-15  -1.3096198e-04   1.0496763e-13   3.7941236e-13
   6.6613381e-15  -1.3111500e-04   1.0792335e-13   3.7963889e-13
   5.5511151e-15  -1.3126996e-04   1.1127006e-13   3.8002232e-13
   5.2735594e-15  -1.3142693e-04   1.1208664e-13   3.8024519e-13
   3.4972025e-15  -1.3158596e-04   1.1424426e-13   3.8060052e-13
   4.9960036e-15  -1.3174706e-04   1.1317225e-13   3.8121806e-13
   6.4948047e-15  -1.3191024e-04   1.1359504e-13   3.8199489e-13
   1.8873791e-15  -1.3207549e-04   1.1245170e-13   3.8232733e-13
   3.2196468e-15  -1.3224277e-04   1.1141746e-13   3.8270279e-13
   3.9412917e-15  -1.3241204e-04   1.0933031e-13   3.8300018e-13
   7.7715612e-15  -1.3258322e-04   1.0481265e-13   3.8328708e-13
   4.7184479e-15  -1.3275626e-04   1.0138898e-13   3.8398930e-13
   5.9952043e-15  -1.3293105e-04   9.5424201e-14   3.8419541e-13
   6.9944051e-15  -1.3310750e-04   9.2382404e-14   3.8487784e-13
   5.6621374e-15  -1.3328552e-04   8.6665033e-14   3.8518564e-13
   4.3853809e-15  -1.3346497e-04   7.9113666e-14   3.8575316e-13
   5.1625371e-15  -1.3364576e-04   7.3406575e-14   3.8633436e-13
   5.2180482e-15  -1.3382776e-04   6.8696648e-14   3.8658020e-13
   7.1054274e-15  -1.3401085e-04   6.2903449e-14   3.8678302e-13
   4.6629367e-15  -1.3419490e-04   5.8609118e-14   3.8708436e-13
   5.8841820e-15  -1.3437980e-04   5.0743964e-14   3.8761999e-13
   6.2172489e-15  -1.3456542e-04   4.4359470e-14   3.8808346e-13
   5.1625371e-15  -1.3475164e-04   3.9584052e-14   3.8859148e-13
   5.1625371e-15  -1.3493837e-04   3.4902358e-14   3.8899613e-13
   5.9396932e-15  -1.3512547e-04   2.9628187e-14   3.8944675e-13
   5.1070259e-15  -1.3531286e-04   2.6817229e-14   3.8988837e-13
   6.6613381e-15  -1.3550044e-04   2.5819401e-14   3.9047556e-13
   6.0507155e-15  -1.3568812e-04   1.7970673e-14   3.9097077e-13
   4.8849813e-15  -1.3587584e-04   2.0552083e-14   3.9085470e-13
   7.2164497e-15  -1.3606352e-04   2.1076412e-14   3.9154963e-13
   5.0515148e-15  -1.3625110e-04   2.1072404e-14   3.9159263e-13
   4.2743586e-15  -1.3643856e-04   2.1813270e-14   3.9187468e-13
   5.2735594e-15  -1.3662584e-04   2.6306459e-14   3.9243067e-13
   7.3829831e-15  -1.3681294e-04   3.2278751e-14   3.9295256e-13
   4.1078252e-15  -1.3699982e-04   3.5475451e-14   3.9358944e-13
   1.6653345e-15  -1.3718647e-04   4.6000942e-14   3.9423008e-13
   5.4400928e-15  -1.3737286e-04   5.6524497e-14   3.9469466e-13
   7.2164497e-15  -1.3755897e-04   6.2072785e-14   3.9468279e-13
   6.8833828e-15  -1.3774476e-04   7.3944072e-14   3.9544652e-13
   8.4932061e-15  -1.3793017e-04   8.3537295e-14   3.9584984e-13
   5.1625371e-15  -1.3811514e-04   9.5790887e-14   3.9637267e-13
   6.5503158e-15  -1.3829959e-04   1.0795036e-13   3.9665004e-13
   7.3274720e-15  -1.3848343e-04   1.2303897e-13   3.9696106e-13
   6.2172489e-15  -1.3866659e-04   1.3393085e-13   3.9727987e-13
   5.8841820e-15  -1.3884898e-04   1.4358671e-13   3.9753467e-13
   8.9928065e-15  -1.3903056e-04   1.5159456e-13   3.9789208e-13
   4.3853809e-15  -1.3921127e-04   1.5955724e-13   3.9845836e-13
   4.9960036e-15  -1.3939110e-04   1.6114004e-13   3.9893148e-13
   4.7739590e-15  -1.3957006e-04   1.6220599e-13   3.9918306e-13
   2.9976022e-15  -1.3974819e-04   1.5928248e-13   3.9954703e-13
   4.6629367e-15  -1.3992556e-04   1.5370750e-13   3.9995554e-13
   6.8833828e-15  -1.4010225e-04   1.4573331e-13   4.0012218e-13
   7.4384943e-15  -1.4027840e-04   1.3153204e-13   4.0078734e-13
   7.3829831e-15  -1.4045413e-04   1.1478667e-13   4.0130770e-13
   7.5495166e-15  -1.4062960e-04   9.6052563e-14   4.0152261e-13
   5.8286709e-15  -1.4080498e-04   7.2540810e-14   4.0192015e-13
   6.4392935e-15  -1.4098047e-04   4.7683894e-14   4.0243603e-13
   7.5495166e-15  -1.4115625e-04   2.1075097e-14   4.0293821e-13
   4.4964032e-15  -1.4133253e-04  -7.0160090e-15   4.0364426e-13
   4.2743586e-15  -1.4150952e-04  -3.7466300e-14   4.0430831e-13
   6.2727601e-15  -1.4168742e-04  -7.0921656e-14   4.0475135e-13
   5.9396932e-15  -1.4186643e-04  -1.0446253e-13   4.0516298e-13
   8.1046281e-15  -1.4204677e-04  -1.3808870e-13   4.0574375e-13
   2.3869795e-15  -1.4222862e-04  -1.7220502e-13   4.0606083e-13
   6.7723605e-15  -1.4241218e-04  -2.0507930e-13   4.0692044e-13
   6.0507155e-15  -1.4259762e-04  -2.3738666e-13   4.0734173e-13
   5.2180482e-15  -1.4278512e-04  -2.6877896e-13   4.0794249e-13
   5.2180482e-15  -1.4297485e-04  -2.9689609e-13   4.0856792e-13
   5.7176486e-15  -1.4316696e-04  -3.2429504e-13   4.0902331e-13
   4.8294702e-15  -1.4336160e-04  -3.4916214e-13   4.1002608e-13
   7.3274720e-15  -1.4355890e-04  -3.7239506e-13   4.1069308e-13
   8.2156504e-15  -1.4375900e-04  -3.9040342e-13   4.1109356e-13
   5.2180482e-15  -1.4396202e-04  -4.0813944e-13   4.1179681e-13
   4.8849813e-15  -1.4416807e-04  -4.2173563e-13   4.1218365e-13
   4.8294702e-15  -1.4437727e-04  -4.3245300e-13   4.1228558e-13
   6.9388939e-15  -1.4458972e-04  -4.3725894e-13   4.1283495e-13
   4.9960036e-15  -1.4480550e-04  -4.3934498e-13   4.1316053e-13
   4.3853809e-15  -1.4502470e-04  -4.3918826e-13   4.1356696e-13
   5.7731597e-15  -1.4524739e-04  -4.3463926e-13   4.1376305e-13
   4.2743586e-15  -1.4547365e-04  -4.2549843e-13   4.1434715e-13
   6.9388939e-15  -1.4570352e-04  -4.1454757e-13   4.1452492e-13
   5.8841820e-15  -1.4593704e-04  -3.9788227e-13   4.1532767e-13
   7.8825835e-15  -1.4617426e-04  -3.7796287e-13   4.1574740e-13
   6.1062266e-15  -1.4641520e-04  -3.5639936e-13   4.1602754e-13
   6.4392935e-15  -1.4665987e-04  -3.3121102e-13   4.1635067e-13
   6.2727601e-15  -1.4690828e-04  -3.0244715e-13   4.1632518e-13
   6.0507155e-15  -1.4716041e-04  -2.7159984e-13   4.1684367e-13
   6.0507155e-15  -1.4741626e-04  -2.3873253e-13   4.1738495e-13
   5.3845817e-15  -1.4767580e-04  -2.0551254e-13   4.1769992e-13
   6.9388939e-15  -1.4793901e-04  -1.6785379e-13   4.1797499e-13
   4.8294702e-15  -1.4820583e-04  -1.3290002e-13   4.1871743e-13
   3.0531133e-15  -1.4847624e-04  -9.6814196e-14   4.1930331e-13
   5.7731597e-15  -1.4875018e-04  -5.8403546e-14   4.1942122e-13
   6.8833828e-15  -1.4902759e-04  -2.2595700e-14   4.2019475e-13
   4.6074256e-15  -1.4930840e-04   1.4158229e-14   4.2047263e-13
   5.8841820e-15  -1.4959256e-04   5.0003237e-14   4.2090050e-13
   3.0531133e-15  -1.4987998e-04   8.5262509e-14   4.2125092e-13
   8.2156504e-15  -1.5017058e-04   1.2136653e-13   4.2174499e-13
   5.7731597e-15  -1.5046429e-04   1.5269933e-13   4.2207121e-13
   3.4972025e-15  -1.5076099e-04   1.8510968e-13   4.2267118e-13
   7.3274720e-15  -1.5106060e-04   2.1268797e-13   4.2307632e-13
   4.6074256e-15  -1.5136301e-04   2.4116773e-13   4.2339513e-13
   2.1094237e-15  -1.5166810e-04   2.6388474e-13   4.2379389e-13
   4.1633363e-15  -1.5197576e-04   2.8812093e-13   4.2420125e-13
   2.9976022e-15  -1.5228585e-04   3.0461175e-13   4.2436592e-13
   4.1078252e-15  -1.5259824e-04   3.2612270e-13   4.2499416e-13
   6.3837824e-15  -1.5291278e-04   3.4064448e-13   4.2521949e-13
   4.6074256e-15  -1.5322932e-04   3.5158029e-13   4.2576686e-13
   4.8294702e-15  -1.5354771e-04   3.6006793e-13   4.2621508e-13
   5.1070259e-15  -1.5386775e-04   3.6790975e-13   4.2639196e-13
   4.8849813e-15  -1.5418928e-04   3.7363387e-13   4.2672979e-13
   3.6637360e-15  -1.5451210e-04   3.7649484e-13   4.2704012e-13
   7.3274720e-15  -1.5483601e-04   3.7394168e-13   4.2736282e-13
   4.3853809e-15  -1.5516079e-04   3.7451499e-13   4.2736106e-13
   5.9952043e-15  -1.5548621e-04   3.6848051e-13   4.2811006e-13
   8.2711615e-15  -1.5581205e-04   3.6422995e-13   4.2860221e-13
   8.6042284e-15  -1.5613804e-04   3.5491857e-13   4.2890614e-13
   7.0499162e-15  -1.5646393e-04   3.4163605e-13   4.2938075e-13
   8.2156504e-15  -1.5678943e-04   3.2671973e-13   4.2959846e-13
   5.8286709e-15  -1.5711425e-04   3.1747276e-13   4.2979198e-13
   1.0769163e-14  -1.5743809e-04   3.0499625e-13   4.3008001e-13
   5.5511151e-15  -1.5776062e-04   2.9379764e-13   4.3043803e-13
   5.1625371e-15  -1.5808151e-04   2.8711824e-13   4.3086005e-13
   6.7168493e-15  -1.5840040e-04   2.7044320e-13   4.3180507e-13
   7.0499162e-15  -1.5871692e-04   2.5539251e-13   4.3202380e-13
   4.8849813e-15  -1.5903070e-04   2.4611568e-13   4.3243886e-13
   2.2759572e-15  -1.5934135e-04   2.3800984e-13   4.3261098e-13
   6.0507155e-15  -1.5964846e-04   2.2546034e-13   4.3286971e-13
   7.7160500e-15  -1.5995162e-04   2.1816109e-13   4.3340955e-13
   8.4376950e-15  -1.6025042e-04   2.0960809e-13   4.3397486e-13
   7.8825835e-15  -1.6054447e-04   2.0275250e-13   4.3464252e-13
   5.2735594e-15  -1.6083335e-04   1.9749561e-13   4.3494021e-13
   4.6074256e-15  -1.6111668e-04   1.9391704e-13   4.3568357e-13
   7.6050277e-15  -1.6139411e-04   1.8988622e-13   4.3595382e-13
   5.7731597e-15  -1.6166529e-04   1.9149561e-13   4.3635644e-13
   5.7176486e-15  -1.6192992e-04   1.9193769e-13   4.3676153e-13
   6.7168493e-15  -1.6218775e-04   1.9553515e-13   4.3721354e-13
   5.3290705e-15  -1.6243857e-04   1.9946687e-13   4.3737933e-13
   6.2172489e-15  -1.6268222e-04   2.0807562e-13   4.3783543e-13
   6.6613381e-15  -1.6291860e-04   2.1504415e-13   4.3834951e-13
   5.6066263e-15  -1.6314767e-04   2.2379315e-13   4.3872755e-13
   5.8841820e-15  -1.6336946e-04   2.3053674e-13   4.3950915e-13
   4.9960036e-15  -1.6358404e-04   2.3832725e-13   4.3985078e-13
   8.4932061e-15  -1.6379154e-04   2.4375557e-13   4.4021878e-13
   5.9952043e-15  -1.6399216e-04   2.5023258e-13   4.4065265e-13
   7.8825835e-15  -1.6418612e-04   2.5297007e-13   4.4099916e-13
   6.1062266e-15  -1.6437370e-04   2.5303733e-13   4.4148558e-13
   5.7731597e-15  -1.6455521e-04   2.5007127e-13   4.4240939e-13
   6.6058270e-15  -1.6473100e-04   2.4389634e-13   4.4265181e-13
   5.0515148e-15  -1.6490141e-04   2.3415861e-13   4.4294295e-13
   6.2727601e-15  -1.6506685e-04   2.2244914e-13   4.4346500e-13
   3.4416914e-15  -1.6522770e-04   2.0631394e-13   4.4402282e-13
   4.9404925e-15  -1.6538437e-04   1.8653672e-13   4.4422602e-13
   7.0499162e-15  -1.6553726e-04   1.6169774e-13   4.4473244e-13
   6.8833828e-15  -1.6568678e-04   1.3649297e-13   4.4528065e-13
   5.9952043e-15  -1.6583333e-04   1.0445909e-13   4.4572025e-13
   6.1062266e-15  -1.6597731e-04   7.0473895e-14   4.4655113e-13
   5.8841820e-15  -1.6611910e-04   3.1145690e-14   4.4679118e-13
   7.6050277e-15  -1.6625907e-04  -1.0092161e-14   4.4739390e-13
   5.6621374e-15  -1.6639759e-04  -5.2665764e-14   4.4797691e-13
   4.5519144e-15  -1.6653498e-04  -9.7199149e-14   4.4841565e-13
   5.2180482e-15  -1.6667158e-04  -1.4212963e-13   4.4863403e-13
   2.5535130e-15  -1.6680768e-04  -1.8899185e-13   4.4921534e-13
   6.9944051e-15  -1.6694356e-04  -2.3741321e-13   4.4957392e-13
   1.8873791e-15  -1.6707947e-04  -2.8570112e-13   4.5012519e-13
   7.1054274e-15  -1.6721564e-04  -3.3529137e-13   4.5024193e-13
   6.8278716e-15  -1.6735229e-04  -3.8258155e-13   4.5111207e-13
   2.8865799e-15  -1.6748958e-04  -4.3158373e-13   4.5137675e-13
   3.5527137e-15  -1.6762769e-04  -4.7707753e-13   4.5185433e-13
   4.1078252e-15  -1.6776675e-04  -5.2155408e-13   4.5224743e-13
   3.6082248e-15  -1.6790686e-04  -5.6127338e-13   4.5282873e-13
   7.3274720e-15  -1.6804811e-04  -6.0293653e-13   4.5315410e-13
   7.1609385e-15  -1.6819057e-04  -6.3942939e-13   4.5356917e-13
   7.7160500e-15  -1.6833429e-04  -6.7557736e-13   4.5397829e-13
   5.2735594e-15  -1.6847928e-04  -7.0617418e-13   4.5418812e-13
   7.7160500e-15  -1.6862556e-04  -7.3511155e-13   4.5464306e-13
   3.3306691e-15  -1.6877312e-04  -7.5845885e-13   4.5498633e-13
   7.8825835e-15  -1.6892193e-04  -7.8000094e-13   4.5541759e-13
   4.9960036e-15  -1.6907194e-04  -7.9618277e-13   4.5594191e-13
   5.2180482e-15  -1.6922312e-04  -8.1200786e-13   4.5623044e-13
   6.6613381e-15  -1.6937539e-04  -8.2290301e-13   4.5668597e-13
   4.2188475e-15  -1.6952870e-04  -8.3311722e-13   4.5706685e-13
   5.7176486e-15  -1.6968295e-04  -8.3871734e-13   4.5753674e-13
   4.2743586e-15  -1.6983808e-04  -8.4140133e-13   4.5768438e-13
   7.1609385e-15  -1.6999399e-04  -8.4293254e-13   4.5805448e-13
   5.2735594e-15  -1.7015060e-04  -8.4589410e-13   4.5847823e-13
   7.1609385e-15  -1.7030781e-04  -8.4266763e-13   4.5898248e-13
   6.1617378e-15  -1.7046555e-04  -8.3973541e-13   4.5884569e-13
   5.3290705e-15  -1.7062372e-04  -8.3510268e-13   4.5950107e-13
   6.4948047e-15  -1.7078225e-04  -8.3283508e-13   4.5964738e-13
   6.6058270e-15  -1.7094107e-04  -8.3002541e-13   4.6008523e-13
   7.4384943e-15  -1.7110010e-04  -8.3345471e-13   4.6035255e-13
   6.0507155e-15  -1.7125930e-04  -8.3637388e-13   4.6087280e-13
   4.1633363e-15  -1.7141861e-04  -8.4249271e-13   4.6106938e-13
   4.7184479e-15  -1.7157800e-04  -8.5243917e-13   4.6150278e-13
   6.4948047e-15  -1.7173746e-04  -8.6343783e-13   4.6186922e-13
   4.9960036e-15  -1.7189697e-04  -8.8044115e-13   4.6209985e-13
   5.2735594e-15  -1.7205655e-04  -9.0589276e-13   4.6232325e-13
   8.1601392e-15  -1.7221623e-04  -9.3593121e-13   4.6242570e-13
   6.4948047e-15  -1.7237604e-04  -9.7559078e-13   4.6278742e-13
   3.6637360e-15  -1.7253607e-04  -1.0181659e-12   4.6362498e-13
   6.9944051e-15  -1.7269637e-04  -1.0676709e-12   4.6381681e-13
   4.9404925e-15  -1.7285706e-04  -1.1206177e-12   4.6426578e-13
   6.6058270e-15  -1.7301823e-04  -1.1723459e-12   4.6459721e-13
   6.8278716e-15  -1.7318003e-04  -1.2331068e-12   4.6515992e-13
   4.3298698e-15  -1.7334257e-04  -1.2981132e-12   4.6548811e-13
   5.3290705e-15  -1.7350599e-04  -1.3599798e-12   4.6573726e-13
   5.1070259e-15  -1.7367044e-04  -1.4253533e-12   4.6602409e-13
   4.9960036e-15  -1.7383605e-04  -1.4862227e-12   4.6666072e-13
   3.7747583e-15  -1.7400294e-04  -1.5364003e-12   4.6685902e-13
   6.1062266e-15  -1.7417123e-04  -1.5865588e-12   4.6703374e-13
   6.4392935e-15  -1.7434102e-04  -1.6186555e-12   4.6717551e-13
   5.2735594e-15  -1.7451237e-04  -1.6444694e-12   4.6752242e-13
   5.3845817e-15  -1.7468534e-04  -1.6471366e-12   4.6791854e-13
   4.2743586e-15  -1.7485996e-04  -1.6313871e-12   4.6840828e-13
   4.5519144e-15  -1.7503624e-04  -1.6014863e-12   4.6880463e-13
   2.6645353e-15  -1.7521413e-04  -1.5464431e-12   4.6916781e-13
   5.9396932e-15  -1.7539361e-04  -1.4683216e-12   4.6942700e-13
   8.4376950e-15  -1.7557460e-04  -1.3621673e-12   4.6995154e-13
   6.1617378e-15  -1.7575703e-04  -1.2338511e-12   4.7057117e-13
   5.1070259e-15  -1.7594080e-04  -1.0800770e-12   4.7083841e-13
   7.2719608e-15  -1.7612582e-04  -8.9856543e-13   4.7106233e-13
   6.9944051e-15  -1.7631197e-04  -6.9514212e-13   4.7181924e-13
   3.4972025e-15  -1.7649916e-04  -4.6742920e-13   4.7196035e-13
   3.9968029e-15  -1.7668729e-04  -2.1727224e-13   4.7226957e-13
   5.8841820e-15  -1.7687627e-04   5.6292425e-14   4.7280949e-13
   5.4956040e-15  -1.7706602e-04   3.4526413e-13   4.7303436e-13
   6.8833828e-15  -1.7725649e-04   6.5081401e-13   4.7384362e-13
   1.6098234e-15  -1.7744762e-04   9.7051705e-13   4.7455026e-13
   5.2180482e-15  -1.7763940e-04   1.3031454e-12   4.7488940e-13
   6.0507155e-15  -1.7783180e-04   1.6420968e-12   4.7537036e-13
   5.9952043e-15  -1.7802484e-04   1.9857190e-12   4.7547430e-13
   6.7168493e-15  -1.7821855e-04   2.3318405e-12   4.7560782e-13
   2.6645353e-15  -1.7841297e-04   2.6748981e-12   4.7607346e-13
   4.9404925e-15  -1.7860817e-04   3.0138428e-12   4.7645660e-13
   4.8849813e-15  -1.7880423e-04   3.3410090e-12   4.7672823e-13
   7.3274720e-15  -1.7900123e-04   3.6568883e-12   4.7703921e-13
   4.9960036e-15  -1.7919930e-04   3.9574293e-12   4.7723533e-13
   7.4384943e-15  -1.7939854e-04   4.2382885e-12   4.7766448e-13
   6.6613381e-15  -1.7959908e-04   4.4945247e-12   4.7814342e-13
   6.2727601e-15  -1.7980105e-04   4.7245087e-12   4.7861855e-13
   5.4956040e-15  -1.8000460e-04   4.9258154e-12   4.7893504e-13
   6.3837824e-15  -1.8020985e-04   5.0952109e-12   4.7940255e-13
   5.0515148e-15  -1.8041697e-04   5.2310508e-12   4.8013229e-13
   4.6074256e-15  -1.8062609e-04   5.3328749e-12   4.8005552e-13
   6.4392935e-15  -1.8083736e-04   5.3980055e-12   4.8065803e-13
   5.7731597e-15  -1.8105091e-04   5.4228989e-12   4.8081404e-13
   8.3821838e-15  -1.8126689e-04   5.4095122e-12   4.8128128e-13
   4.1078252e-15  -1.8148543e-04   5.3543367e-12   4.8157219e-13
   3.8857806e-15  -1.8170667e-04   5.2618437e-12   4.8194211e-13
   5.6621374e-15  -1.8193073e-04   5.1294915e-12   4.8231525e-13
   6.4948047e-15  -1.8215773e-04   4.9562518e-12   4.8296962e-13
   7.1054274e-15  -1.8238778e-04   4.7479278e-12   4.8338257e-13
   6.1617378e-15  -1.8262099e-04   4.5001746e-12   4.8360763e-13
   5.9952043e-15  -1.8285746e-04   4.2192004e-12   4.8424361e-13
   6.8278716e-15  -1.8309727e-04   3.9051616e-12   4.8463892e-13
   5.6066263e-15  -1.8334051e-04   3.5600815e-12   4.8502228e-13
   8.1046281e-15  -1.8358724e-04   3.1829036e-12   4.8567916e-13
   8.2711615e-15  -1.8383753e-04   2.7860908e-12   4.8618992e-13
   5.1070259e-15  -1.8409141e-04   2.3632608e-12   4.8665483e-13
   9.8809849e-15  -1.8434892e-04   1.9200004e-12   4.8731074e-13
   7.8270723e-15  -1.8461009e-04   1.4631054e-12   4.8755545e-13
   6.0507155e-15  -1.8487493e-04   9.9173651e-13   4.8803462e-13
   2.2204460e-15  -1.8514343e-04   5.1155250e-13   4.8850625e-13
   7.5495166e-15  -1.8541558e-04   2.4851936e-14   4.8893412e-13
   8.4376950e-15  -1.8569136e-04  -4.6727321e-13   4.8936111e-13
   8.2711615e-15  -1.8597073e-04  -9.5816378e-13   4.8981344e-13
   4.9404925e-15  -1.8625365e-04  -1.4438378e-12   4.9001070e-13
   4.5519144e-15  -1.8654008e-04  -1.9224757e-12   4.9025909e-13
   5.2180482e-15  -1.8682995e-04  -2.3911045e-12   4.9065960e-13
   6.9944051e-15  -1.8712319e-04  -2.8456453e-12   4.9091325e-13
   7.2719608e-15  -1.8741975e-04  -3.2853822e-12   4.9105763e-13
   6.7168493e-15  -1.8771955e-04  -3.7032519e-12   4.9139924e-13
   9.0483177e-15  -1.8802251e-04  -4.1023354e-12   4.9215116e-13
   4.6074256e-15  -1.8832856e-04  -4.4816304e-12   4.9288492e-13
   6.9388939e-15  -1.8863763e-04  -4.8305223e-12   4.9325905e-13
   4.7739590e-15  -1.8894965e-04  -5.1584963e-12   4.9384014e-13
   7.8825835e-15  -1.8926453e-04  -5.4577272e-12   4.9450990e-13
   6.0507155e-15  -1.8958222e-04  -5.7266288e-12   4.9481537e-13
   1.8873791e-15  -1.8990263e-04  -5.9688581e-12   4.9520091e-13
   5.9396932e-15  -1.9022571e-04  -6.1786156e-12   4.9550070e-13
   5.1070259e-15  -1.9055140e-04  -6.3591373e-12   4.9552090e-13
   6.3837824e-15  -1.9087961e-04  -6.5165171e-12   4.9604849e-13
   7.7715612e-15  -1.9121031e-04  -6.6441444e-12   4.9627234e-13
   5.6621374e-15  -1.9154342e-04  -6.7446626e-12   4.9650088e-13
   3.9968029e-15  -1.9187889e-04  -6.8202393e-12   4.9698542e-13
   8.6597396e-15  -1.9221666e-04  -6.8713648e-12   4.9724892e-13
   7.2164497e-15  -1.9255667e-04  -6.9052561e-12   4.9749475e-13
   7.7715612e-15  -1.9289885e-04  -6.9171074e-12   4.9767292e-13
   4.7184479e-15  -1.9324314e-04  -6.9132169e-12   4.9777701e-13
   5.9396932e-15  -1.9358946e-04  -6.8962629e-12   4.9822617e-13
   7.3829831e-15  -1.9393775e-04  -6.8651544e-12   4.9850345e-13
   6.9944051e-15  -1.9428792e-04  -6.8367103e-12   4.9931490e-13
   6.5503158e-15  -1.9463987e-04  -6.7972686e-12   4.9947933e-13
   6.3282712e-15  -1.9499351e-04  -6.7586861e-12   4.9993006e-13
   8.7707619e-15  -1.9534872e-04  -6.7189779e-12   5.0024941e-13
   3.7192471e-15  -1.9570537e-04  -6.7026074e-12   5.0046935e-13
   6.2172489e-15  -1.9606334e-04  -6.6906686e-12   5.0055291e-13
   6.7723605e-15  -1.9642245e-04  -6.6998724e-12   5.0078862e-13
   6.8833828e-15  -1.9678253e-04  -6.7368550e-12   5.0117654e-13
   7.4940054e-15  -1.9714340e-04  -6.8129018e-12   5.0154960e-13
   5.1070259e-15  -1.9750483e-04  -6.9083668e-12   5.0169727e-13
   2.2204460e-15  -1.9786659e-04  -7.0545850e-12   5.0216314e-13
   4.6074256e-15  -1.9822841e-04  -7.2486576e-12   5.0258781e-13
   4.8294702e-15  -1.9859001e-04  -7.5010523e-12   5.0308058e-13
   6.4948047e-15  -1.9895107e-04  -7.8167460e-12   5.0350917e-13
   4.1078252e-15  -1.9931127e-04  -8.2085056e-12   5.0408620e-13
   7.4384943e-15  -1.9967022e-04  -8.6720973e-12   5.0459578e-13
   5.1070259e-15  -2.0002755e-04  -9.2248866e-12   5.0491904e-13
   6.4948047e-15  -2.0038285e-04  -9.8726252e-12   5.0535204e-13
   3.4972025e-15  -2.0073568e-04  -1.0628156e-11   5.0611445e-13
   4.1633363e-15  -2.0108560e-04  -1.1490829e-11   5.0608109e-13
   6.7723605e-15  -2.0143215e-04  -1.2471749e-11   5.0689950e-13
   5.8286709e-15  -2.0177486e-04  -1.3581722e-11   5.0722931e-13
   5.8841820e-15  -2.0211326e-04  -1.4833180e-11   5.0745660e-13
   7.1054274e-15  -2.0244688e-04  -1.6225184e-11   5.0781407e-13
   5.7176486e-15  -2.0277526e-04  -1.7762496e-11   5.0837858e-13
   5.6066263e-15  -2.0309796e-04  -1.9444196e-11   5.0844262e-13
   9.1593400e-15  -2.0341457e-04  -2.1285752e-11   5.0881963e-13
   3.3306691e-15  -2.0372469e-04  -2.3269520e-11   5.0925931e-13
   5.4400928e-15  -2.0402799e-04  -2.5396120e-11   5.0973172e-13
   7.2164497e-15  -2.0432416e-04  -2.7650059e-11   5.1023805e-13
   4.6074256e-15  -2.0461296e-04  -3.0014592e-11   5.1091642e-13
   4.7184479e-15  -2.0489419e-04  -3.2464100e-11   5.1144974e-13
   4.8294702e-15  -2.0516773e-04  -3.4964034e-11   5.1168821e-13
   2.7755576e-15  -2.0543350e-04  -3.7477757e-11   5.1197168e-13
   6.1062266e-15  -2.0569149e-04  -3.9958493e-11   5.1242812e-13
   5.2180482e-15  -2.0594178e-04  -4.2352275e-11   5.1284539e-13
   7.0499162e-15  -2.0618446e-04  -4.4604202e-11   5.1339961e-13
   6.8278716e-15  -2.0641973e-04  -4.6650528e-11   5.1370406e-13
   6.5503158e-15  -2.0664780e-04  -4.8434252e-11   5.1406502e-13
   4.3853809e-15  -2.0686894e-04  -4.9883434e-11   5.1441123e-13
   6.7168493e-15  -2.0708346e-04  -5.0943303e-11   5.1509087e-13
   6.7723605e-15  -2.0729170e-04  -5.1555710e-11   5.1534203e-13
   3.8857806e-15  -2.0749402e-04  -5.1668153e-11   5.1578159e-13
   7.6050277e-15  -2.0769081e-04  -5.1232686e-11   5.1638351e-13
   6.7723605e-15  -2.0788247e-04  -5.0220252e-11   5.1676777e-13
   5.0515148e-15  -2.0806940e-04  -4.8597404e-11   5.1717246e-13
   5.2180482e-15  -2.0825201e-04  -4.6351742e-11   5.1737432e-13
   4.8849813e-15  -2.0843069e-04  -4.3473477e-11   5.1805619e-13
   6.8833828e-15  -2.0860585e-04  -3.9972931e-11   5.1811408e-13
   5.8286709e-15  -2.0877787e-04  -3.5858418e-11   5.1857548e-13
   6.2172489e-15  -2.0894713e-04  -3.1160953e-11   5.1909508e-13
   6.1617378e-15  -2.0911398e-04  -2.5913723e-11   5.1955973e-13
   5.9396932e-15  -2.0927877e-04  -2.0156338e-11   5.1998953e-13
   5.5511151e-15  -2.0944181e-04  -1.3941270e-11   5.2008812e-13
   4.3853809e-15  -2.0960341e-04  -7.3198182e-12   5.2052531e-13
   3.9968029e-15  -2.0976384e-04  -3.5688615e-13   5.2082936e-13
   5.4400928e-15  -2.0992336e-04   6.8843796e-12   5.2133699e-13
   7.5495166e-15  -2.1008220e-04   1.4341478e-11   5.2182781e-13
   5.9952043e-15  -2.1024057e-04   2.1942078e-11   5.2179150e-13
   6.3282712e-15  -2.1039865e-04   2.9618569e-11   5.2206329e-13
   5.8841820e-15  -2.1055661e-04   3.7305107e-11   5.2247203e-13
   6.0507155e-15  -2.1071459e-04   4.4938165e-11   5.2302565e-13
   6.8833828e-15  -2.1087270e-04   5.2451843e-11   5.2320143e-13
   5.3845817e-15  -2.1103104e-04   5.9785952e-11   5.2369646e-13
   3.2751579e-15  -2.1118969e-04   6.6886379e-11   5.2399620e-13
   7.0499162e-15  -2.1134871e-04   7.3703237e-11   5.2475523e-13
   6.3282712e-15  -2.1150814e-04   8.0190012e-11   5.2540425e-13
   5.7176486e-15  -2.1166801e-04   8.6310473e-11   5.2577864e-13
   5.3845817e-15  -2.1182833e-04   9.2031640e-11   5.2620291e-13
   6.8278716e-15  -2.1198910e-04   9.7331643e-11   5.2689979e-13
   7.2164497e-15  -2.1215031e-04   1.0219631e-10   5.2703841e-13
   5.7731597e-15  -2.1231194e-04   1.0661932e-10   5.2738960e-13
   4.7739590e-15  -2.1247397e-04   1.1060361e-10   5.2785856e-13
   6.2172489e-15  -2.1263637e-04   1.1415849e-10   5.2820920e-13
   5.7731597e-15  -2.1279910e-04   1.1731426e-10   5.2868102e-13
   7.4940054e-15  -2.1296215e-04   1.2010545e-10   5.2906731e-13
   5.3290705e-15  -2.1312549e-04   1.2257648e-10   5.2960509e-13
   4.8849813e-15  -2.1328911e-04   1.2478317e-10   5.2974531e-13
   8.4932061e-15  -2.1345301e-04   1.2679029e-10   5.3028370e-13
   5.3845817e-15  -2.1361721e-04   1.2868002e-10   5.3064178e-13
   4.8294702e-15  -2.1378175e-04   1.3053727e-10   5.3081425e-13
   7.2164497e-15  -2.1394672e-04   1.3244039e-10   5.3126283e-13
   5.7731597e-15  -2.1411221e-04   1.3448599e-10   5.3190886e-13
   4.1633363e-15  -2.1427837e-04   1.3675105e-10   5.3217865e-13
   7.9380946e-15  -2.1444541e-04   1.3929727e-10   5.3259394e-13
   3.6637360e-15  -2.1461356e-04   1.4216830e-10   5.3280544e-13
   6.9944051e-15  -2.1478314e-04   1.4536971e-10   5.3299877e-13
   2.3869795e-15  -2.1495451e-04   1.4886250e-10   5.3319386e-13
   3.6082248e-15  -2.1512808e-04   1.5254190e-10   5.3359894e-13
   7.7715612e-15  -2.1530433e-04   1.5624590e-10   5.3374888e-13
   6.9388939e-15  -2.1548379e-04   1.5974499e-10   5.3379470e-13
   3.2751579e-15  -2.1566702e-04   1.6274923e-10   5.3391203e-13
   5.8841820e-15  -2.1585459e-04   1.6491611e-10   5.3384077e-13
   5.2735594e-15  -2.1604709e-04   1.6587944e-10   5.3420197e-13
   3.1086245e-15  -2.1624505e-04   1.6527508e-10   5.3442814e-13
   6.4392935e-15  -2.1644895e-04   1.6274418e-10   5.3448124e-13
   6.6613381e-15  -2.1665918e-04   1.5799630e-10   5.3458727e-13
   4.1633363e-15  -2.1687604e-04   1.5077721e-10   5.3503975e-13
   7.4384943e-15  -2.1709969e-04   1.4094094e-10   5.3502089e-13
   4.4964032e-15  -2.1733020e-04   1.2839123e-10   5.3523921e-13
   3.4972025e-15  -2.1756750e-04   1.1311031e-10   5.3547338e-13
   9.0483177e-15  -2.1781145e-04   9.5174874e-11   5.3597512e-13
   5.5511151e-15  -2.1806181e-04   7.4697076e-11   5.3652382e-13
   6.3837824e-15  -2.1831827e-04   5.1862890e-11   5.3679978e-13
   5.9952043e-15  -2.1858048e-04   2.6890829e-11   5.3749756e-13
   3.8302694e-15  -2.1884806e-04   4.1976067e-14   5.3778298e-13
   6.1062266e-15  -2.1912062e-04  -2.8389429e-11   5.3766200e-13
   7.9936058e-15  -2.1939774e-04  -5.8084321e-11   5.3803879e-13
   6.6058270e-15  -2.1967905e-04  -8.8710402e-11   5.3850223e-13
   6.9944051e-15  -2.1996416e-04  -1.1991574e-10   5.3855188e-13
   8.2156504e-15  -2.2025272e-04  -1.5133848e-10   5.3880239e-13
   2.9976022e-15  -2.2054442e-04  -1.8261468e-10   5.3928654e-13
   3.4416914e-15  -2.2083895e-04  -2.1337227e-10   5.3989471e-13
   7.1609385e-15  -2.2113606e-04  -2.4324646e-10   5.3999851e-13
   4.0523140e-15  -2.2143555e-04  -2.7186942e-10   5.4057985e-13
   4.4408921e-15  -2.2173721e-04  -2.9889483e-10   5.4106972e-13
   7.7160500e-15  -2.2204092e-04  -3.2397712e-10   5.4136497e-13
   5.8841820e-15  -2.2234657e-04  -3.4679900e-10   5.4187611e-13
   5.7731597e-15  -2.2265410e-04  -3.6706247e-10   5.4209072e-13
   5.3845817e-15  -2.2296348e-04  -3.8449682e-10   5.4241024e-13
   3.9968029e-15  -2.2327471e-04  -3.9886625e-10   5.4277575e-13
   4.3298698e-15  -2.2358782e-04  -4.0996834e-10   5.4342684e-13
   3.7747583e-15  -2.2390287e-04  -4.1764061e-10   5.4398110e-13
   5.3845817e-15  -2.2421994e-04  -4.2176180e-10   5.4449355e-13
   6.1062266e-15  -2.2453913e-04  -4.2225413e-10   5.4497699e-13
   3.0531133e-15  -2.2486055e-04  -4.1908434e-10   5.4517651e-13
   5.8841820e-15  -2.2518433e-04  -4.1225899e-10   5.4590682e-13
   6.2172489e-15  -2.2551060e-04  -4.0183385e-10   5.4603276e-13
   3.4416914e-15  -2.2583950e-04  -3.8789560e-10   5.4652985e-13
   6.7168493e-15  -2.2617119e-04  -3.7057760e-10   5.4678180e-13
   4.3298698e-15  -2.2650580e-04  -3.5004077e-10   5.4760258e-13
   6.3837824e-15  -2.2684350e-04  -3.2648163e-10   5.4791342e-13
   6.4392935e-15  -2.2718443e-04  -3.0012158e-10   5.4829006e-13
   5.5511151e-15  -2.2752877e-04  -2.7120780e-10   5.4862993e-13
   4.0523140e-15  -2.2787666e-04  -2.4000480e-10   5.4906057e-13
   6.3837824e-15  -2.2822827e-04  -2.0679525e-10   5.4966211e-13
   7.3829831e-15  -2.2858374e-04  -1.7187485e-10   5.5021813e-13
   5.9396932e-15  -2.2894324e-04  -1.3554871e-10   5.5003880e-13
   7.2164497e-15  -2.2930690e-04  -9.8127919e-11   5.5055202e-13
   5.6621374e-15  -2.2967487e-04  -5.9927520e-11   5.5107289e-13
   3.5527137e-15  -2.3004727e-04  -2.1265860e-11   5.5103779e-13
   6.3282712e-15  -2.3042420e-04   1.7543483e-11   5.5149492e-13
   5.7176486e-15  -2.3080576e-04   5.6191083e-11   5.5204586e-13
   6.0507155e-15  -2.3119202e-04   9.4368718e-11   5.5257785e-13
   4.4964032e-15  -2.3158302e-04   1.3178841e-10   5.5299492e-13
   4.3298698e-15  -2.3197879e-04   1.6816624e-10   5.5324280e-13
   5.3845817e-15  -2.3237932e-04   2.0324212e-10   5.5355831e-13
   6.1617378e-15  -2.3278457e-04   2.3677098e-10   5.5383313e-13
   7.2719608e-15  -2.3319451e-04   2.6852972e-10   5.5450815e-13
   5.8286709e-15  -2.3360904e-04   2.9832352e-10   5.5459015e-13
   4.7184479e-15  -2.3402807e-04   3.2598273e-10   5.5508087e-13
   7.0499162e-15  -2.3445150e-04   3.5136628e-10   5.5536153e-13
   7.0499162e-15  -2.3487919e-04   3.7436649e-10   5.5585859e-13
   6.7723605e-15  -2.3531100e-04   3.9490513e-10   5.5605007e-13
   6.7168493e-15  -2.3574680e-04   4.1293542e-10   5.5633539e-13
   4.7184479e-15  -2.3618644e-04   4.2844824e-10   5.5653574e-13
   6.8833828e-15  -2.3662977e-04   4.4145691e-10   5.5664568e-13
   7.7715612e-15  -2.3707666e-04   4.5201860e-10   5.5726715e-13
   6.8833828e-15  -2.3752697e-04   4.6021011e-10   5.5770777e-13
   5.6621374e-15  -2.3798058e-04   4.6614843e-10   5.5818031e-13
   5.4400928e-15  -2.3843738e-04   4.6996500e-10   5.5887821e-13
   9.3813846e-15  -2.3889726e-04   4.7183277e-10   5.5894804e-13
   7.2164497e-15  -2.3936014e-04   4.7194666e-10   5.5929945e-13
   6.4948047e-15  -2.3982594e-04   4.7052090e-10   5.5957929e-13
   2.8865799e-15  -2.4029458e-04   4.6779518e-10   5.5993308e-13
   5.7176486e-15  -2.4076603e-04   4.6403871e-10   5.6038710e-13
   3.7192471e-15  -2.4124023e-04   4.5953140e-10   5.6026506e-13
   2.7200464e-15  -2.4171714e-04   4.5457210e-10   5.6066320e-13
   4.8294702e-15  -2.4219673e-04   4.4949436e-10   5.6103015e-13
   5.7731597e-15  -2.4267897e-04   4.4463237e-10   5.6177570e-13
   5.5511151e-15  -2.4316382e-04   4.4033674e-10   5.6245992e-13
   5.4400928e-15  -2.4365123e-04   4.3699287e-10   5.6309031e-13
   5.9952043e-15  -2.4414113e-04   4.3498480e-10   5.6333338e-13
   7.9936058e-15  -2.4463345e-04   4.3471580e-10   5.6400558e-13
   6.4948047e-15  -2.4512808e-04   4.3659227e-10   5.6428386e-13
   3.3861802e-15  -2.4562487e-04   4.4104535e-10   5.6462119e-13
   5.3290705e-15  -2.4612365e-04   4.4850887e-10   5.6466447e-13
   8.8262730e-15  -2.4662419e-04   4.5941422e-10   5.6536353e-13
   5.8841820e-15  -2.4712621e-04   4.7420209e-10   5.6529920e-13
   4.2188475e-15  -2.4762939e-04   4.9330513e-10   5.6579416e-13
   6.8833828e-15  -2.4813334e-04   5.1715591e-10   5.6617049e-13
   1.8873791e-15  -2.4863763e-04   5.4615405e-10   5.6656241e-13
   4.6074256e-15  -2.4914176e-04   5.8069809e-10   5.6724826e-13
   4.9404925e-15  -2.4964517e-04   6.2114113e-10   5.6757939e-13
   5.7176486e-15  -2.5014727e-04   6.6780071e-10   5.6796692e-13
   7.1054274e-15  -2.5064739e-04   7.2095534e-10   5.6844589e-13
   5.9396932e-15  -2.5114485e-04   7.8081417e-10   5.6897977e-13
   6.5503158e-15  -2.5163893e-04   8.4752193e-10   5.6907666e-13
   3.4416914e-15  -2.5212889e-04   9.2115342e-10   5.6952286e-13
   9.1038288e-15  -2.5261395e-04   1.0016783e-09   5.6993138e-13
   7.4940054e-15  -2.5309338e-04   1.0889665e-09   5.7035125e-13
   4.6074256e-15  -2.5356643e-04   1.1827766e-09   5.7055229e-13
   5.5511151e-15  -2.5403237e-04   1.2827338e-09   5.7086527e-13
   3.9412917e-15  -2.5449053e-04   1.3883194e-09   5.7095510e-13
   8.9928065e-15  -2.5494025e-04   1.4988687e-09   5.7123894e-13
   6.2172489e-15  -2.5538096e-04   1.6135578e-09   5.7179849e-13
   3.6082248e-15  -2.5581213e-04   1.7313959e-09   5.7181212e-13
   7.2719608e-15  -2.5623332e-04   1.8512413e-09   5.7214576e-13
   1.9428903e-15  -2.5664413e-04   1.9717911e-09   5.7249046e-13
   5.5511151e-15  -2.5704429e-04   2.0915971e-09   5.7273489e-13
   5.9952043e-15  -2.5743356e-04   2.2091031e-09   5.7366726e-13
   6.6613381e-15  -2.5781182e-04   2.3226366e-09   5.7368469e-13
   4.6629367e-15  -2.5817902e-04   2.4304692e-09   5.7401930e-13
   6.5503158e-15  -2.5853517e-04   2.5308367e-09   5.7400084e-13
   7.0499162e-15  -2.5888037e-04   2.6219826e-09   5.7435774e-13
   4.3298698e-15  -2.5921480e-04   2.7022013e-09   5.7456539e-13
   3.7747583e-15  -2.5953867e-04   2.7698800e-09   5.7498555e-13
   6.4392935e-15  -2.5985227e-04   2.8235411e-09   5.7531247e-13
   6.1617378e-15  -2.6015593e-04   2.8618894e-09   5.7579178e-13
   1.0325074e-14  -2.6045004e-04   2.8838453e-09   5.7612884e-13
   5.6621374e-15  -2.6073500e-04   2.8885845e-09   5.7615714e-13
   7.0499162e-15  -2.6101125e-04   2.8755620e-09   5.7665728e-13
   3.9412917e-15  -2.6127926e-04   2.8445445e-09   5.7711437e-13
   5.6066263e-15  -2.6153951e-04   2.7956258e-09   5.7732739e-13
   5.6621374e-15  -2.6179247e-04   2.7292386e-09   5.7784530e-13
   5.7176486e-15  -2.6203866e-04   2.6461662e-09   5.7803435e-13
   6.2727601e-15  -2.6227856e-04   2.5475396e-09   5.7851182e-13
   6.1062266e-15  -2.6251266e-04   2.4348465e-09   5.7910190e-13
   7.1054274e-15  -2.6274146e-04   2.3099223e-09   5.7956301e-13
   7.0499162e-15  -2.6296541e-04   2.1749492e-09   5.8012567e-13
   5.6621374e-15  -2.6318499e-04   2.0324501e-09   5.8004086e-13
   5.1625371e-15  -2.6340063e-04   1.8852972e-09   5.8019087e-13
   5.7731597e-15  -2.6361276e-04   1.7367024e-09   5.8039526e-13
   6.5503158e-15  -2.6382179e-04   1.5902324e-09   5.8088832e-13
   5.5511151e-15  -2.6402811e-04   1.4498225e-09   5.8097677e-13
   6.0507155e-15  -2.6423208e-04   1.3197979e-09   5.8158350e-13
   6.1617378e-15  -2.6443404e-04   1.2049079e-09   5.8185092e-13
   6.1062266e-15  -2.6463433e-04   1.1103830e-09   5.8231317e-13
   8.1046281e-15  -2.6483324e-04   1.0419908e-09   5.8239369e-13
   7.9936058e-15  -2.6503105e-04   1.0061276e-09   5.8278065e-13
   4.8849813e-15  -2.6522804e-04   1.0099327e-09   5.8310219e-13
   7.3829831e-15  -2.6542445e-04   1.0614210e-09   5.8324506e-13
   8.3821838e-15  -2.6562051e-04   1.1696719e-09   5.8372346e-13
   7.6050277e-15  -2.6581644e-04   1.3450363e-09   5.8422547e-13
   3.9968029e-15  -2.6601244e-04   1.5994121e-09   5.8471158e-13
   6.2727601e-15  -2.6620872e-04   1.9465527e-09   5.8458899e-13
   5.8841820e-15  -2.6640547e-04   2.4024352e-09   5.8513864e-13
   6.1062266e-15  -2.6660289e-04   2.9856777e-09   5.8532005e-13
   3.4972025e-15  -2.6680116e-04   3.7179924e-09   5.8568999e-13
   3.0531133e-15  -2.6700049e-04   4.6246249e-09   5.8607134e-13
   5.2735594e-15  -2.6720111e-04   5.7347759e-09   5.8641318e-13
   4.9960036e-15  -2.6740325e-04   7.0818740e-09   5.8652684e-13
   6.7723605e-15  -2.6760717e-04   8.7036393e-09   5.8672159e-13
   5.9396932e-15  -2.6781317e-04   1.0641755e-08   5.8670996e-13
   6.1617378e-15  -2.6802158e-04   1.2941027e-08   5.8705418e-13
   6.0507155e-15  -2.6823276e-04   1.5647886e-08   5.8720698e-13
   4.8294702e-15  -2.6844714e-04   1.8808086e-08   5.8752136e-13
   6.7168493e-15  -2.6866519e-04   2.2463659e-08   5.8753342e-13
   6.1617378e-15  -2.6888742e-04   2.6649073e-08   5.8777029e-13
   6.1062266e-15  -2.6911441e-04   3.1386752e-08   5.8825785e-13
   6.8278716e-15  -2.6934681e-04   3.6681906e-08   5.8865862e-13
   6.3282712e-15  -2.6958530e-04   4.2516495e-08   5.8894181e-13
   5.1625371e-15  -2.6983070e-04   4.8842119e-08   5.8951694e-13
   4.0523140e-15  -2.7008386e-04   5.5571731e-08   5.8950252e-13
   4.3298698e-15  -2.7034577e-04   6.2571273e-08   5.8976435e-13
   5.8286709e-15  -2.7061748e-04   6.9654224e-08   5.9037122e-13
   6.2727601e-15  -2.7090014e-04   7.6583608e-08   5.9085416e-13
   6.9944051e-15  -2.7119487e-04   8.3085684e-08   5.9114543e-13
   6.6058270e-15  -2.7150275e-04   8.8874773e-08   5.9138854e-13
   4.8294702e-15  -2.7182465e-04   9.3682882e-08   5.9180660e-13
   6.2727601e-15  -2.7216122e-04   9.7284808e-08   5.9202711e-13
   5.2735594e-15  -2.7251277e-04   9.9512213e-08   5.9209306e-13
   8.9928065e-15  -2.7287932e-04   1.0025572e-07   5.9237838e-13
   7.9936058e-15  -2.7326053e-04   9.9458289e-08   5.9279841e-13
   4.0523140e-15  -2.7365583e-04   9.7104554e-08   5.9305115e-13
   7.4940054e-15  -2.7406441e-04   9.3209851e-08   5.9339660e-13
   3.0531133e-15  -2.7448533e-04   8.7811121e-08   5.9386534e-13
   5.4400928e-15  -2.7491754e-04   8.0960463e-08   5.9421648e-13
   7.6605389e-15  -2.7535995e-04   7.2721331e-08   5.9436771e-13
   5.9396932e-15  -2.7581145e-04   6.3166768e-08   5.9446169e-13
   5.7176486e-15  -2.7627096e-04   5.2379193e-08   5.9458839e-13
   4.2743586e-15  -2.7673743e-04   4.0450995e-08   5.9515176e-13
   3.4972025e-15  -2.7720985e-04   2.7485547e-08   5.9528777e-13
   4.7739590e-15  -2.7768726e-04   1.3598184e-08   5.9537713e-13
   5.8286709e-15  -2.7816876e-04  -1.0831116e-09   5.9568257e-13
   5.0515148e-15  -2.7865350e-04  -1.6417556e-08   5.9581232e-13


==> Data/B0p8_invariants.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.6050277e-15  -6.9671367e-06  -3.4558488e-16   2.2835054e-14
   3.8857806e-15  -1.1537825e-05   2.1353393e-16   3.2502527e-14
   3.9968029e-15  -1.5202763e-05  -1.1075013e-16   3.9265717e-14
   5.8841820e-15  -1.8378515e-05  -4.2736169e-16   4.5002535e-14
   6.3282712e-15  -2.1188637e-05  -7.2786057e-16   5.0525155e-14
   3.8857806e-15  -2.3736676e-05  -4.7557991e-16   5.5362368e-14
   6.7723605e-15  -2.6059556e-05   2.3306237e-16   5.9302952e-14
   3.6637360e-15  -2.8195693e-05  -2.5075364e-16   6.3142120e-14
   4.4408921e-15  -3.0158608e-05  -8.6617172e-16   6.6524363e-14
   6.5503158e-15  -3.1963554e-05  -5.9944636e-16   6.9912376e-14
   5.7176486e-15  -3.3617055e-05  -1.8755736e-15   7.3260235e-14
   6.9944051e-15  -3.5127416e-05  -3.6237055e-16   7.6075201e-14
   2.4980018e-15  -3.6500521e-05  -7.8383164e-16   7.9020920e-14
   2.0539126e-15  -3.7743560e-05   5.1812133e-16   8.1602681e-14
   7.9936058e-15  -3.8863781e-05   1.1897324e-15   8.4682112e-14
   2.6090241e-15  -3.9869802e-05   1.8120129e-15   8.7477234e-14
   5.1625371e-15  -4.0771061e-05   3.3846368e-16   9.0516746e-14
   6.0507155e-15  -4.1577837e-05  -9.7571884e-16   9.2954195e-14
   7.9380946e-15  -4.2300594e-05   1.7159328e-15   9.5550211e-14
   6.2727601e-15  -4.2949715e-05  -6.0780320e-16   9.7780682e-14
   8.6597396e-15  -4.3534935e-05   4.5991802e-16   1.0029012e-13
   3.1641356e-15  -4.4065366e-05   2.4035694e-15   1.0256785e-13
   7.2164497e-15  -4.4549112e-05   1.2396853e-15   1.0528397e-13
   4.7739590e-15  -4.4993622e-05   3.4681882e-15   1.0763192e-13
   5.6066263e-15  -4.5405382e-05   3.1202587e-15   1.0964256e-13
   6.1617378e-15  -4.5790380e-05   6.0752078e-16   1.1185005e-13
   7.5495166e-15  -4.6153766e-05  -1.9162531e-15   1.1414989e-13
   4.4408921e-15  -4.6500276e-05  -2.5118152e-15   1.1619072e-13
   6.3282712e-15  -4.6833830e-05  -2.9053752e-15   1.1830164e-13
   5.3290705e-15  -4.7157918e-05  -4.4149603e-15   1.2024108e-13
   4.1633363e-15  -4.7475203e-05  -6.0046224e-16   1.2201505e-13
   5.4400928e-15  -4.7787913e-05   1.9271826e-16   1.2395340e-13
   7.0499162e-15  -4.8097520e-05  -7.8483304e-16   1.2577817e-13
   6.6058270e-15  -4.8405146e-05  -1.6875469e-15   1.2737847e-13
   5.2735594e-15  -4.8711307e-05  -1.8665629e-15   1.2922467e-13
   5.3845817e-15  -4.9016287e-05  -2.8064841e-15   1.3093687e-13
   8.2156504e-15  -4.9319920e-05  -8.5700085e-16   1.3263824e-13
   7.6050277e-15  -4.9621961e-05  -1.2868789e-15   1.3458712e-13
   7.2164497e-15  -4.9921948e-05   9.2999458e-16   1.3644741e-13
   4.1078252e-15  -5.0219568e-05   2.4598864e-15   1.3850329e-13
   2.0539126e-15  -5.0514521e-05   1.2993515e-15   1.4069884e-13
   5.3290705e-15  -5.0806784e-05  -1.9656855e-15   1.4217744e-13
   7.6605389e-15  -5.1096403e-05  -1.5664892e-15   1.4396647e-13
   6.3282712e-15  -5.1383640e-05  -2.0406242e-15   1.4535665e-13
   4.2743586e-15  -5.1668755e-05   6.7084058e-16   1.4716192e-13
   7.2719608e-15  -5.1952104e-05  -1.9733073e-16   1.4892372e-13
   3.1641356e-15  -5.2233963e-05   2.1004130e-15   1.5041144e-13
   6.3282712e-15  -5.2514627e-05   3.3799522e-16   1.5188966e-13
   5.9396932e-15  -5.2794295e-05   6.9084571e-16   1.5360438e-13
   5.2735594e-15  -5.3073164e-05   1.1660962e-15   1.5486958e-13
   6.7723605e-15  -5.3351365e-05   2.9552778e-15   1.5659677e-13
   5.8841820e-15  -5.3629035e-05   1.6552796e-15   1.5778523e-13
   3.7192471e-15  -5.3906284e-05   1.7820928e-15   1.5935329e-13
   4.3298698e-15  -5.4183231e-05   1.7144817e-15   1.6055902e-13
   5.3290705e-15  -5.4459991e-05   1.6991975e-15   1.6227150e-13
   8.7152507e-15  -5.4736675e-05   2.7009842e-15   1.6345571e-13
   5.7731597e-15  -5.5013396e-05   1.7706001e-15   1.6489167e-13
   4.7184479e-15  -5.5290241e-05   2.9901016e-15   1.6650256e-13
   6.9944051e-15  -5.5567299e-05   1.9478509e-15   1.6792461e-13
   5.5511151e-15  -5.5844620e-05   1.8695229e-15   1.6957272e-13
   3.8857806e-15  -5.6122262e-05   4.0740363e-16   1.7096592e-13
   4.1633363e-15  -5.6400242e-05   1.7312254e-16   1.7243106e-13
   7.6605389e-15  -5.6678601e-05  -2.8235914e-15   1.7398890e-13
   4.3298698e-15  -5.6957342e-05  -2.2846030e-15   1.7560113e-13
   6.4392935e-15  -5.7236507e-05  -2.3386793e-15   1.7701986e-13
   5.2180482e-15  -5.7516106e-05  -2.8148839e-15   1.7868267e-13
   1.0103030e-14  -5.7796190e-05  -1.9444963e-15   1.8014129e-13
   4.1633363e-15  -5.8076774e-05   1.6984528e-15   1.8136803e-13
   1.6653345e-15  -5.8357906e-05  -1.6991885e-15   1.8249803e-13
   4.9404925e-15  -5.8639592e-05  -1.7260431e-15   1.8357112e-13
   7.8825835e-15  -5.8921851e-05  -2.6486836e-15   1.8491915e-13
   4.8294702e-15  -5.9204649e-05  -4.2359046e-15   1.8618605e-13
   3.8302694e-15  -5.9487958e-05  -2.6361585e-15   1.8739086e-13
   5.3290705e-15  -5.9771686e-05  -2.6356922e-15   1.8832274e-13
   6.9388939e-15  -6.0055743e-05  -5.6197752e-15   1.8948628e-13
   4.0523140e-15  -6.0339984e-05  -5.9782395e-15   1.9086778e-13
   4.4408921e-15  -6.0624267e-05  -6.4985489e-15   1.9235935e-13
   6.2727601e-15  -6.0908406e-05  -5.5801187e-15   1.9363456e-13
   6.5503158e-15  -6.1192232e-05  -3.7121298e-15   1.9507561e-13
   4.7739590e-15  -6.1475551e-05  -1.4178950e-15   1.9611604e-13
   6.8833828e-15  -6.1758197e-05  -3.1441517e-15   1.9764034e-13
   6.7168493e-15  -6.2039995e-05  -3.1767372e-15   1.9842133e-13
   6.8278716e-15  -6.2320817e-05  -2.9273645e-15   1.9956298e-13
   7.3829831e-15  -6.2600540e-05  -1.8329679e-15   2.0050520e-13
   3.0531133e-15  -6.2879097e-05   1.1439157e-15   2.0099822e-13
   4.6629367e-15  -6.3156442e-05   1.0205779e-16   2.0217900e-13
   8.8262730e-15  -6.3432584e-05  -8.4448203e-16   2.0313198e-13
   3.4972025e-15  -6.3707563e-05  -3.7760798e-15   2.0418634e-13
   3.8857806e-15  -6.3981466e-05  -3.5361396e-15   2.0521310e-13
   6.1617378e-15  -6.4254401e-05  -3.4542225e-15   2.0650892e-13
   6.6613381e-15  -6.4526504e-05  -5.9368778e-16   2.0738471e-13
   3.3306691e-15  -6.4797906e-05   1.5098392e-15   2.0829665e-13
   4.7184479e-15  -6.5068734e-05  -1.0964664e-15   2.0933974e-13
   5.4956040e-15  -6.5339081e-05  -3.2754142e-15   2.1059434e-13
   6.7168493e-15  -6.5609010e-05  -6.5767618e-16   2.1163112e-13
   4.8294702e-15  -6.5878550e-05  -2.5479124e-15   2.1289480e-13
   6.4392935e-15  -6.6147707e-05  -3.0130781e-15   2.1386712e-13
   2.3869795e-15  -6.6416475e-05  -3.1786541e-15   2.1495563e-13
   3.6637360e-15  -6.6684853e-05   7.1309473e-17   2.1634270e-13
   3.1086245e-15  -6.6952854e-05   7.7200714e-16   2.1686584e-13
   5.3845817e-15  -6.7220508e-05   4.8277851e-16   2.1781484e-13
   5.9396932e-15  -6.7487859e-05  -1.0470348e-15   2.1882169e-13
   3.3306691e-15  -6.7754958e-05   1.3455233e-15   2.2000223e-13
   7.7715612e-15  -6.8021852e-05   1.6633567e-15   2.2099280e-13
   8.7152507e-15  -6.8288581e-05   2.0488551e-15   2.2200846e-13
   6.4948047e-15  -6.8555167e-05   3.1496907e-15   2.2269990e-13
   5.5511151e-15  -6.8821612e-05   3.4541083e-15   2.2389960e-13
   5.9396932e-15  -6.9087899e-05   4.0903305e-15   2.2487660e-13
   8.4932061e-15  -6.9353991e-05   5.4816527e-15   2.2648947e-13
   4.0523140e-15  -6.9619832e-05   6.8084663e-15   2.2755029e-13
   7.2719608e-15  -6.9885350e-05   6.3159554e-15   2.2868968e-13
   4.8849813e-15  -7.0150456e-05   5.0209065e-15   2.2915514e-13
   3.9968029e-15  -7.0415049e-05   6.1115712e-15   2.2996447e-13
   3.9968029e-15  -7.0679011e-05   6.2912076e-15   2.3116034e-13
   7.5495166e-15  -7.0942211e-05   6.7879452e-15   2.3179983e-13
   6.1062266e-15  -7.1204510e-05   4.4655183e-15   2.3309083e-13
   1.2767565e-15  -7.1465754e-05   6.3572196e-15   2.3423277e-13
   4.2743586e-15  -7.1725788e-05   4.4896199e-15   2.3528224e-13
   6.3837824e-15  -7.1984452e-05   5.7104395e-15   2.3601638e-13
   6.1617378e-15  -7.2241594e-05   7.3461100e-15   2.3691563e-13
   5.9952043e-15  -7.2497066e-05   6.4410003e-15   2.3795513e-13
   4.4964032e-15  -7.2750741e-05   3.7653102e-15   2.3913963e-13
   7.7160500e-15  -7.3002507e-05   3.3921135e-15   2.3993973e-13
   5.1070259e-15  -7.3252281e-05   6.7012735e-16   2.4081113e-13
   8.9928065e-15  -7.3500005e-05   2.9758696e-15   2.4218987e-13
   8.0491169e-15  -7.3745653e-05   2.1430594e-15   2.4311756e-13
   4.9960036e-15  -7.3989231e-05  -5.1371939e-18   2.4433397e-13
   6.9388939e-15  -7.4230773e-05   2.7109707e-16   2.4514671e-13
   1.0602630e-14  -7.4470342e-05  -2.5599554e-16   2.4559340e-13
   3.9412917e-15  -7.4708031e-05   1.3122571e-15   2.4657259e-13
   5.2735594e-15  -7.4943951e-05  -1.1739644e-16   2.4774486e-13
   7.8825835e-15  -7.5178238e-05   2.8855574e-16   2.4849168e-13
   4.3298698e-15  -7.5411040e-05   1.1018529e-15   2.4919572e-13
   3.7192471e-15  -7.5642519e-05   3.6671033e-16   2.5002107e-13
   7.5495166e-15  -7.5872847e-05   1.2769583e-15   2.5116794e-13
   4.2743586e-15  -7.6102199e-05  -2.7915440e-17   2.5216881e-13
   6.7723605e-15  -7.6330755e-05  -9.3644034e-16   2.5313681e-13
   7.9936058e-15  -7.6558692e-05  -1.6984260e-15   2.5392374e-13
   9.3813846e-15  -7.6786187e-05  -2.0836509e-15   2.5527566e-13
   5.5511151e-15  -7.7013410e-05  -1.9964134e-15   2.5609753e-13
   6.3837824e-15  -7.7240524e-05  -3.1003095e-15   2.5669895e-13
   4.8849813e-15  -7.7467684e-05  -5.0040302e-15   2.5796247e-13
   7.4384943e-15  -7.7695033e-05  -2.3332202e-15   2.5889109e-13
   3.9968029e-15  -7.7922703e-05  -3.2620288e-15   2.5966860e-13
   7.9936058e-15  -7.8150810e-05   2.8905337e-15   2.6075786e-13
   4.7739590e-15  -7.8379461e-05   2.7574601e-15   2.6195926e-13
   6.2727601e-15  -7.8608744e-05  -3.3310678e-15   2.6296547e-13
   4.6629367e-15  -7.8838733e-05  -2.7318204e-15   2.6438839e-13
   5.3290705e-15  -7.9069487e-05   4.5218351e-16   2.6525954e-13
   5.7731597e-15  -7.9301047e-05   2.5487906e-15   2.6609474e-13
   7.5495166e-15  -7.9533437e-05   6.9208205e-16   2.6709148e-13
   4.7184479e-15  -7.9766657e-05  -6.9065087e-15   2.6790412e-13
   7.3829831e-15  -8.0000684e-05  -1.2342164e-14   2.6851538e-13
   2.2204460e-15  -8.0235466e-05  -8.0365493e-15   2.6976712e-13
   6.4392935e-15  -8.0470917e-05  -4.8631700e-15   2.7054126e-13
   5.2180482e-15  -8.0706920e-05  -2.9646061e-15   2.7140991e-13
   5.8841820e-15  -8.0943327e-05  -5.7719450e-15   2.7219548e-13
   6.6058270e-15  -8.1179963e-05  -6.0945144e-15   2.7329117e-13
   6.0507155e-15  -8.1416640e-05  -3.0652424e-15   2.7401310e-13
   1.0047518e-14  -8.1653162e-05  -3.1469107e-15   2.7456621e-13
   6.8278716e-15  -8.1889338e-05  -3.0269236e-15   2.7571425e-13
   3.8857806e-15  -8.2124985e-05  -2.7578158e-15   2.7655765e-13
   7.2164497e-15  -8.2359938e-05   1.9323786e-15   2.7748961e-13
   7.0499162e-15  -8.2594043e-05   2.1735302e-15   2.7865717e-13
   8.3821838e-15  -8.2827163e-05   1.6456679e-15   2.7957387e-13
   6.9388939e-15  -8.3059173e-05   9.8232120e-16   2.8031762e-13
   6.9388939e-15  -8.3289956e-05   2.6433529e-16   2.8085444e-13
   7.1054274e-15  -8.3519401e-05   1.5263760e-15   2.8154033e-13
   4.8849813e-15  -8.3747406e-05   7.9264241e-16   2.8209375e-13
   1.4988011e-15  -8.3973870e-05   1.1906598e-15   2.8289024e-13
   4.6629367e-15  -8.4198697e-05   1.9918740e-15   2.8352223e-13
   7.4940054e-15  -8.4421795e-05   2.3160495e-15   2.8432798e-13
   8.5487173e-15  -8.4643078e-05   1.4130166e-15   2.8521597e-13
   6.1062266e-15  -8.4862465e-05   2.5989287e-15   2.8591639e-13
   4.7739590e-15  -8.5079882e-05   2.9478874e-15   2.8682092e-13
   2.3314684e-15  -8.5295262e-05   1.8543428e-15   2.8779907e-13
   4.6629367e-15  -8.5508548e-05   1.4898722e-15   2.8873441e-13
   8.7152507e-15  -8.5719693e-05   2.9649836e-15   2.8957827e-13
   5.4956040e-15  -8.5928661e-05   3.4931406e-15   2.8994261e-13
   4.3853809e-15  -8.6135428e-05   2.7126161e-15   2.9107386e-13
   5.7176486e-15  -8.6339982e-05   3.8145696e-15   2.9193355e-13
   5.3845817e-15  -8.6542329e-05   3.4129939e-15   2.9266383e-13
   9.6034292e-15  -8.6742485e-05   3.3201779e-15   2.9387263e-13
   6.8833828e-15  -8.6940483e-05   3.7126410e-15   2.9472509e-13
   5.5511151e-15  -8.7136372e-05   4.9099161e-15   2.9549748e-13
   5.4956040e-15  -8.7330211e-05   4.4299778e-15   2.9624662e-13
   6.4948047e-15  -8.7522075e-05   4.6898258e-15   2.9722965e-13
   8.2156504e-15  -8.7712050e-05  -3.2182766e-16   2.9805013e-13
   4.6629367e-15  -8.7900230e-05   1.1643136e-15   2.9921641e-13
   5.4956040e-15  -8.8086719e-05   1.8692123e-15   2.9992547e-13
   4.3853809e-15  -8.8271623e-05   2.7579816e-15   3.0053168e-13
   5.1625371e-15  -8.8455057e-05   1.3486941e-15   3.0093519e-13
   6.0507155e-15  -8.8637132e-05   4.4387282e-15   3.0177043e-13
   5.2735594e-15  -8.8817963e-05   5.7397990e-16   3.0281025e-13
   4.2188475e-15  -8.8997663e-05   9.5199478e-16   3.0345729e-13
   6.9388939e-15  -8.9176339e-05  -2.9051856e-15   3.0411957e-13
   5.2735594e-15  -8.9354100e-05  -3.4901197e-15   3.0468857e-13
   9.1593400e-15  -8.9531046e-05  -5.3896765e-15   3.0522954e-13
   6.7168493e-15  -8.9707276e-05  -8.0835602e-15   3.0594578e-13
   6.1062266e-15  -8.9882883e-05  -5.3155974e-15   3.0678635e-13
   4.7184479e-15  -9.0057957e-05  -4.3823717e-16   3.0765400e-13
   5.4400928e-15  -9.0232580e-05  -4.5499928e-15   3.0832695e-13
   5.8841820e-15  -9.0406834e-05  -2.1554833e-15   3.0929497e-13
   4.2188475e-15  -9.0580791e-05  -9.7809561e-15   3.1048897e-13
   5.8286709e-15  -9.0754520e-05  -8.1605952e-15   3.1110755e-13
   7.1054274e-15  -9.0928082e-05  -5.7171836e-15   3.1197381e-13
   3.1641356e-15  -9.1101533e-05   1.2807568e-15   3.1247254e-13
   6.2727601e-15  -9.1274919e-05   3.6172074e-17   3.1334318e-13
   6.6613381e-15  -9.1448277e-05   1.1862577e-15   3.1417622e-13
   7.7160500e-15  -9.1621636e-05  -5.1704546e-17   3.1466288e-13
   5.5511151e-15  -9.1795015e-05   7.6697315e-16   3.1564740e-13
   6.3837824e-15  -9.1968423e-05   3.1471765e-15   3.1632387e-13
   6.5503158e-15  -9.2141862e-05   2.5703439e-15   3.1699606e-13
   3.6637360e-15  -9.2315322e-05  -1.5467542e-15   3.1777089e-13
   4.9404925e-15  -9.2488788e-05  -1.5539682e-15   3.1843004e-13
   6.4392935e-15  -9.2662234e-05  -1.8066864e-15   3.1918123e-13
   3.1641356e-15  -9.2835630e-05   3.4777959e-16   3.2012881e-13
   3.4972025e-15  -9.3008933e-05   1.0067698e-15   3.2077410e-13
   4.8294702e-15  -9.3182094e-05   8.3159360e-16   3.2187423e-13
   6.3837824e-15  -9.3355055e-05   3.3114064e-15   3.2270458e-13
   7.0499162e-15  -9.3527748e-05   2.3496445e-16   3.2333697e-13
   6.7723605e-15  -9.3700097e-05   2.7266924e-15   3.2439664e-13
   4.6074256e-15  -9.3872015e-05   2.5953161e-15   3.2508641e-13
   8.2711615e-15  -9.4043406e-05   5.7966373e-15   3.2585804e-13
   4.7739590e-15  -9.4214168e-05   5.0206972e-15   3.2680927e-13
   6.3837824e-15  -9.4384187e-05   5.4781331e-15   3.2732397e-13
   4.8294702e-15  -9.4553344e-05   6.2531185e-15   3.2816027e-13
   5.3290705e-15  -9.4721515e-05   2.9403254e-15   3.2872686e-13
   6.3837824e-15  -9.4888566e-05   1.7059502e-15   3.2958279e-13
   2.8310687e-15  -9.5054365e-05   3.4777042e-15   3.3022776e-13
   3.2196468e-15  -9.5218775e-05   2.1998976e-15   3.3071145e-13
   5.9952043e-15  -9.5381657e-05   4.2668784e-15   3.3137292e-13
   6.1062266e-15  -9.5542877e-05   2.6845665e-15   3.3232439e-13
   5.9952043e-15  -9.5702302e-05   3.9414546e-16   3.3235565e-13
   7.1054274e-15  -9.5859807e-05   9.8733388e-17   3.3351725e-13
   4.8849813e-15  -9.6015274e-05  -7.2599903e-16   3.3389594e-13
   4.3853809e-15  -9.6168596e-05   2.5095521e-15   3.3449986e-13
   7.3829831e-15  -9.6319677e-05   5.8170238e-15   3.3526486e-13
   4.5519144e-15  -9.6468437e-05   7.1016376e-15   3.3624491e-13
   7.4940054e-15  -9.6614810e-05   6.1882649e-15   3.3689716e-13
   6.5503158e-15  -9.6758745e-05   5.0003288e-15   3.3752842e-13
   3.7747583e-15  -9.6900212e-05   4.6407019e-15   3.3806185e-13
   4.2743586e-15  -9.7039193e-05   5.3628810e-15   3.3856566e-13
   6.4392935e-15  -9.7175690e-05   4.8431782e-16   3.3937377e-13
   6.4948047e-15  -9.7309720e-05  -3.3717905e-16   3.4033345e-13
   5.7176486e-15  -9.7441315e-05   1.0185103e-15   3.4096381e-13
   6.1062266e-15  -9.7570522e-05   2.7034813e-16   3.4150600e-13
   4.5519144e-15  -9.7697400e-05  -2.0099276e-15   3.4193323e-13
   6.8833828e-15  -9.7822021e-05  -8.4022632e-15   3.4287673e-13
   6.1617378e-15  -9.7944466e-05  -4.0658075e-15   3.4364736e-13
   5.2735594e-15  -9.8064823e-05  -1.0087365e-14   3.4415272e-13
   3.6637360e-15  -9.8183190e-05  -6.3554715e-15   3.4485415e-13
   3.7747583e-15  -9.8299669e-05  -8.1706910e-15   3.4599726e-13
   5.1070259e-15  -9.8414365e-05  -1.0363662e-14   3.4664998e-13
   5.5511151e-15  -9.8527387e-05  -5.3848501e-15   3.4748723e-13
   6.3837824e-15  -9.8638845e-05  -1.0663810e-14   3.4790314e-13
   5.6066263e-15  -9.8748848e-05  -4.9314984e-15   3.4816088e-13
   5.9952043e-15  -9.8857506e-05  -6.2507538e-15   3.4859087e-13
   6.0507155e-15  -9.8964922e-05  -9.7699149e-15   3.4924622e-13
   6.3837824e-15  -9.9071199e-05  -1.1812606e-14   3.4985323e-13
   6.3282712e-15  -9.9176434e-05  -1.1229762e-14   3.5025101e-13
   8.2156504e-15  -9.9280715e-05  -1.0589375e-14   3.5078120e-13
   6.1062266e-15  -9.9384127e-05  -1.2739479e-14   3.5155698e-13
   4.1633363e-15  -9.9486743e-05  -1.7549696e-14   3.5216625e-13
   4.0523140e-15  -9.9588628e-05  -1.4397381e-14   3.5299561e-13
   4.2743586e-15  -9.9689837e-05  -1.7151614e-14   3.5336402e-13
   5.6621374e-15  -9.9790414e-05  -6.8705075e-15   3.5401479e-13
   8.0491169e-15  -9.9890393e-05  -4.8616250e-15   3.5478585e-13
   7.2164497e-15  -9.9989793e-05  -5.0329113e-15   3.5551876e-13
   7.4940054e-15  -1.0008863e-04  -6.9143324e-15   3.5635556e-13
   5.4400928e-15  -1.0018689e-04  -2.8567936e-15   3.5702989e-13
   3.9412917e-15  -1.0028456e-04  -6.6808183e-15   3.5727029e-13
   6.0507155e-15  -1.0038162e-04  -5.1936760e-15   3.5779449e-13
   6.4948047e-15  -1.0047804e-04   4.2352645e-16   3.5821256e-13
   9.4368957e-15  -1.0057376e-04  -5.6232243e-15   3.5918637e-13
   4.2743586e-15  -1.0066873e-04   1.2882474e-15   3.5996002e-13
   6.2172489e-15  -1.0076289e-04  -4.0337457e-16   3.6041166e-13
   5.8841820e-15  -1.0085616e-04   4.3909476e-15   3.6098257e-13
   3.3306691e-15  -1.0094846e-04  -9.2479676e-17   3.6150489e-13
   4.6629367e-15  -1.0103973e-04  -1.7560953e-15   3.6253784e-13
   5.1070259e-15  -1.0112986e-04  -3.0641098e-15   3.6344459e-13
   6.0507155e-15  -1.0121878e-04   3.5770897e-15   3.6424987e-13
   7.7715612e-15  -1.0130641e-04   2.2731640e-15   3.6506812e-13
   8.3821838e-15  -1.0139264e-04   2.2544480e-15   3.6585535e-13
   6.1617378e-15  -1.0147742e-04   1.7389984e-15   3.6639050e-13
   9.3813846e-15  -1.0156066e-04   5.1045289e-15   3.6690518e-13
   6.2172489e-15  -1.0164229e-04   2.1970868e-15   3.6762887e-13
   3.8302694e-15  -1.0172225e-04   3.6215594e-15   3.6833240e-13
   5.8286709e-15  -1.0180050e-04   5.4095837e-15   3.6879923e-13
   8.4932061e-15  -1.0187700e-04   7.2486424e-15   3.6908019e-13
   3.1641356e-15  -1.0195171e-04   2.3464900e-15   3.7004772e-13
   6.4948047e-15  -1.0202463e-04   9.1847398e-15   3.7065260e-13
   5.0515148e-15  -1.0209575e-04   8.4168079e-15   3.7141985e-13
   6.1062266e-15  -1.0216509e-04   1.1429697e-14   3.7221727e-13
   5.2180482e-15  -1.0223268e-04   1.2024579e-14   3.7272986e-13
   6.3837824e-15  -1.0229857e-04   1.1912297e-14   3.7309197e-13
   5.7731597e-15  -1.0236282e-04   1.2895716e-14   3.7406301e-13
   8.2156504e-15  -1.0242550e-04   9.9885955e-15   3.7524311e-13
   4.7184479e-15  -1.0248670e-04   7.1059608e-15   3.7569549e-13
   2.9420910e-15  -1.0254653e-04   3.6381325e-15   3.7633925e-13
   6.6058270e-15  -1.0260510e-04   4.5508974e-15   3.7702622e-13
   6.6613381e-15  -1.0266254e-04  -3.4649016e-15   3.7760337e-13
   4.0523140e-15  -1.0271898e-04   1.4641035e-15   3.7785983e-13
   5.8841820e-15  -1.0277457e-04   1.3110234e-15   3.7847072e-13
   6.6613381e-15  -1.0282947e-04   1.1417890e-14   3.7931282e-13
   6.9388939e-15  -1.0288381e-04   1.0050502e-14   3.8000584e-13
   7.5495166e-15  -1.0293777e-04   9.5060742e-15   3.8087657e-13
   3.5527137e-15  -1.0299148e-04   7.8637905e-15   3.8158747e-13
   6.0507155e-15  -1.0304511e-04   7.2642282e-15   3.8222865e-13
   6.1062266e-15  -1.0309879e-04   8.1016843e-15   3.8278272e-13
   5.4400928e-15  -1.0315267e-04   8.5255875e-15   3.8324318e-13
   5.4400928e-15  -1.0320686e-04   4.3054458e-15   3.8278342e-13
   2.3314684e-15  -1.0326148e-04   6.7155936e-15   3.8333414e-13
   6.3837824e-15  -1.0331664e-04   3.8512959e-15   3.8362996e-13
   8.6597396e-15  -1.0337242e-04   4.0540483e-15   3.8457069e-13
   4.4964032e-15  -1.0342888e-04   1.4687606e-15   3.8528033e-13
   7.7715612e-15  -1.0348608e-04   4.3023116e-15   3.8580313e-13
   5.6621374e-15  -1.0354406e-04  -2.7492243e-16   3.8634808e-13
   7.2164497e-15  -1.0360281e-04   8.2260988e-16   3.8711125e-13
   7.3274720e-15  -1.0366235e-04  -4.8854002e-15   3.8721842e-13
   6.6613381e-15  -1.0372264e-04  -2.7699618e-15   3.8771533e-13
   4.1633363e-15  -1.0378366e-04  -3.2819718e-15   3.8864823e-13
   5.9952043e-15  -1.0384534e-04  -2.8116211e-15   3.8908723e-13
   6.4392935e-15  -1.0390761e-04  -7.5878121e-15   3.8979377e-13
   5.1070259e-15  -1.0397039e-04  -3.0916568e-15   3.9023365e-13
   5.9952043e-15  -1.0403358e-04  -5.5809407e-15   3.9093473e-13
   6.1617378e-15  -1.0409706e-04  -2.7364452e-15   3.9181663e-13
   5.5511151e-15  -1.0416072e-04  -4.7669916e-15   3.9250018e-13
   7.4940054e-15  -1.0422442e-04  -2.9882569e-15   3.9304579e-13
   3.3306691e-15  -1.0428805e-04  -6.5965865e-15   3.9386494e-13
   5.6066263e-15  -1.0435146e-04  -4.9340997e-15   3.9514876e-13
   4.0523140e-15  -1.0441451e-04  -3.5890846e-15   3.9554733e-13
   7.3829831e-15  -1.0447706e-04  -2.7635873e-15   3.9613908e-13
   7.2719608e-15  -1.0453899e-04  -4.0304227e-15   3.9708352e-13
   6.3837824e-15  -1.0460017e-04  -3.9358893e-15   3.9769702e-13
   7.1054274e-15  -1.0466047e-04  -4.7006298e-15   3.9832624e-13
   5.0515148e-15  -1.0471979e-04  -2.7005685e-15   3.9927750e-13
   8.6597396e-15  -1.0477803e-04  -2.6537872e-15   3.9979197e-13
   3.6082248e-15  -1.0483510e-04   3.6626332e-15   4.0054854e-13
   8.1601392e-15  -1.0489093e-04   3.6171709e-15   4.0136420e-13
   8.7707619e-15  -1.0494548e-04  -6.4861446e-16   4.0183958e-13
   5.5511151e-15  -1.0499872e-04  -2.6844655e-15   4.0267921e-13
   2.0539126e-15  -1.0505064e-04   1.3030335e-15   4.0285816e-13
   4.5519144e-15  -1.0510125e-04  -8.3947785e-16   4.0321448e-13
   5.9952043e-15  -1.0515060e-04   6.7284183e-16   4.0376273e-13
   5.3290705e-15  -1.0519875e-04   1.2198093e-15   4.0379346e-13
   5.6066263e-15  -1.0524578e-04   8.6264159e-16   4.0479150e-13
   7.7715612e-15  -1.0529181e-04  -2.0853741e-15   4.0539844e-13
   2.3869795e-15  -1.0533696e-04   1.7152196e-15   4.0624100e-13
   4.7739590e-15  -1.0538139e-04  -2.5399521e-15   4.0671733e-13
   8.2711615e-15  -1.0542528e-04  -6.8800435e-15   4.0715343e-13
   5.6066263e-15  -1.0546880e-04  -6.4409297e-15   4.0814715e-13
   4.9404925e-15  -1.0551216e-04  -2.8464538e-15   4.0860626e-13
   4.8294702e-15  -1.0555555e-04  -2.3110841e-15   4.0924128e-13
   8.2156504e-15  -1.0559918e-04  -2.1254297e-15   4.1008673e-13
   7.8825835e-15  -1.0564326e-04  -2.8507252e-15   4.1112239e-13
   8.2711615e-15  -1.0568798e-04  -6.3021962e-15   4.1185012e-13
   6.9388939e-15  -1.0573353e-04  -3.8984909e-15   4.1293156e-13
   6.3282712e-15  -1.0578010e-04  -2.1098534e-15   4.1349669e-13
   5.6621374e-15  -1.0582785e-04  -7.1249610e-15   4.1407753e-13
   6.7723605e-15  -1.0587691e-04  -8.4451038e-15   4.1511533e-13
   2.4424907e-15  -1.0592742e-04  -6.0351552e-15   4.1581441e-13
   6.5503158e-15  -1.0597948e-04  -6.9575766e-15   4.1639880e-13
   9.1038288e-15  -1.0603316e-04  -6.9591829e-15   4.1695171e-13
   4.6629367e-15  -1.0608851e-04  -6.0760435e-15   4.1784760e-13
   7.5495166e-15  -1.0614556e-04  -4.5439617e-15   4.1830771e-13
   6.6058270e-15  -1.0620432e-04  -2.9348550e-15   4.1866648e-13
   4.9404925e-15  -1.0626476e-04  -2.0547906e-15   4.1884815e-13
   6.0507155e-15  -1.0632684e-04   1.6558916e-16   4.1960949e-13
   6.9388939e-15  -1.0639048e-04   2.9523590e-15   4.2013520e-13
   5.8841820e-15  -1.0645560e-04   3.5694663e-15   4.2101644e-13
   6.3282712e-15  -1.0652208e-04   2.7704337e-15   4.2168093e-13
   4.6629367e-15  -1.0658979e-04   3.8836314e-15   4.2204407e-13
   8.1046281e-15  -1.0665859e-04   3.2855909e-15   4.2242265e-13
   4.8294702e-15  -1.0672832e-04   5.7182476e-15   4.2290531e-13
   6.0507155e-15  -1.0679882e-04   7.9204782e-15   4.2423405e-13
   4.9960036e-15  -1.0686990e-04   7.6914574e-15   4.2472251e-13
   4.0523140e-15  -1.0694139e-04   1.1922046e-14   4.2518657e-13
   5.7176486e-15  -1.0701310e-04   1.1347260e-14   4.2594606e-13
   5.6066263e-15  -1.0708483e-04   1.3112779e-14   4.2634096e-13
   2.9420910e-15  -1.0715642e-04   1.2118117e-14   4.2662969e-13
   7.3274720e-15  -1.0722769e-04   8.5739348e-15   4.2747191e-13
   2.4980018e-15  -1.0729846e-04   9.3560854e-15   4.2825266e-13
   6.1617378e-15  -1.0736857e-04   9.6420630e-15   4.2905739e-13
   6.7723605e-15  -1.0743789e-04   7.2848427e-15   4.2989183e-13
   5.4400928e-15  -1.0750628e-04   1.0208854e-14   4.3030520e-13
   5.4956040e-15  -1.0757363e-04   1.0567618e-14   4.3091195e-13
   4.9404925e-15  -1.0763985e-04   1.0795148e-14   4.3155750e-13
   7.4940054e-15  -1.0770489e-04   1.1558752e-14   4.3219942e-13
   4.6629367e-15  -1.0776868e-04   8.4028079e-15   4.3277821e-13
   9.2148511e-15  -1.0783124e-04   9.4807025e-15   4.3332351e-13
   5.0515148e-15  -1.0789255e-04   1.2538618e-14   4.3403994e-13
   8.0491169e-15  -1.0795268e-04   1.0070920e-14   4.3423802e-13
   9.4368957e-15  -1.0801169e-04   6.1012006e-15   4.3478642e-13
   5.8286709e-15  -1.0806968e-04   5.5396823e-15   4.3534340e-13
   6.3837824e-15  -1.0812678e-04   5.6473941e-15   4.3565714e-13
   3.2196468e-15  -1.0818313e-04   3.5946826e-15   4.3587003e-13
   7.4940054e-15  -1.0823892e-04   5.7226473e-15   4.3692614e-13
   4.6629367e-15  -1.0829434e-04   5.2808584e-17   4.3717360e-13
   6.8833828e-15  -1.0834960e-04   2.2623125e-15   4.3752265e-13
   3.3306691e-15  -1.0840494e-04   4.8168886e-15   4.3817881e-13
   3.9412917e-15  -1.0846061e-04   2.2233487e-15   4.3872020e-13
   6.7723605e-15  -1.0851688e-04   1.1400321e-15   4.3913943e-13
   6.3837824e-15  -1.0857399e-04   1.3787335e-15   4.3971769e-13
   6.2727601e-15  -1.0863224e-04  -2.5879842e-16   4.4040568e-13
   5.7731597e-15  -1.0869189e-04   6.9576075e-16   4.4074925e-13
   5.0515148e-15  -1.0875319e-04  -3.2828937e-15   4.4116200e-13
   7.2719608e-15  -1.0881641e-04  -1.5649517e-15   4.4173341e-13
   4.3298698e-15  -1.0888178e-04  -4.4903784e-15   4.4200599e-13
   5.0515148e-15  -1.0894952e-04  -4.0330276e-15   4.4200135e-13
   6.7723605e-15  -1.0901983e-04  -3.7389620e-15   4.4242139e-13
   4.2188475e-15  -1.0909287e-04  -5.8595422e-15   4.4272516e-13
   5.4400928e-15  -1.0916880e-04  -5.3112264e-15   4.4345749e-13
   5.2180482e-15  -1.0924772e-04  -5.7883116e-15   4.4353883e-13
   4.6629367e-15  -1.0932974e-04  -5.8338225e-15   4.4372608e-13
   5.7176486e-15  -1.0941489e-04  -7.1398655e-15   4.4449916e-13
   5.9952043e-15  -1.0950322e-04  -7.5047337e-15   4.4527523e-13
   5.3845817e-15  -1.0959472e-04  -6.9528789e-15   4.4593151e-13
   5.1070259e-15  -1.0968936e-04  -6.7873258e-15   4.4662876e-13
   4.1633363e-15  -1.0978707e-04  -8.6268016e-15   4.4725587e-13
   4.7739590e-15  -1.0988778e-04  -1.1106106e-14   4.4749044e-13
   6.3837824e-15  -1.0999138e-04  -1.1580497e-14   4.4824007e-13
   7.2164497e-15  -1.1009774e-04  -1.1850933e-14   4.4839052e-13
   5.4956040e-15  -1.1020671e-04  -1.2391272e-14   4.4894378e-13
   4.8849813e-15  -1.1031815e-04  -1.4853915e-14   4.4941067e-13
   3.5527137e-15  -1.1043186e-04  -1.7691785e-14   4.5027979e-13
   5.0515148e-15  -1.1054768e-04  -1.5815218e-14   4.5069026e-13
   4.6074256e-15  -1.1066540e-04  -1.5051384e-14   4.5156205e-13
   3.7747583e-15  -1.1078484e-04  -1.2922572e-14   4.5171127e-13
   7.2719608e-15  -1.1090580e-04  -1.0647357e-14   4.5240445e-13
   1.0824674e-14  -1.1102806e-04  -6.9367800e-15   4.5333124e-13
   6.8833828e-15  -1.1115144e-04  -8.6588236e-15   4.5387014e-13
   2.4980018e-15  -1.1127573e-04  -6.5183301e-15   4.5425397e-13
   2.9976022e-15  -1.1140075e-04  -4.5175097e-15   4.5497017e-13
   6.3282712e-15  -1.1152630e-04  -5.1675463e-15   4.5537068e-13
   4.6074256e-15  -1.1165219e-04  -2.0108716e-15   4.5598956e-13
   6.1062266e-15  -1.1177827e-04  -5.4518385e-15   4.5631416e-13
   7.1609385e-15  -1.1190436e-04  -1.7467971e-15   4.5688068e-13
   7.4940054e-15  -1.1203032e-04  -1.1164582e-15   4.5722363e-13
   5.8286709e-15  -1.1215600e-04  -1.2784630e-15   4.5773814e-13
   9.6589403e-15  -1.1228128e-04  -7.0898259e-15   4.5823963e-13
   6.9944051e-15  -1.1240604e-04  -6.7649133e-15   4.5844803e-13
   7.4940054e-15  -1.1253020e-04  -6.3422889e-15   4.5930396e-13
   6.1062266e-15  -1.1265366e-04  -4.9048776e-15   4.5960180e-13
   6.2727601e-15  -1.1277636e-04  -4.6966192e-15   4.6016237e-13
   6.2727601e-15  -1.1289826e-04  -3.8210197e-15   4.6066120e-13
   6.1062266e-15  -1.1301931e-04   7.6668982e-16   4.6121596e-13
   5.2735594e-15  -1.1313951e-04   3.3823360e-15   4.6144045e-13
   6.4948047e-15  -1.1325885e-04   3.4779196e-15   4.6166106e-13
   7.9380946e-15  -1.1337733e-04  -2.7044717e-15   4.6198786e-13
   6.3282712e-15  -1.1349498e-04   4.2887120e-15   4.6268458e-13
   5.4400928e-15  -1.1361181e-04   2.4623111e-15   4.6319311e-13
   4.2188475e-15  -1.1372788e-04  -2.2020930e-16   4.6379325e-13
   7.9380946e-15  -1.1384321e-04  -5.5631317e-17   4.6439396e-13
   6.7723605e-15  -1.1395787e-04  -2.9406195e-15   4.6479082e-13
   6.6613381e-15  -1.1407190e-04   1.6931978e-15   4.6541606e-13
   5.4400928e-15  -1.1418538e-04   6.3733255e-15   4.6584516e-13
   5.5511151e-15  -1.1429842e-04   1.1314766e-15   4.6625067e-13
   3.7192471e-15  -1.1441112e-04  -7.9378266e-16   4.6706690e-13
   4.2188475e-15  -1.1452362e-04  -2.5429147e-15   4.6762660e-13
   4.1078252e-15  -1.1463608e-04  -1.6479224e-16   4.6849443e-13
   9.0483177e-15  -1.1474866e-04   5.1590416e-16   4.6914897e-13
   6.5503158e-15  -1.1486155e-04  -1.9270551e-15   4.6977545e-13
   7.3274720e-15  -1.1497492e-04  -1.0596104e-16   4.7017456e-13
   4.2743586e-15  -1.1508896e-04  -2.7749359e-16   4.7087031e-13
   3.1086245e-15  -1.1520382e-04   7.7479805e-16   4.7149598e-13
   6.3282712e-15  -1.1531967e-04   1.4630367e-15   4.7201885e-13
   4.6074256e-15  -1.1543664e-04   2.8920525e-15   4.7224185e-13
   4.0523140e-15  -1.1555485e-04   3.6352343e-15   4.7273198e-13
   5.9396932e-15  -1.1567437e-04   4.2972691e-15   4.7292557e-13
   5.6066263e-15  -1.1579529e-04   2.7195305e-15   4.7360502e-13
   8.1601392e-15  -1.1591763e-04   3.3104472e-15   4.7428678e-13
   7.1609385e-15  -1.1604140e-04   1.3309807e-15   4.7461442e-13
   8.3266727e-15  -1.1616660e-04   3.3277971e-15   4.7510585e-13
   5.6066263e-15  -1.1629318e-04   2.4679639e-15   4.7577556e-13
   3.7192471e-15  -1.1642109e-04   3.4282409e-15   4.7652269e-13
   6.6058270e-15  -1.1655025e-04   3.6309743e-15   4.7727275e-13
   4.6629367e-15  -1.1668056e-04   5.5049635e-15   4.7785592e-13
   4.1633363e-15  -1.1681193e-04   5.8634137e-15   4.7847179e-13
   8.6042284e-15  -1.1694423e-04   6.9826416e-15   4.7903525e-13
   4.1078252e-15  -1.1707736e-04   7.2034153e-15   4.7946666e-13
   4.8294702e-15  -1.1721118e-04   6.6130761e-15   4.7997464e-13
   8.2711615e-15  -1.1734558e-04   5.8930765e-15   4.8046899e-13
   3.1086245e-15  -1.1748044e-04   7.2756667e-15   4.8096197e-13
   6.5503158e-15  -1.1761564e-04   7.7241849e-15   4.8125876e-13
   6.9388939e-15  -1.1775107e-04   1.0050247e-14   4.8144927e-13
   5.4956040e-15  -1.1788664e-04   1.0369474e-14   4.8198004e-13
   4.1633363e-15  -1.1802224e-04   9.4772523e-15   4.8222666e-13
   4.7739590e-15  -1.1815779e-04   9.7877750e-15   4.8228120e-13
   4.9960036e-15  -1.1829321e-04   1.1513082e-14   4.8276718e-13
   3.5527137e-15  -1.1842843e-04   1.0420810e-14   4.8329323e-13
   8.2711615e-15  -1.1856339e-04   8.1780441e-15   4.8380468e-13
   5.8841820e-15  -1.1869802e-04   7.9037278e-15   4.8436776e-13
   5.8286709e-15  -1.1883230e-04   8.8812085e-15   4.8512414e-13
   5.4956040e-15  -1.1896617e-04   1.2049566e-14   4.8554298e-13
   4.6629367e-15  -1.1909963e-04   1.0240095e-14   4.8613801e-13
   6.5503158e-15  -1.1923266e-04   9.6279507e-15   4.8650288e-13
   7.1609385e-15  -1.1936525e-04   8.1720239e-15   4.8702899e-13
   6.7168493e-15  -1.1949743e-04   1.0446309e-14   4.8760839e-13
   6.8833828e-15  -1.1962923e-04   8.0320607e-15   4.8834669e-13
   5.5511151e-15  -1.1976067e-04   6.7612954e-15   4.8850091e-13
   4.2188475e-15  -1.1989183e-04   9.5704265e-15   4.8887407e-13
   7.1609385e-15  -1.2002278e-04   1.8177186e-14   4.8928365e-13
   6.1617378e-15  -1.2015359e-04   1.6430418e-14   4.8997415e-13
   3.8302694e-15  -1.2028437e-04   1.9869643e-14   4.9036763e-13
   6.3282712e-15  -1.2041521e-04   1.5371444e-14   4.9064167e-13
   3.5527137e-15  -1.2054623e-04   1.3058204e-14   4.9091430e-13
   4.4964032e-15  -1.2067753e-04   1.1042785e-14   4.9142303e-13
   7.1054274e-15  -1.2080920e-04   1.6895185e-14   4.9141896e-13
   6.4948047e-15  -1.2094133e-04   1.4939274e-14   4.9188875e-13
   7.0499162e-15  -1.2107400e-04   1.6297784e-14   4.9261069e-13
   5.8841820e-15  -1.2120729e-04   1.0063152e-14   4.9315329e-13
   5.4400928e-15  -1.2134127e-04   8.5118590e-15   4.9364510e-13
   5.0515148e-15  -1.2147600e-04   8.8121444e-15   4.9381434e-13
   5.8286709e-15  -1.2161155e-04   1.3478578e-14   4.9442006e-13
   4.9960036e-15  -1.2174800e-04   1.3120828e-14   4.9491198e-13
   4.3853809e-15  -1.2188540e-04   1.1780082e-14   4.9522094e-13
   8.2711615e-15  -1.2202384e-04   7.8787589e-15   4.9530600e-13
   5.8286709e-15  -1.2216336e-04   8.7548203e-15   4.9557373e-13
   6.7723605e-15  -1.2230403e-04   4.5128542e-15   4.9600436e-13
   3.7747583e-15  -1.2244590e-04   6.8163743e-15   4.9670789e-13
   6.7723605e-15  -1.2258901e-04   2.0559226e-15   4.9712463e-13
   5.9396932e-15  -1.2273336e-04   3.2638095e-15   4.9798853e-13
   5.8841820e-15  -1.2287898e-04  -1.3355176e-15   4.9864492e-13
   5.3845817e-15  -1.2302586e-04  -3.8320117e-15   4.9962544e-13
   5.7731597e-15  -1.2317397e-04  -5.6332998e-15   4.9990744e-13
   7.6050277e-15  -1.2332327e-04  -8.4356280e-15   5.0077357e-13
   6.8278716e-15  -1.2347371e-04  -1.0872363e-14   5.0157160e-13
   6.7168493e-15  -1.2362521e-04  -1.3819556e-14   5.0178375e-13
   5.4400928e-15  -1.2377770e-04  -1.6263290e-14   5.0271134e-13
   8.2711615e-15  -1.2393106e-04  -1.6801000e-14   5.0345705e-13
   5.4956040e-15  -1.2408519e-04  -2.0757767e-14   5.0399897e-13
   2.7755576e-15  -1.2423998e-04  -2.0907032e-14   5.0452505e-13
   6.8278716e-15  -1.2439530e-04  -2.4568435e-14   5.0557512e-13
   5.8841820e-15  -1.2455103e-04  -2.5360069e-14   5.0581963e-13
   5.2735594e-15  -1.2470704e-04  -2.8355148e-14   5.0620616e-13
   3.8302694e-15  -1.2486322e-04  -2.6941572e-14   5.0673071e-13
   5.6066263e-15  -1.2501946e-04  -2.8904003e-14   5.0716230e-13
   7.6050277e-15  -1.2517564e-04  -3.0194158e-14   5.0778005e-13
   4.4408921e-15  -1.2533168e-04  -2.8692345e-14   5.0790495e-13
   6.7723605e-15  -1.2548749e-04  -3.0306151e-14   5.0877515e-13
   5.2180482e-15  -1.2564301e-04  -3.3005223e-14   5.0932590e-13
   6.6613381e-15  -1.2579816e-04  -3.0946896e-14   5.0989351e-13
   6.4948047e-15  -1.2595289e-04  -3.4428963e-14   5.1010980e-13
   6.3837824e-15  -1.2610717e-04  -3.8422223e-14   5.1075833e-13
   3.1641356e-15  -1.2626097e-04  -3.4424574e-14   5.1131057e-13
   5.6621374e-15  -1.2641425e-04  -3.1070140e-14   5.1187694e-13
   4.7184479e-15  -1.2656700e-04  -3.0316591e-14   5.1263877e-13
   6.9944051e-15  -1.2671921e-04  -2.7674298e-14   5.1321258e-13
   3.8302694e-15  -1.2687088e-04  -2.0459883e-14   5.1354057e-13
   6.8278716e-15  -1.2702200e-04  -1.7404491e-14   5.1384109e-13
   2.6645353e-15  -1.2717258e-04  -1.7247016e-14   5.1478963e-13
   4.9960036e-15  -1.2732264e-04  -2.1420810e-14   5.1537255e-13
   8.4376950e-15  -1.2747218e-04  -2.2317602e-14   5.1582653e-13
   4.2188475e-15  -1.2762122e-04  -2.4785766e-14   5.1657798e-13
   2.6645353e-15  -1.2776978e-04  -1.6650662e-14   5.1693879e-13
   7.4384943e-15  -1.2791788e-04  -2.2964377e-14   5.1716784e-13
   5.8286709e-15  -1.2806554e-04  -1.9046878e-14   5.1753667e-13
   7.8825835e-15  -1.2821278e-04  -1.9390353e-14   5.1844820e-13
   4.4408921e-15  -1.2835964e-04  -1.3626449e-14   5.1885790e-13
   7.3274720e-15  -1.2850611e-04  -1.3208876e-14   5.1946509e-13
   7.6605389e-15  -1.2865224e-04  -1.2514854e-14   5.1995793e-13
   6.9944051e-15  -1.2879801e-04  -1.0863006e-14   5.2064815e-13
   7.7160500e-15  -1.2894345e-04  -1.2948926e-14   5.2125651e-13
   6.3837824e-15  -1.2908856e-04  -6.3872615e-15   5.2179181e-13
   4.9960036e-15  -1.2923332e-04  -8.9904333e-15   5.2204157e-13
   4.8294702e-15  -1.2937773e-04  -6.1591802e-15   5.2201272e-13
   3.4972025e-15  -1.2952177e-04  -1.1266948e-14   5.2252024e-13
   4.4408921e-15  -1.2966542e-04  -1.0738160e-14   5.2246038e-13
   5.8841820e-15  -1.2980865e-04  -1.4382545e-14   5.2303488e-13
   5.2180482e-15  -1.2995144e-04  -9.0227599e-15   5.2303763e-13
   7.2719608e-15  -1.3009377e-04  -1.3493247e-14   5.2348653e-13
   4.6629367e-15  -1.3023563e-04  -1.3719358e-14   5.2394247e-13
   4.7184479e-15  -1.3037699e-04  -1.5217070e-14   5.2435636e-13
   4.3853809e-15  -1.3051786e-04  -1.1280721e-14   5.2478252e-13
   5.5511151e-15  -1.3065822e-04  -9.2031065e-15   5.2492337e-13
   4.3298698e-15  -1.3079807e-04  -6.2258419e-15   5.2507940e-13
   8.1601392e-15  -1.3093741e-04  -6.9171409e-15   5.2531497e-13
   7.1054274e-15  -1.3107621e-04  -5.4353765e-15   5.2590831e-13
   4.1078252e-15  -1.3121448e-04  -2.4138721e-15   5.2630676e-13
   5.8286709e-15  -1.3135218e-04  -2.6424766e-16   5.2664679e-13
   4.4964032e-15  -1.3148930e-04   5.6442370e-16   5.2728098e-13
   4.5519144e-15  -1.3162580e-04   4.9566697e-15   5.2738588e-13
   7.8825835e-15  -1.3176163e-04   8.4589930e-15   5.2806749e-13
   2.3869795e-15  -1.3189675e-04   1.1981949e-14   5.2853487e-13
   5.4956040e-15  -1.3203110e-04   1.2689549e-14   5.2933316e-13
   2.4424907e-15  -1.3216462e-04   1.5267942e-14   5.2967641e-13
   7.4940054e-15  -1.3229722e-04   1.6849117e-14   5.3037499e-13
   6.5503158e-15  -1.3242885e-04   2.1175989e-14   5.3071759e-13
   6.9944051e-15  -1.3255943e-04   2.2856759e-14   5.3151751e-13
   6.2727601e-15  -1.3268888e-04   2.4919130e-14   5.3192858e-13
   4.4964032e-15  -1.3281713e-04   2.3403666e-14   5.3260973e-13
   6.4948047e-15  -1.3294412e-04   2.6430898e-14   5.3301231e-13
   7.6605389e-15  -1.3306978e-04   3.0942488e-14   5.3329588e-13
   6.7168493e-15  -1.3319405e-04   3.2500998e-14   5.3391274e-13
   6.7168493e-15  -1.3331691e-04   3.5301646e-14   5.3425433e-13
   8.1601392e-15  -1.3343831e-04   3.6558062e-14   5.3482878e-13
   5.6066263e-15  -1.3355823e-04   4.1063737e-14   5.3572448e-13
   7.4384943e-15  -1.3367668e-04   4.0554973e-14   5.3611282e-13
   6.5503158e-15  -1.3379364e-04   4.3754041e-14   5.3635695e-13
   5.7731597e-15  -1.3390914e-04   4.1079825e-14   5.3663511e-13
   4.3298698e-15  -1.3402320e-04   4.3021602e-14   5.3701847e-13
   6.6058270e-15  -1.3413586e-04   4.2771548e-14   5.3753927e-13
   6.9388939e-15  -1.3424718e-04   4.7217547e-14   5.3804729e-13
   6.9388939e-15  -1.3435720e-04   4.4666329e-14   5.3857108e-13
   5.2180482e-15  -1.3446600e-04   4.8057009e-14   5.3913325e-13
   4.9404925e-15  -1.3457365e-04   5.1562262e-14   5.3957630e-13
   7.3274720e-15  -1.3468024e-04   5.1887618e-14   5.3997823e-13
   5.3290705e-15  -1.3478584e-04   4.4513945e-14   5.4092991e-13
   5.6066263e-15  -1.3489057e-04   4.7180297e-14   5.4144101e-13
   6.7168493e-15  -1.3499452e-04   4.3443437e-14   5.4175381e-13
   7.3829831e-15  -1.3509780e-04   4.1689321e-14   5.4211655e-13
   5.2735594e-15  -1.3520052e-04   4.1357656e-14   5.4281274e-13
   4.3853809e-15  -1.3530280e-04   4.3992858e-14   5.4300595e-13
   8.2156504e-15  -1.3540475e-04   4.0825160e-14   5.4337501e-13
   4.2188475e-15  -1.3550649e-04   4.1042418e-14   5.4421555e-13
   6.7168493e-15  -1.3560815e-04   4.5464885e-14   5.4473331e-13
   8.2156504e-15  -1.3570983e-04   3.9734677e-14   5.4532983e-13
   6.6613381e-15  -1.3581166e-04   3.8537405e-14   5.4577774e-13
   5.9952043e-15  -1.3591373e-04   3.1389346e-14   5.4587944e-13
   6.7168493e-15  -1.3601615e-04   3.4760055e-14   5.4657086e-13
   8.0491169e-15  -1.3611900e-04   3.4519580e-14   5.4677771e-13
   5.3290705e-15  -1.3622238e-04   3.3470453e-14   5.4715686e-13
   6.7723605e-15  -1.3632636e-04   3.0826535e-14   5.4731499e-13
   7.3829831e-15  -1.3643098e-04   3.4479548e-14   5.4787987e-13
   1.1102230e-15  -1.3653632e-04   2.9989150e-14   5.4891254e-13
   4.4408921e-15  -1.3664239e-04   2.4903012e-14   5.4958998e-13
   5.1625371e-15  -1.3674923e-04   2.3927088e-14   5.5005001e-13
   4.8849813e-15  -1.3685684e-04   2.0971759e-14   5.5063409e-13
   3.4416914e-15  -1.3696524e-04   1.8281656e-14   5.5104032e-13
   4.9404925e-15  -1.3707439e-04   1.7294058e-14   5.5133631e-13
   6.8278716e-15  -1.3718427e-04   1.3256601e-14   5.5186096e-13
   4.2188475e-15  -1.3729485e-04   1.1387461e-14   5.5247690e-13
   3.6637360e-15  -1.3740606e-04   7.2117587e-15   5.5298103e-13
   8.3266727e-15  -1.3751784e-04   2.9488008e-15   5.5342069e-13
   2.2204460e-15  -1.3763011e-04  -6.7338422e-16   5.5339380e-13
   4.3298698e-15  -1.3774279e-04  -4.7733858e-15   5.5425319e-13
   4.7184479e-15  -1.3785577e-04  -8.7700049e-15   5.5424544e-13
   7.9380946e-15  -1.3796894e-04  -1.5183334e-14   5.5478284e-13
   7.2719608e-15  -1.3808220e-04  -2.1130334e-14   5.5500448e-13
   5.6621374e-15  -1.3819542e-04  -2.2899682e-14   5.5580788e-13
   7.1054274e-15  -1.3830847e-04  -2.8961684e-14   5.5634706e-13
   6.6058270e-15  -1.3842123e-04  -3.2464334e-14   5.5671869e-13
   5.2180482e-15  -1.3853357e-04  -3.8629263e-14   5.5712398e-13
   9.3813846e-15  -1.3864537e-04  -4.6558033e-14   5.5744653e-13
   4.6629367e-15  -1.3875650e-04  -4.5596459e-14   5.5819742e-13
   7.3274720e-15  -1.3886685e-04  -5.5153481e-14   5.5893630e-13
   5.1070259e-15  -1.3897630e-04  -5.9842219e-14   5.5942773e-13
   2.9420910e-15  -1.3908475e-04  -6.2803509e-14   5.5988174e-13
   4.4964032e-15  -1.3919212e-04  -6.7161710e-14   5.6034585e-13
   6.1617378e-15  -1.3929831e-04  -6.9662721e-14   5.6099278e-13
   8.3821838e-15  -1.3940326e-04  -7.1268548e-14   5.6149502e-13
   7.8825835e-15  -1.3950691e-04  -7.1026779e-14   5.6243779e-13
   5.8841820e-15  -1.3960920e-04  -7.2798256e-14   5.6266529e-13
   5.7731597e-15  -1.3971010e-04  -7.8536477e-14   5.6334771e-13
   4.6629367e-15  -1.3980958e-04  -8.6234338e-14   5.6404637e-13
   4.4408921e-15  -1.3990763e-04  -8.2798019e-14   5.6471110e-13
   7.8270723e-15  -1.4000423e-04  -7.6711459e-14   5.6506314e-13
   6.8833828e-15  -1.4009939e-04  -8.0512969e-14   5.6563486e-13
   6.0507155e-15  -1.4019313e-04  -8.0707586e-14   5.6580615e-13
   7.2719608e-15  -1.4028545e-04  -8.5020212e-14   5.6628054e-13
   8.2711615e-15  -1.4037638e-04  -8.1020577e-14   5.6673474e-13
   2.7755576e-15  -1.4046597e-04  -8.1203657e-14   5.6725909e-13
   5.6066263e-15  -1.4055424e-04  -7.5259405e-14   5.6740226e-13
   5.8286709e-15  -1.4064124e-04  -8.0081316e-14   5.6794279e-13
   6.6058270e-15  -1.4072702e-04  -8.0508758e-14   5.6856229e-13
   3.7192471e-15  -1.4081164e-04  -7.7242666e-14   5.6865393e-13
   2.6090241e-15  -1.4089515e-04  -7.9701332e-14   5.6903470e-13
   5.3845817e-15  -1.4097761e-04  -7.8734352e-14   5.6949270e-13
   2.9420910e-15  -1.4105908e-04  -7.5250691e-14   5.6952943e-13
   6.3282712e-15  -1.4113964e-04  -6.5849446e-14   5.6963329e-13
   4.9960036e-15  -1.4121934e-04  -7.0341396e-14   5.7016967e-13
   3.7747583e-15  -1.4129826e-04  -6.9016976e-14   5.7082403e-13
   7.6050277e-15  -1.4137645e-04  -7.3045374e-14   5.7127600e-13
   5.3290705e-15  -1.4145399e-04  -7.1622408e-14   5.7168177e-13
   1.0103030e-14  -1.4153093e-04  -6.9575736e-14   5.7227675e-13
   3.9968029e-15  -1.4160734e-04  -6.9384973e-14   5.7265283e-13
   5.1625371e-15  -1.4168326e-04  -6.6039538e-14   5.7325627e-13
   8.1601392e-15  -1.4175875e-04  -6.7173811e-14   5.7393248e-13
   4.2743586e-15  -1.4183384e-04  -7.0621457e-14   5.7430188e-13
   7.0499162e-15  -1.4190858e-04  -6.6453000e-14   5.7488398e-13
   7.4384943e-15  -1.4198299e-04  -6.1237318e-14   5.7565616e-13
   5.9952043e-15  -1.4205708e-04  -5.9154290e-14   5.7566010e-13
   5.2735594e-15  -1.4213086e-04  -6.0471705e-14   5.7610135e-13
   4.2743586e-15  -1.4220434e-04  -5.5299223e-14   5.7691204e-13
   6.2727601e-15  -1.4227748e-04  -5.4981004e-14   5.7741555e-13
   5.1625371e-15  -1.4235029e-04  -4.8828775e-14   5.7760999e-13
   6.0507155e-15  -1.4242271e-04  -4.3473574e-14   5.7803569e-13
   4.1078252e-15  -1.4249471e-04  -3.7114844e-14   5.7834861e-13
   4.7739590e-15  -1.4256624e-04  -2.9605819e-14   5.7896342e-13
   7.1609385e-15  -1.4263723e-04  -2.8303636e-14   5.7936420e-13
   6.7168493e-15  -1.4270763e-04  -2.2090081e-14   5.8008205e-13
   4.8849813e-15  -1.4277735e-04  -1.3448785e-14   5.8033509e-13
   4.9960036e-15  -1.4284632e-04  -8.1866948e-15   5.8078882e-13
   5.4400928e-15  -1.4291447e-04  -1.2262961e-14   5.8123586e-13
   4.8294702e-15  -1.4298171e-04  -8.0161236e-16   5.8152335e-13
   4.7739590e-15  -1.4304795e-04   4.5199225e-15   5.8193676e-13
   7.3829831e-15  -1.4311313e-04   9.9524242e-15   5.8220363e-13
   4.4964032e-15  -1.4317716e-04   1.1926429e-14   5.8262104e-13
   8.8262730e-15  -1.4323999e-04   1.6075603e-14   5.8343038e-13
   9.0483177e-15  -1.4330153e-04   2.3291634e-14   5.8360050e-13
   5.1070259e-15  -1.4336176e-04   2.9763668e-14   5.8388889e-13
   4.5519144e-15  -1.4342061e-04   3.6554226e-14   5.8440731e-13
   4.8849813e-15  -1.4347806e-04   3.5487429e-14   5.8452289e-13
   4.7184479e-15  -1.4353410e-04   4.1474417e-14   5.8511312e-13
   5.4400928e-15  -1.4358871e-04   4.4253785e-14   5.8497073e-13
   4.4408921e-15  -1.4364191e-04   4.3820657e-14   5.8528645e-13
   6.6613381e-15  -1.4369371e-04   4.2929999e-14   5.8582994e-13
   5.6066263e-15  -1.4374418e-04   4.2053527e-14   5.8658259e-13
   6.1617378e-15  -1.4379335e-04   4.3175449e-14   5.8751637e-13
   5.7176486e-15  -1.4384130e-04   4.3389364e-14   5.8773955e-13
   5.0515148e-15  -1.4388812e-04   3.5427007e-14   5.8801361e-13
   4.1633363e-15  -1.4393392e-04   3.0479240e-14   5.8847199e-13
   8.6042284e-15  -1.4397881e-04   3.0687118e-14   5.8918650e-13
   6.0507155e-15  -1.4402293e-04   2.2715010e-14   5.8961710e-13
   5.1070259e-15  -1.4406642e-04   1.6876859e-14   5.8961184e-13
   6.5503158e-15  -1.4410944e-04   1.3937811e-14   5.9028859e-13
   9.9364961e-15  -1.4415216e-04   1.3587856e-14   5.9098342e-13
   6.6058270e-15  -1.4419474e-04   6.9913501e-15   5.9122682e-13
   7.4940054e-15  -1.4423736e-04  -6.2361756e-16   5.9171219e-13
   2.5535130e-15  -1.4428020e-04  -5.8740765e-15   5.9214490e-13
   7.7160500e-15  -1.4432344e-04  -4.3954006e-15   5.9273209e-13
   5.3290705e-15  -1.4436724e-04  -7.7441148e-15   5.9297699e-13
   4.3853809e-15  -1.4441179e-04  -1.2226137e-14   5.9348425e-13
   8.4376950e-15  -1.4445723e-04  -1.6638707e-14   5.9401933e-13
   5.7176486e-15  -1.4450371e-04  -1.9437028e-14   5.9386820e-13
   4.9404925e-15  -1.4455135e-04  -1.7999557e-14   5.9394206e-13
   7.6050277e-15  -1.4460029e-04  -1.6251843e-14   5.9466832e-13
   7.1054274e-15  -1.4465061e-04  -1.7350998e-14   5.9521373e-13
   5.1625371e-15  -1.4470240e-04  -1.4662568e-14   5.9583006e-13
   6.6058270e-15  -1.4475571e-04  -9.2582339e-15   5.9634814e-13
   7.3829831e-15  -1.4481058e-04  -6.0495135e-15   5.9683495e-13
   4.3298698e-15  -1.4486703e-04  -4.3204833e-16   5.9744376e-13
   5.6066263e-15  -1.4492506e-04   1.6490447e-15   5.9806488e-13
   3.4416914e-15  -1.4498463e-04   6.0011397e-15   5.9810108e-13
   4.8849813e-15  -1.4504571e-04   1.0789845e-14   5.9843296e-13
   5.3845817e-15  -1.4510823e-04   1.8976445e-14   5.9889142e-13
   4.2188475e-15  -1.4517211e-04   2.2217104e-14   5.9930636e-13
   5.7176486e-15  -1.4523725e-04   3.1451231e-14   5.9929668e-13
   3.1086245e-15  -1.4530353e-04   3.9595186e-14   5.9981418e-13
   5.9396932e-15  -1.4537083e-04   4.8500818e-14   5.9989255e-13
   4.9404925e-15  -1.4543901e-04   5.7128013e-14   5.9991795e-13
   3.8857806e-15  -1.4550793e-04   6.2561222e-14   6.0041355e-13
   5.4956040e-15  -1.4557742e-04   7.4151441e-14   6.0047506e-13
   5.1070259e-15  -1.4564734e-04   8.5661227e-14   6.0139507e-13
   5.7731597e-15  -1.4571751e-04   9.4378736e-14   6.0194245e-13
   7.9936058e-15  -1.4578778e-04   1.0228651e-13   6.0241825e-13
   6.7723605e-15  -1.4585798e-04   1.0610051e-13   6.0272609e-13
   8.1601392e-15  -1.4592796e-04   1.1698458e-13   6.0342163e-13
   3.1641356e-15  -1.4599757e-04   1.2623400e-13   6.0389644e-13
   4.1078252e-15  -1.4606665e-04   1.3346437e-13   6.0363188e-13
   4.2743586e-15  -1.4613508e-04   1.4010481e-13   6.0387664e-13
   6.1062266e-15  -1.4620273e-04   1.5006592e-13   6.0413603e-13
   2.6645353e-15  -1.4626947e-04   1.5643856e-13   6.0448818e-13
   5.6621374e-15  -1.4633520e-04   1.5826902e-13   6.0496111e-13
   5.5511151e-15  -1.4639983e-04   1.6196480e-13   6.0526504e-13
   6.6613381e-15  -1.4646328e-04   1.6438219e-13   6.0570173e-13
   7.8825835e-15  -1.4652549e-04   1.6301913e-13   6.0626632e-13
   6.2172489e-15  -1.4658641e-04   1.7010622e-13   6.0632456e-13
   6.6613381e-15  -1.4664600e-04   1.6910078e-13   6.0647331e-13
   5.7731597e-15  -1.4670426e-04   1.7189570e-13   6.0633203e-13
   5.1625371e-15  -1.4676119e-04   1.6568317e-13   6.0688673e-13
   4.5519144e-15  -1.4681680e-04   1.6762489e-13   6.0729051e-13
   6.3282712e-15  -1.4687115e-04   1.6912673e-13   6.0755099e-13
   3.4416914e-15  -1.4692428e-04   1.6898691e-13   6.0805535e-13
   7.2719608e-15  -1.4697628e-04   1.6844721e-13   6.0856839e-13
   5.8286709e-15  -1.4702725e-04   1.6518938e-13   6.0873356e-13
   7.2719608e-15  -1.4707729e-04   1.5958521e-13   6.0904773e-13
   5.1070259e-15  -1.4712653e-04   1.6070759e-13   6.0967264e-13
   6.4948047e-15  -1.4717512e-04   1.5348082e-13   6.1021885e-13
   3.5527137e-15  -1.4722321e-04   1.5039542e-13   6.1078540e-13
   6.3837824e-15  -1.4727096e-04   1.3888480e-13   6.1070671e-13
   4.9404925e-15  -1.4731853e-04   1.3281456e-13   6.1094644e-13
   4.5519144e-15  -1.4736609e-04   1.2401250e-13   6.1129292e-13
   6.7723605e-15  -1.4741381e-04   1.1318922e-13   6.1167648e-13
   4.8294702e-15  -1.4746183e-04   1.0148429e-13   6.1164638e-13
   4.3298698e-15  -1.4751031e-04   8.6324705e-14   6.1208241e-13
   7.7715612e-15  -1.4755939e-04   7.3314212e-14   6.1231858e-13
   4.8849813e-15  -1.4760917e-04   6.1487435e-14   6.1265725e-13
   5.8841820e-15  -1.4765978e-04   4.5519802e-14   6.1307773e-13
   5.0515148e-15  -1.4771129e-04   3.0460148e-14   6.1319923e-13
   9.9920072e-15  -1.4776377e-04   1.3575748e-14   6.1333369e-13
   5.3845817e-15  -1.4781726e-04  -2.3884829e-15   6.1367321e-13
   5.9396932e-15  -1.4787178e-04  -1.9393755e-14   6.1373467e-13
   6.7723605e-15  -1.4792733e-04  -3.5376518e-14   6.1416677e-13
   7.1054274e-15  -1.4798389e-04  -5.2814825e-14   6.1425968e-13
   6.6613381e-15  -1.4804142e-04  -6.8471804e-14   6.1476114e-13
   4.1633363e-15  -1.4809986e-04  -8.3443606e-14   6.1527169e-13
   6.8278716e-15  -1.4815912e-04  -1.0199258e-13   6.1599031e-13
   4.4964032e-15  -1.4821911e-04  -1.1716384e-13   6.1656466e-13
   7.4384943e-15  -1.4827973e-04  -1.3214543e-13   6.1671078e-13
   5.3290705e-15  -1.4834085e-04  -1.4516894e-13   6.1698569e-13
   6.8833828e-15  -1.4840234e-04  -1.5979049e-13   6.1765456e-13
   5.4400928e-15  -1.4846408e-04  -1.7094973e-13   6.1857811e-13
   2.6090241e-15  -1.4852591e-04  -1.8193150e-13   6.1901025e-13
   3.9412917e-15  -1.4858770e-04  -1.9271918e-13   6.1951939e-13
   4.7739590e-15  -1.4864932e-04  -2.0278577e-13   6.1980083e-13
   4.6074256e-15  -1.4871061e-04  -2.0915226e-13   6.1992903e-13
   6.6613381e-15  -1.4877146e-04  -2.1426011e-13   6.2019306e-13
   8.0491169e-15  -1.4883175e-04  -2.2428216e-13   6.2053967e-13
   4.3853809e-15  -1.4889135e-04  -2.2703289e-13   6.2046890e-13
   3.9968029e-15  -1.4895017e-04  -2.3250853e-13   6.2125343e-13
   6.0507155e-15  -1.4900812e-04  -2.3413620e-13   6.2171118e-13
   4.7184479e-15  -1.4906514e-04  -2.3655596e-13   6.2182895e-13
   2.9420910e-15  -1.4912117e-04  -2.3593832e-13   6.2255919e-13
   5.0515148e-15  -1.4917618e-04  -2.3811705e-13   6.2280900e-13
   7.8825835e-15  -1.4923016e-04  -2.3409909e-13   6.2328921e-13
   6.6058270e-15  -1.4928313e-04  -2.3523302e-13   6.2403245e-13
   7.2164497e-15  -1.4933511e-04  -2.2569917e-13   6.2455255e-13
   4.7739590e-15  -1.4938617e-04  -2.2603493e-13   6.2508345e-13
   5.4400928e-15  -1.4943638e-04  -2.1955537e-13   6.2551711e-13
   7.3829831e-15  -1.4948586e-04  -2.1337287e-13   6.2611122e-13
   3.7747583e-15  -1.4953474e-04  -2.0900706e-13   6.2671963e-13
   4.3298698e-15  -1.4958314e-04  -1.9621371e-13   6.2697362e-13
   6.9944051e-15  -1.4963125e-04  -1.9017137e-13   6.2720651e-13
   6.9944051e-15  -1.4967924e-04  -1.7837390e-13   6.2762197e-13
   5.4956040e-15  -1.4972730e-04  -1.6535487e-13   6.2839874e-13
   8.6597396e-15  -1.4977564e-04  -1.5482353e-13   6.2911953e-13
   6.3282712e-15  -1.4982446e-04  -1.4213063e-13   6.2896288e-13
   7.7160500e-15  -1.4987399e-04  -1.2688493e-13   6.2966927e-13
   3.7747583e-15  -1.4992444e-04  -1.0675244e-13   6.2977656e-13
   4.4408921e-15  -1.4997603e-04  -8.4061279e-14   6.3046544e-13
   3.6637360e-15  -1.5002898e-04  -6.1637196e-14   6.3066536e-13
   5.7731597e-15  -1.5008349e-04  -3.8828078e-14   6.3093231e-13
   9.4924069e-15  -1.5013976e-04  -1.4608307e-14   6.3115500e-13
   5.2180482e-15  -1.5019799e-04   1.6832071e-14   6.3182000e-13
   3.0531133e-15  -1.5025834e-04   3.7597052e-14   6.3211007e-13
   3.9412917e-15  -1.5032097e-04   6.4469693e-14   6.3246653e-13
   5.6066263e-15  -1.5038602e-04   9.3051625e-14   6.3316083e-13
   7.8825835e-15  -1.5045359e-04   1.1841178e-13   6.3375908e-13
   4.2188475e-15  -1.5052378e-04   1.4365925e-13   6.3411009e-13
   8.8262730e-15  -1.5059665e-04   1.7132903e-13   6.3458048e-13
   5.9396932e-15  -1.5067224e-04   1.9648851e-13   6.3528751e-13
   6.3282712e-15  -1.5075057e-04   2.2060078e-13   6.3574059e-13
   8.3266727e-15  -1.5083164e-04   2.4110488e-13   6.3625321e-13
   6.1617378e-15  -1.5091539e-04   2.6408906e-13   6.3654216e-13
   6.6058270e-15  -1.5100179e-04   2.8329592e-13   6.3659480e-13
   4.6074256e-15  -1.5109074e-04   2.9827913e-13   6.3709189e-13
   8.2711615e-15  -1.5118215e-04   3.1698769e-13   6.3734895e-13
   6.2172489e-15  -1.5127591e-04   3.2668779e-13   6.3792084e-13
   5.3845817e-15  -1.5137188e-04   3.3881742e-13   6.3831018e-13
   3.8302694e-15  -1.5146991e-04   3.4839435e-13   6.3862120e-13
   5.8286709e-15  -1.5156985e-04   3.5257660e-13   6.3923606e-13
   5.7176486e-15  -1.5167153e-04   3.5406228e-13   6.3955806e-13
   6.7723605e-15  -1.5177479e-04   3.5698615e-13   6.4026155e-13
   5.9952043e-15  -1.5187945e-04   3.5498868e-13   6.4100436e-13
   5.8286709e-15  -1.5198533e-04   3.4969352e-13   6.4119651e-13
   4.4964032e-15  -1.5209225e-04   3.4874488e-13   6.4136602e-13
   5.4400928e-15  -1.5220003e-04   3.4003268e-13   6.4174882e-13
   7.0499162e-15  -1.5230850e-04   3.3178006e-13   6.4207671e-13
   6.4392935e-15  -1.5241749e-04   3.1980184e-13   6.4194502e-13
   5.8841820e-15  -1.5252683e-04   3.1115719e-13   6.4234357e-13
   4.4408921e-15  -1.5263635e-04   2.9832388e-13   6.4283110e-13
   4.7184479e-15  -1.5274591e-04   2.8322164e-13   6.4349037e-13
   5.4400928e-15  -1.5285537e-04   2.6998333e-13   6.4404671e-13
   4.5519144e-15  -1.5296459e-04   2.5466483e-13   6.4433506e-13
   5.7176486e-15  -1.5307344e-04   2.4265745e-13   6.4449234e-13
   5.1070259e-15  -1.5318182e-04   2.2832640e-13   6.4500015e-13
   6.0507155e-15  -1.5328962e-04   2.1974299e-13   6.4520539e-13
   5.1070259e-15  -1.5339677e-04   2.0699447e-13   6.4556913e-13
   6.9944051e-15  -1.5350318e-04   2.0082393e-13   6.4569049e-13
   7.2164497e-15  -1.5360880e-04   1.9123372e-13   6.4614315e-13
   7.3829831e-15  -1.5371357e-04   1.8424422e-13   6.4628680e-13
   4.5519144e-15  -1.5381747e-04   1.7781113e-13   6.4706077e-13
   7.1609385e-15  -1.5392047e-04   1.7804906e-13   6.4731266e-13
   6.1617378e-15  -1.5402255e-04   1.8158962e-13   6.4762267e-13
   6.7723605e-15  -1.5412371e-04   1.8487238e-13   6.4800473e-13
   4.7184479e-15  -1.5422396e-04   1.9157661e-13   6.4919027e-13
   5.3845817e-15  -1.5432330e-04   1.9908454e-13   6.4971834e-13
   3.9412917e-15  -1.5442175e-04   2.0623474e-13   6.5005203e-13
   5.1625371e-15  -1.5451935e-04   2.1747255e-13   6.5069218e-13
   4.3853809e-15  -1.5461612e-04   2.2983087e-13   6.5083934e-13
   5.2735594e-15  -1.5471214e-04   2.3907358e-13   6.5172199e-13
   7.3829831e-15  -1.5480744e-04   2.5637596e-13   6.5233260e-13
   8.4376950e-15  -1.5490213e-04   2.6645061e-13   6.5234465e-13
   5.7731597e-15  -1.5499628e-04   2.7385127e-13   6.5249451e-13
   5.7176486e-15  -1.5509001e-04   2.7499065e-13   6.5275938e-13
   3.6637360e-15  -1.5518344e-04   2.6991364e-13   6.5321451e-13
   5.6066263e-15  -1.5527671e-04   2.6026117e-13   6.5355328e-13
   5.8286709e-15  -1.5536994e-04   2.4787520e-13   6.5359565e-13
   5.9396932e-15  -1.5546327e-04   2.2963221e-13   6.5395828e-13
   5.9952043e-15  -1.5555684e-04   2.0628827e-13   6.5438032e-13
   3.9968029e-15  -1.5565078e-04   1.7955891e-13   6.5509784e-13
   2.0539126e-15  -1.5574519e-04   1.4768430e-13   6.5604263e-13
   3.8302694e-15  -1.5584017e-04   1.0613094e-13   6.5646711e-13
   4.1633363e-15  -1.5593581e-04   6.0657551e-14   6.5686737e-13
   8.7152507e-15  -1.5603217e-04   1.2354863e-14   6.5735804e-13
   7.6605389e-15  -1.5612929e-04  -3.7473269e-14   6.5797921e-13
   7.6050277e-15  -1.5622719e-04  -9.4321714e-14   6.5895107e-13
   7.2164497e-15  -1.5632587e-04  -1.5204499e-13   6.5950020e-13
   3.5527137e-15  -1.5642531e-04  -2.1194357e-13   6.5972773e-13
   4.6074256e-15  -1.5652547e-04  -2.7244982e-13   6.6013919e-13
   6.1062266e-15  -1.5662629e-04  -3.3320419e-13   6.6055932e-13
   7.5495166e-15  -1.5672770e-04  -3.9336601e-13   6.6111950e-13
   7.6050277e-15  -1.5682961e-04  -4.5319027e-13   6.6148142e-13
   4.9960036e-15  -1.5693195e-04  -5.1289242e-13   6.6186321e-13
   4.1078252e-15  -1.5703460e-04  -5.6941290e-13   6.6219064e-13
   4.7184479e-15  -1.5713746e-04  -6.2294048e-13   6.6267287e-13
   4.4964032e-15  -1.5724043e-04  -6.7497567e-13   6.6315156e-13
   5.6621374e-15  -1.5734341e-04  -7.2610998e-13   6.6339890e-13
   7.7715612e-15  -1.5744629e-04  -7.7002523e-13   6.6354184e-13
   6.0507155e-15  -1.5754898e-04  -8.0812884e-13   6.6412414e-13
   7.9936058e-15  -1.5765140e-04  -8.4398603e-13   6.6440295e-13
   4.9404925e-15  -1.5775345e-04  -8.7834085e-13   6.6446241e-13
   5.1625371e-15  -1.5785506e-04  -9.0561911e-13   6.6443823e-13
   6.9388939e-15  -1.5795616e-04  -9.2806559e-13   6.6469240e-13
   3.7192471e-15  -1.5805669e-04  -9.4595378e-13   6.6522538e-13
   6.0507155e-15  -1.5815661e-04  -9.6166154e-13   6.6555188e-13
   8.3266727e-15  -1.5825587e-04  -9.7543085e-13   6.6616030e-13
   3.7747583e-15  -1.5835444e-04  -9.7959875e-13   6.6639538e-13
   4.2188475e-15  -1.5845232e-04  -9.8171584e-13   6.6682705e-13
   6.2172489e-15  -1.5854949e-04  -9.8205663e-13   6.6740605e-13
   7.3274720e-15  -1.5864597e-04  -9.8040580e-13   6.6782764e-13
   8.9372953e-15  -1.5874179e-04  -9.7875417e-13   6.6822034e-13
   6.3282712e-15  -1.5883698e-04  -9.7156690e-13   6.6876537e-13
   5.7731597e-15  -1.5893161e-04  -9.6299943e-13   6.6898316e-13
   8.1046281e-15  -1.5902575e-04  -9.5302979e-13   6.6934646e-13
   7.1054274e-15  -1.5911949e-04  -9.4770134e-13   6.6978145e-13
   5.1070259e-15  -1.5921293e-04  -9.3885625e-13   6.7022917e-13
   3.9412917e-15  -1.5930620e-04  -9.3370641e-13   6.7055308e-13
   5.6621374e-15  -1.5939943e-04  -9.2890868e-13   6.7084719e-13
   5.8841820e-15  -1.5949275e-04  -9.2231787e-13   6.7177155e-13
   5.8841820e-15  -1.5958630e-04  -9.1500719e-13   6.7244965e-13
   4.4408921e-15  -1.5968021e-04  -9.0558958e-13   6.7254513e-13
   8.4376950e-15  -1.5977463e-04  -8.9631245e-13   6.7279949e-13
   8.4376950e-15  -1.5986969e-04  -8.7586081e-13   6.7281496e-13
   7.6050277e-15  -1.5996552e-04  -8.4528409e-13   6.7300989e-13
   6.2172489e-15  -1.6006224e-04  -8.0619054e-13   6.7325577e-13
   4.7739590e-15  -1.6015998e-04  -7.5750191e-13   6.7383543e-13
   4.7739590e-15  -1.6025885e-04  -7.0456876e-13   6.7440953e-13
   5.5511151e-15  -1.6035896e-04  -6.3474782e-13   6.7462545e-13
   6.6058270e-15  -1.6046041e-04  -5.5677801e-13   6.7534397e-13
   7.6605389e-15  -1.6056331e-04  -4.6538855e-13   6.7578152e-13
   4.3853809e-15  -1.6066773e-04  -3.6677456e-13   6.7634258e-13
   6.5503158e-15  -1.6077376e-04  -2.5507087e-13   6.7687545e-13
   7.4940054e-15  -1.6088145e-04  -1.3612590e-13   6.7749380e-13
   6.9388939e-15  -1.6099085e-04  -8.5554720e-15   6.7805482e-13
   4.0523140e-15  -1.6110199e-04   1.2551633e-13   6.7827729e-13
   3.4972025e-15  -1.6121490e-04   2.6652031e-13   6.7872169e-13
   5.7731597e-15  -1.6132957e-04   4.0997203e-13   6.7884778e-13
   3.3306691e-15  -1.6144598e-04   5.5517053e-13   6.7921547e-13
   5.8841820e-15  -1.6156410e-04   6.9964871e-13   6.7984439e-13
   6.9388939e-15  -1.6168386e-04   8.4726715e-13   6.7956838e-13
   8.2711615e-15  -1.6180522e-04   9.8972777e-13   6.8016303e-13
   6.4392935e-15  -1.6192807e-04   1.1326235e-12   6.8079647e-13
   5.0515148e-15  -1.6205232e-04   1.2660807e-12   6.8104368e-13
   6.1062266e-15  -1.6217786e-04   1.3962311e-12   6.8164683e-13
   3.4416914e-15  -1.6230457e-04   1.5167600e-12   6.8215468e-13
   7.4384943e-15  -1.6243233e-04   1.6299542e-12   6.8275120e-13
   5.3290705e-15  -1.6256101e-04   1.7341870e-12   6.8300590e-13
   7.1609385e-15  -1.6269048e-04   1.8268271e-12   6.8331277e-13
   6.9944051e-15  -1.6282061e-04   1.9075840e-12   6.8347672e-13
   2.6090241e-15  -1.6295128e-04   1.9790271e-12   6.8385289e-13
   5.1070259e-15  -1.6308237e-04   2.0365423e-12   6.8431858e-13
   6.1062266e-15  -1.6321375e-04   2.0833721e-12   6.8475130e-13
   3.7747583e-15  -1.6334534e-04   2.1184897e-12   6.8505626e-13
   7.7160500e-15  -1.6347701e-04   2.1406667e-12   6.8520246e-13
   7.7715612e-15  -1.6360867e-04   2.1499338e-12   6.8567508e-13
   4.7739590e-15  -1.6374024e-04   2.1521614e-12   6.8598523e-13
   6.3837824e-15  -1.6387163e-04   2.1371686e-12   6.8638542e-13
   6.1617378e-15  -1.6400277e-04   2.1169968e-12   6.8661617e-13
   7.4384943e-15  -1.6413359e-04   2.0814413e-12   6.8697065e-13
   5.7176486e-15  -1.6426403e-04   2.0405953e-12   6.8765507e-13
   6.7168493e-15  -1.6439402e-04   1.9947183e-12   6.8796170e-13
   1.5543122e-15  -1.6452352e-04   1.9376752e-12   6.8855802e-13
   7.6050277e-15  -1.6465249e-04   1.8794175e-12   6.8845176e-13
   6.8278716e-15  -1.6478088e-04   1.8181241e-12   6.8907753e-13
   8.1046281e-15  -1.6490866e-04   1.7552900e-12   6.8945505e-13
   6.1617378e-15  -1.6503581e-04   1.6950371e-12   6.8975260e-13
   3.6082248e-15  -1.6516230e-04   1.6384906e-12   6.9018564e-13
   5.1070259e-15  -1.6528812e-04   1.5921304e-12   6.9043896e-13
   5.3290705e-15  -1.6541325e-04   1.5425817e-12   6.9107049e-13
   3.8302694e-15  -1.6553769e-04   1.4988390e-12   6.9142689e-13
   5.2735594e-15  -1.6566142e-04   1.4699900e-12   6.9230929e-13
   5.1625371e-15  -1.6578445e-04   1.4490519e-12   6.9263678e-13
   5.8841820e-15  -1.6590677e-04   1.4304972e-12   6.9295268e-13
   9.2148511e-15  -1.6602838e-04   1.4345342e-12   6.9348804e-13
   5.8841820e-15  -1.6614927e-04   1.4502212e-12   6.9400417e-13
   6.8278716e-15  -1.6626943e-04   1.4665644e-12   6.9419967e-13
   3.9412917e-15  -1.6638886e-04   1.5014783e-12   6.9499262e-13
   5.2735594e-15  -1.6650756e-04   1.5330463e-12   6.9520343e-13
   8.5487173e-15  -1.6662551e-04   1.5766708e-12   6.9554859e-13
   8.1601392e-15  -1.6674271e-04   1.6157732e-12   6.9602667e-13
   8.2156504e-15  -1.6685917e-04   1.6506458e-12   6.9649935e-13
   5.0515148e-15  -1.6697488e-04   1.6817748e-12   6.9702524e-13
   9.4368957e-16  -1.6708986e-04   1.6976037e-12   6.9738198e-13
   7.1609385e-15  -1.6720413e-04   1.7079988e-12   6.9807839e-13
   4.3853809e-15  -1.6731769e-04   1.6970367e-12   6.9830402e-13
   5.1070259e-15  -1.6743058e-04   1.6675697e-12   6.9843834e-13
   5.7176486e-15  -1.6754282e-04   1.6113703e-12   6.9880595e-13
   7.3829831e-15  -1.6765444e-04   1.5377957e-12   6.9922501e-13
   5.0515148e-15  -1.6776546e-04   1.4374120e-12   6.9944254e-13
   6.3837824e-15  -1.6787590e-04   1.3100427e-12   7.0005036e-13
   6.8278716e-15  -1.6798578e-04   1.1587267e-12   7.0021823e-13
   4.8294702e-15  -1.6809509e-04   9.8117864e-13   7.0063893e-13
   5.9952043e-15  -1.6820385e-04   7.8039628e-13   7.0089542e-13
   4.5519144e-15  -1.6831203e-04   5.5775747e-13   7.0130951e-13
   5.3290705e-15  -1.6841963e-04   3.1748418e-13   7.0134422e-13
   2.8865799e-15  -1.6852660e-04   5.8873953e-14   7.0203770e-13
   4.0523140e-15  -1.6863291e-04  -2.1114326e-13   7.0254013e-13


==> for ArXiv/Data/3d_invariants.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.1653301e-16   0.0000000e+00
  -7.1054274e-15   1.0658141e-14  -5.3749629e-04   1.0924357e-15  -9.7578196e-19
   3.5527137e-15   7.1054274e-15  -1.2141076e-03   1.4554534e-15  -1.1763594e-17
   0.0000000e+00   2.1316282e-14  -1.9151178e-03   1.5645140e-15  -8.2941466e-18
  -1.2434498e-14  -7.1054274e-15  -2.6143477e-03   1.8139373e-15   4.9873300e-18
  -1.9539925e-14   2.1316282e-14  -3.3001675e-03   1.9925821e-15  -1.1926224e-18
  -7.1054274e-15   3.5527137e-14  -3.9654778e-03   2.2646297e-15  -3.3610267e-18
  -3.5527137e-15   2.1316282e-14  -4.6051596e-03   2.5146514e-15  -6.6136333e-18
  -1.2434498e-14   7.1054274e-15  -5.2192526e-03   2.6733249e-15  -9.7578196e-19
   7.1054274e-15   0.0000000e+00  -5.8083022e-03   2.7157518e-15  -2.9815560e-18
  -3.5527137e-15   1.0658141e-14  -6.3595026e-03   2.7823719e-15  -2.9273459e-18
  -3.5527137e-15   2.4868996e-14  -6.8768475e-03   2.9980191e-15  -1.4094628e-18
  -1.0658141e-14   3.5527137e-15  -7.3508526e-03   3.2203534e-15  -1.0842022e-18
  -2.1316282e-14   7.1054274e-15  -7.7732113e-03   3.2674483e-15  -5.4210109e-19
  -1.5987212e-14   1.4210855e-14  -8.1406554e-03   3.4116022e-15   3.2526065e-19
  -7.1054274e-15   3.1974423e-14  -8.4584446e-03   3.6442104e-15  -2.6020852e-18
  -1.4210855e-14   1.4210855e-14  -8.7359471e-03   3.6933380e-15  -8.1315163e-19
  -7.1054274e-15   7.1054274e-15  -8.9789372e-03   3.8253594e-15   2.6020852e-18
  -7.1054274e-15   2.1316282e-14  -9.1927772e-03   3.9482577e-15  -4.4452289e-18
  -1.7763568e-14   7.1054274e-15  -9.3849244e-03   4.0286457e-15   7.2641546e-18
   1.0658141e-14   7.1054274e-15  -9.5649173e-03   4.2585628e-15  -1.6805134e-18
   0.0000000e+00   0.0000000e+00  -9.7362219e-03   4.1871606e-15  -6.3967928e-18
  -1.2434498e-14   1.7763568e-14  -9.8925113e-03   4.2731893e-15  -7.3183647e-18
  -8.8817842e-15   3.5527137e-15  -1.0029358e-02   4.3777652e-15  -9.5409791e-18
  -3.5527137e-15   7.1054274e-15  -1.0146511e-02   4.4484229e-15  -6.4510029e-18
   3.5527137e-15   2.8421709e-14  -1.0246162e-02   4.4910284e-15  -1.3498317e-17
   0.0000000e+00  -7.1054274e-15  -1.0331832e-02   4.6816048e-15  -2.4394549e-18
  -2.1316282e-14   1.4210855e-14  -1.0406460e-02   4.7344784e-15  -6.9931040e-18
  -7.1054274e-15   3.1974423e-14  -1.0473027e-02   4.8605337e-15  -1.0842022e-19
   0.0000000e+00   3.5527137e-15  -1.0550080e-02   4.8714784e-15  -1.3552527e-17
  -1.0658141e-14   1.4210855e-14  -1.0650459e-02   4.8740766e-15  -6.9931040e-18
  -1.4210855e-14   2.8421709e-14  -1.0790358e-02   4.8726184e-15  -9.8662398e-18
   0.0000000e+00   2.1316282e-14  -1.0975087e-02   4.8188334e-15  -2.0599841e-18
  -7.1054274e-15   2.1316282e-14  -1.1220844e-02   4.9074020e-15  -6.5594231e-18
  -3.5527137e-15   1.4210855e-14  -1.1549822e-02   4.8961810e-15  -2.2768246e-18
  -1.7763568e-14   2.8421709e-14  -1.1924004e-02   5.0820930e-15  -2.7105054e-19
  -1.9539925e-14   1.7763568e-14  -1.2291828e-02   5.1752900e-15  -6.1257423e-18
  -1.0658141e-14   7.1054274e-15  -1.2669500e-02   5.2235444e-15  -3.7947076e-18
  -7.1054274e-15   1.4210855e-14  -1.3027119e-02   5.2982352e-15  -1.1655173e-17
  -1.7763568e-14   2.1316282e-14  -1.3338622e-02   5.3521522e-15  -5.0957502e-18
  -1.7763568e-14   2.1316282e-14  -1.3634935e-02   5.3692229e-15  -1.1872014e-17
  -1.9539925e-14   3.5527137e-15  -1.3997162e-02   5.3818157e-15  -5.4210109e-19
  -7.1054274e-15   3.5527137e-15  -1.4405359e-02   5.3524689e-15  -2.2226145e-18
   0.0000000e+00   3.5527137e-14  -1.4802852e-02   5.5051611e-15  -5.3125906e-18
  -1.9539925e-14   4.6185278e-14  -1.5062926e-02   5.5537247e-15  -1.1980434e-17
  -1.4210855e-14  -7.1054274e-15  -1.5315128e-02   5.5181251e-15   3.2526065e-19
  -1.9539925e-14   3.5527137e-15  -1.5520188e-02   5.5213179e-15  -1.6859344e-17
  -1.2434498e-14   4.2632564e-14  -1.5700091e-02   5.5945440e-15  -5.5836412e-18
  -7.1054274e-15   2.4868996e-14  -1.5854774e-02   5.6928677e-15  -8.2941466e-18
  -8.8817842e-15  -1.4210855e-14  -1.6018190e-02   5.7785943e-15  -8.5651972e-18
  -1.2434498e-14   3.5527137e-15  -1.6228185e-02   5.7908837e-15  -2.0274581e-17
  -8.8817842e-15   3.1974423e-14  -1.6501681e-02   5.7398703e-15  -8.2941466e-18
  -1.4210855e-14   0.0000000e+00  -1.6744757e-02   5.7127524e-15  -1.5937772e-17
  -2.4868996e-14   2.4868996e-14  -1.6977415e-02   5.7986027e-15  -8.1315163e-18
  -8.8817842e-15   3.9079850e-14  -1.7141446e-02   5.7644343e-15  -5.7462715e-18
  -7.1054274e-15   1.0658141e-14  -1.7374083e-02   5.9621444e-15  -1.5829352e-17
  -1.0658141e-14  -7.1054274e-15  -1.7533015e-02   5.9140030e-15  -1.0950442e-17
  -2.4868996e-14   1.7763568e-14  -1.7641614e-02   6.0027314e-15  -7.2099444e-18
  -8.8817842e-15   1.7763568e-14  -1.7749214e-02   5.9716004e-15  -1.5016200e-17
  -3.5527137e-15   1.0658141e-14  -1.7863525e-02   6.0443096e-15  -1.3498317e-17
  -1.2434498e-14   1.4210855e-14  -1.8211587e-02   6.1067970e-15  -3.0574501e-17
  -1.5987212e-14   3.5527137e-15  -1.8736046e-02   6.2720186e-15  -1.1384123e-17
  -3.5527137e-15   2.4868996e-14  -1.9522326e-02   6.2822568e-15  -1.9244589e-17
   0.0000000e+00   2.1316282e-14  -2.0185841e-02   6.3910937e-15  -1.9190378e-17
  -1.2434498e-14   2.8421709e-14  -2.0786762e-02   6.4273228e-15  -2.0057740e-17
  -3.5527137e-15  -7.1054274e-15  -2.1269326e-02   6.3799729e-15  -2.2930876e-17
  -7.1054274e-15   2.1316282e-14  -2.1596329e-02   6.4457105e-15  -1.2685165e-17
  -1.5987212e-14   7.1054274e-15  -2.1588064e-02   6.4833184e-15  -1.7943546e-17
  -7.1054274e-15   2.4868996e-14  -2.1219478e-02   6.4374103e-15  -1.4799360e-17
  -1.4210855e-14   0.0000000e+00  -2.0725985e-02   6.5033101e-15  -1.1384123e-17
  -1.7763568e-14   2.1316282e-14  -2.0159174e-02   6.6774376e-15  -2.3906658e-17
  -1.9539925e-14   3.5527137e-15  -1.9579037e-02   6.7447578e-15  -1.3552527e-17
  -1.5987212e-14   3.1974423e-14  -1.9071404e-02   6.8972353e-15  -1.5395671e-17
  -1.0658141e-14   2.8421709e-14  -1.8555625e-02   6.8118476e-15  -1.9949320e-17
  -2.1316282e-14   1.4210855e-14  -1.8080935e-02   6.8431587e-15  -1.1167282e-17
  -7.1054274e-15   1.0658141e-14  -1.7645965e-02   6.8463987e-15  -1.2197274e-17
  -2.1316282e-14   1.0658141e-14  -1.7261210e-02   6.9541071e-15  -2.4286129e-17
  -7.1054274e-15   4.9737992e-14  -1.6948270e-02   6.8778310e-15  -1.4961990e-17
  -3.5527137e-15   2.1316282e-14  -1.6745472e-02   6.8510736e-15  -9.7036094e-18
  -3.5527137e-15  -7.1054274e-15  -1.6646994e-02   7.0216232e-15  -1.8648277e-17
  -1.9539925e-14   3.5527137e-14  -1.6605501e-02   7.0722766e-15  -9.7578196e-18
  -3.5527137e-15   3.1974423e-14  -1.6662655e-02   7.2567217e-15  -1.4745150e-17
  -3.5527137e-15   2.4868996e-14  -1.6887562e-02   7.3031188e-15  -3.7947076e-18
  -1.5987212e-14   1.7763568e-14  -1.7170384e-02   7.3794731e-15  -1.6317243e-17
  -1.0658141e-14   2.4868996e-14  -1.7514722e-02   7.4916801e-15  -1.7618285e-17
  -7.1054274e-15   2.1316282e-14  -1.7859245e-02   7.4786499e-15  -1.5991982e-17
  -1.4210855e-14   1.0658141e-14  -1.8158396e-02   7.5690458e-15  -1.9515639e-17
   3.5527137e-15   2.4868996e-14  -1.8376979e-02   7.5209556e-15  -1.1113072e-17
   0.0000000e+00   1.7763568e-14  -1.8555983e-02   7.5823972e-15  -8.7278275e-18
  -2.3092639e-14   7.1054274e-15  -1.8728420e-02   7.6573114e-15  -1.5449881e-17
  -1.0658141e-14   7.1054274e-15  -1.8900581e-02   7.8090570e-15  -2.7809786e-17
  -3.5527137e-15   1.4210855e-14  -1.9071122e-02   7.8947899e-15  -6.8304737e-18
  -7.1054274e-15   3.1974423e-14  -1.9236174e-02   8.0494671e-15  -1.0245711e-17
  -7.1054274e-15   1.7763568e-14  -1.9405342e-02   8.0179725e-15  -6.1257423e-18
  -1.2434498e-14   1.0658141e-14  -1.9552103e-02   7.9369574e-15  -1.4040418e-17
  -8.8817842e-15  -3.5527137e-15  -1.9666563e-02   8.0393541e-15  -1.9081958e-17
  -1.4210855e-14   3.5527137e-14  -1.9767243e-02   7.8822203e-15  -8.8362477e-18
  -1.0658141e-14  -3.5527137e-15  -1.9860573e-02   8.0716279e-15  -1.1655173e-17
  -1.2434498e-14   7.1054274e-15  -1.9954737e-02   8.0211484e-15  -1.3823578e-17
  -7.1054274e-15  -3.5527137e-15  -2.0060266e-02   8.1482205e-15  -1.6750924e-17
  -1.7763568e-14   1.0658141e-14  -2.0186860e-02   8.2451790e-15  -1.5720932e-17


==> for ArXiv/Data/B0p2_invariants.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.7160500e-15  -7.0400705e-06  -1.0433785e-17   5.7379029e-15
   8.0491169e-15  -1.1537152e-05   2.8804419e-17   8.0864072e-15
   8.0491169e-15  -1.5119617e-05   1.9331512e-17   9.8016316e-15
   3.8857806e-15  -1.8195025e-05  -1.1520457e-17   1.1372225e-14
   4.8849813e-15  -2.0888282e-05  -1.5207755e-16   1.2566244e-14
   5.2735594e-15  -2.3315480e-05   2.2684519e-17   1.3836690e-14
   8.6042284e-15  -2.5523145e-05  -4.7313290e-16   1.4880545e-14
   6.5503158e-15  -2.7565866e-05  -3.9126632e-16   1.6005798e-14
   5.1070259e-15  -2.9468114e-05  -5.5456119e-16   1.6952963e-14
   3.0531133e-15  -3.1259141e-05  -8.8813161e-16   1.8035471e-14
   4.4964032e-15  -3.2952986e-05  -8.3753891e-16   1.8907570e-14
   4.2743586e-15  -3.4566566e-05  -3.7051599e-16   1.9913682e-14
   6.8833828e-15  -3.6108665e-05  -5.8624157e-16   2.0796921e-14
   5.5511151e-15  -3.7590341e-05  -2.7627388e-16   2.1723383e-14
   7.1609385e-15  -3.9018027e-05  -3.9947712e-16   2.2581820e-14
   6.4948047e-15  -4.0400051e-05  -2.1091836e-16   2.3299274e-14
   7.7160500e-15  -4.1741587e-05  -3.0375099e-16   2.4118843e-14
   3.0531133e-15  -4.3049201e-05  -1.4767878e-16   2.4775544e-14
   6.2727601e-15  -4.4326789e-05  -6.5361149e-18   2.5461156e-14
   4.7739590e-15  -4.5579228e-05   6.1755380e-17   2.6067591e-14
   7.6605389e-15  -4.6809013e-05  -1.1269578e-16   2.6849668e-14
   7.2164497e-15  -4.8019511e-05   7.5345976e-16   2.7452669e-14
   6.8833828e-15  -4.9212122e-05  -3.4770113e-16   2.8065584e-14
   3.7747583e-15  -5.0389264e-05   4.1435293e-16   2.8629596e-14
   2.9420910e-15  -5.1551864e-05  -5.4398259e-16   2.9113783e-14
   5.4956040e-15  -5.2702023e-05  -5.6257281e-16   2.9564128e-14
   6.1062266e-15  -5.3840703e-05  -6.7353331e-16   3.0016561e-14
   4.6629367e-15  -5.4970029e-05   3.3503920e-16   3.0507606e-14
   6.0507155e-15  -5.6091118e-05   7.9269330e-16   3.0974570e-14
   9.8254738e-15  -5.7206058e-05   9.8789051e-16   3.1426064e-14
   5.5511151e-15  -5.8315905e-05   9.3531717e-16   3.1899738e-14
   6.3282712e-15  -5.9422440e-05   1.0701349e-15   3.2372193e-14
   4.6629367e-15  -6.0526384e-05   4.3356143e-16   3.2909581e-14
   5.3290705e-15  -6.1629009e-05   5.1874360e-16   3.3471347e-14
   4.7739590e-15  -6.2730591e-05   5.1105837e-16   3.4044835e-14
   4.6629367e-15  -6.3831919e-05   3.6583748e-16   3.4506441e-14
   3.6082248e-15  -6.4932942e-05   4.2842327e-16   3.5059710e-14
   5.2735594e-15  -6.6034169e-05   7.1559787e-16   3.5554549e-14
   7.6605389e-15  -6.7135457e-05   3.7123168e-16   3.6095960e-14
   5.8286709e-15  -6.8237270e-05   6.6373920e-16   3.6553947e-14
   1.7208457e-15  -6.9339569e-05   2.5798236e-16   3.6945670e-14
   5.8286709e-15  -7.0442925e-05   1.6537421e-16   3.7533584e-14
   5.6621374e-15  -7.1547480e-05   1.5667497e-16   3.8052713e-14
   2.4424907e-15  -7.2653941e-05  -3.0562883e-17   3.8570050e-14
   6.3282712e-15  -7.3762608e-05  -5.5945035e-16   3.9126499e-14
   9.1593400e-15  -7.4874276e-05  -5.4791461e-16   3.9713380e-14
   3.7192471e-15  -7.5989340e-05  -1.0791162e-15   4.0272643e-14
   4.2743586e-15  -7.7108621e-05  -4.8478102e-16   4.0827728e-14
   7.8825835e-15  -7.8232551e-05  -4.4324148e-17   4.1340675e-14
   8.6597396e-15  -7.9361934e-05   4.4447181e-16   4.1880363e-14
   5.8841820e-15  -8.0497207e-05   8.4749349e-16   4.2462806e-14
   7.7160500e-15  -8.1639133e-05   7.1994950e-16   4.2947701e-14
   6.3837824e-15  -8.2788126e-05   1.8133000e-15   4.3508150e-14
   9.1038288e-15  -8.3944888e-05   6.3851465e-16   4.4040245e-14
   8.1601392e-15  -8.5109788e-05   2.5296366e-15   4.4593315e-14
   5.1070259e-15  -8.6283443e-05   1.1908795e-15   4.5230298e-14
   5.8286709e-15  -8.7466147e-05   1.5399360e-15   4.5861674e-14
   5.7176486e-15  -8.8658407e-05   1.2620017e-15   4.6561701e-14
   4.0523140e-15  -8.9860422e-05   1.1422766e-15   4.7210275e-14
   4.8294702e-15  -9.1072574e-05   9.2836529e-16   4.7843752e-14
   7.8825835e-15  -9.2294956e-05   3.4039875e-17   4.8567187e-14
   4.6074256e-15  -9.3527828e-05   5.7160447e-16   4.9188310e-14
   6.2172489e-15  -9.4771179e-05   5.4372735e-16   4.9848207e-14
   4.8294702e-15  -9.6025156e-05   5.0241084e-16   5.0556554e-14
   8.3821838e-15  -9.7289655e-05   1.0313559e-15   5.1190001e-14
   6.4948047e-15  -9.8564725e-05   3.6886882e-16   5.1785972e-14
   3.7192471e-15  -9.9850185e-05  -5.1428942e-16   5.2493534e-14
   5.1625371e-15  -1.0114600e-04  -1.2123564e-15   5.3049563e-14
   5.1625371e-15  -1.0245192e-04  -7.5085606e-16   5.3501068e-14
   4.9960036e-15  -1.0376785e-04  -8.3999481e-16   5.3980171e-14
   5.2735594e-15  -1.0509348e-04  -5.0957602e-16   5.4434639e-14
   7.3274720e-15  -1.0642867e-04  -2.4036857e-15   5.4809844e-14
   4.8294702e-15  -1.0777307e-04   4.1914692e-16   5.5368465e-14
   4.1633363e-15  -1.0912652e-04  -1.3216472e-15   5.5808659e-14
   3.7192471e-15  -1.1048865e-04  -8.4975096e-16   5.6283392e-14
   4.9404925e-15  -1.1185928e-04  -1.8293114e-15   5.6762906e-14
   4.8849813e-15  -1.1323808e-04  -1.4352037e-15   5.7219098e-14
   6.3837824e-15  -1.1462484e-04  -2.5389055e-15   5.7717627e-14
   5.9396932e-15  -1.1601926e-04  -3.0968328e-15   5.8295775e-14
   5.0515148e-15  -1.1742117e-04  -2.3566461e-15   5.8940821e-14
   5.1625371e-15  -1.1883028e-04  -1.7453511e-15   5.9630985e-14
   6.4948047e-15  -1.2024645e-04  -2.8807790e-15   6.0207817e-14
   8.3266727e-15  -1.2166943e-04  -1.7959861e-15   6.0869830e-14
   5.2180482e-15  -1.2309908e-04  -3.0144816e-15   6.1579245e-14
   5.6621374e-15  -1.2453518e-04  -2.1672443e-15   6.2155375e-14
   5.3290705e-15  -1.2597760e-04  -2.7780854e-15   6.2800634e-14
   8.3266727e-15  -1.2742616e-04  -1.9915324e-15   6.3377069e-14
   6.1062266e-15  -1.2888070e-04  -1.7272800e-15   6.3966032e-14
   7.2164497e-15  -1.3034106e-04  -1.8830379e-16   6.4610806e-14
   3.0531133e-15  -1.3180708e-04  -1.4546005e-16   6.5226936e-14
   1.2212453e-15  -1.3327856e-04  -2.4819227e-16   6.5841662e-14
   5.0515148e-15  -1.3475537e-04  -1.4981703e-15   6.6416060e-14
   4.0523140e-15  -1.3623728e-04   3.8869840e-16   6.6991430e-14
   6.4948047e-15  -1.3772413e-04  -4.5603805e-16   6.7560476e-14
   3.6637360e-15  -1.3921570e-04  -2.3054409e-16   6.8159146e-14
   4.6629367e-15  -1.4071180e-04   2.2006966e-16   6.8732231e-14
   5.6621374e-15  -1.4221218e-04   1.5235006e-15   6.9364667e-14
   7.5495166e-15  -1.4371667e-04   9.0051353e-16   7.0016844e-14
   4.2188475e-15  -1.4522500e-04   2.6140252e-15   7.0573420e-14
   4.2743586e-15  -1.4673698e-04   3.4673045e-15   7.1100350e-14
   3.9412917e-15  -1.4825238e-04   3.7660093e-15   7.1694782e-14
   6.0507155e-15  -1.4977098e-04   3.1246317e-15   7.2299934e-14
   2.4980018e-15  -1.5129256e-04   2.9020871e-15   7.2868757e-14
   7.3829831e-15  -1.5281695e-04   2.1669943e-15   7.3455382e-14
   6.9944051e-15  -1.5434394e-04   2.5022524e-15   7.4100893e-14
   7.3829831e-15  -1.5587338e-04   2.5653791e-15   7.4689677e-14
   3.8302694e-15  -1.5740509e-04   1.1832268e-15   7.5296994e-14
   3.7747583e-15  -1.5893896e-04   1.8271273e-15   7.5818818e-14
   4.9960036e-15  -1.6047486e-04   1.5934310e-15   7.6387195e-14
   6.8278716e-15  -1.6201270e-04   9.2137016e-16   7.7006027e-14
   4.3853809e-15  -1.6355240e-04   1.4093448e-15   7.7544730e-14
   8.2711615e-15  -1.6509391e-04   1.3868194e-15   7.8117178e-14
   2.8865799e-15  -1.6663720e-04   3.5824523e-16   7.8635124e-14
   6.5503158e-15  -1.6818226e-04   9.5787782e-17   7.9164920e-14
   4.7739590e-15  -1.6972908e-04  -1.5415707e-16   7.9664929e-14
   6.9388939e-15  -1.7127770e-04   8.8234311e-17   8.0195533e-14
   5.7176486e-15  -1.7282816e-04  -7.1117097e-16   8.0744609e-14
   6.2727601e-15  -1.7438051e-04  -6.9876202e-16   8.1312338e-14
   4.5519144e-15  -1.7593483e-04  -1.4962760e-15   8.1808845e-14
   8.5487173e-15  -1.7749121e-04  -1.7858274e-15   8.2347373e-14
   2.6645353e-15  -1.7904972e-04  -2.2005933e-15   8.2834281e-14
   8.0491169e-15  -1.8061050e-04  -2.1226968e-15   8.3292455e-14
   6.6613381e-15  -1.8217364e-04  -1.5412066e-15   8.3893529e-14
   6.6058270e-15  -1.8373927e-04  -1.1218239e-15   8.4406367e-14
   5.1625371e-15  -1.8530751e-04  -8.8835356e-16   8.4826473e-14
   4.5519144e-15  -1.8687850e-04  -3.3498741e-16   8.5340856e-14
   5.9952043e-15  -1.8845237e-04  -1.2115388e-15   8.5824280e-14
   6.5503158e-15  -1.9002926e-04  -9.5507661e-16   8.6431369e-14
   4.6074256e-15  -1.9160930e-04   1.8085954e-16   8.6803467e-14
   5.5511151e-15  -1.9319263e-04  -6.5749967e-16   8.7279115e-14
   3.7192471e-15  -1.9477939e-04  -4.4349202e-16   8.7758174e-14
   7.4384943e-15  -1.9636971e-04  -6.2765188e-16   8.8277958e-14
   6.4392935e-15  -1.9796373e-04   3.8865475e-16   8.8766312e-14
   6.9944051e-15  -1.9956159e-04   3.3244243e-16   8.9184591e-14
   3.3861802e-15  -2.0116340e-04  -4.3217410e-16   8.9638446e-14
   4.2188475e-15  -2.0276931e-04   3.2706200e-16   9.0176566e-14
   6.3282712e-15  -2.0437944e-04  -5.5470470e-16   9.0641523e-14
   4.9960036e-15  -2.0599392e-04   2.9215352e-16   9.1092379e-14
   7.4384943e-15  -2.0761286e-04   8.2638195e-17   9.1575900e-14
   5.0515148e-15  -2.0923639e-04   1.2509553e-15   9.2051962e-14
   4.1633363e-15  -2.1086463e-04   1.1766136e-15   9.2485282e-14
   7.2719608e-15  -2.1249770e-04   2.1696099e-15   9.3000013e-14
   7.7160500e-15  -2.1413571e-04   1.6999298e-15   9.3536681e-14
   6.0507155e-15  -2.1577877e-04   1.9076136e-15   9.4022650e-14
   6.5503158e-15  -2.1742702e-04   1.5853547e-15   9.4460658e-14
   6.4948047e-15  -2.1908055e-04   1.6011431e-15   9.4900871e-14
   7.9936058e-15  -2.2073949e-04   3.5634481e-16   9.5310183e-14
   5.4400928e-15  -2.2240395e-04   1.0382925e-15   9.5754179e-14
   5.7731597e-15  -2.2407405e-04  -2.5067119e-17   9.6092436e-14
   5.6066263e-15  -2.2574992e-04   4.1222371e-16   9.6487738e-14
   4.4964032e-15  -2.2743166e-04   3.3514301e-16   9.6821144e-14
   4.4408921e-15  -2.2911940e-04   5.4986591e-16   9.7144847e-14
   5.6621374e-15  -2.3081327e-04  -3.5938303e-16   9.7465813e-14
   6.5503158e-15  -2.3251338e-04  -1.6165136e-16   9.7822439e-14
   4.2188475e-15  -2.3421987e-04  -5.1769271e-16   9.8245960e-14
   7.2164497e-15  -2.3593287e-04  -1.0090503e-16   9.8359871e-14
   5.8841820e-15  -2.3765249e-04   9.5503581e-17   9.8522512e-14
   4.9404925e-15  -2.3937888e-04   2.7717904e-16   9.8772754e-14
   5.0515148e-15  -2.4111217e-04  -1.1733978e-15   9.8982907e-14
   5.0515148e-15  -2.4285248e-04  -7.2344739e-16   9.9128758e-14
   3.6637360e-15  -2.4459995e-04  -4.8815426e-16   9.9301838e-14
   6.2727601e-15  -2.4635472e-04  -4.5222096e-16   9.9432918e-14
   6.7723605e-15  -2.4811692e-04  -8.3728576e-16   9.9490622e-14
   5.7176486e-15  -2.4988668e-04  -1.4056028e-15   9.9450970e-14
   5.8286709e-15  -2.5166414e-04  -1.2354538e-15   9.9624880e-14
   4.4964032e-15  -2.5344942e-04  -1.8474162e-16   9.9764674e-14
   4.9404925e-15  -2.5524265e-04  -1.7451583e-16   9.9875302e-14
   5.3845817e-15  -2.5704396e-04  -1.1367403e-15   9.9944620e-14
   7.0499162e-15  -2.5885348e-04  -1.2502386e-15   1.0004572e-13
   3.8302694e-15  -2.6067133e-04  -5.5891934e-16   1.0030811e-13
   6.2172489e-15  -2.6249763e-04  -2.2849388e-15   1.0048821e-13
   5.4956040e-15  -2.6433248e-04  -8.9145255e-16   1.0066014e-13
   5.5511151e-15  -2.6617602e-04  -1.6511903e-15   1.0075685e-13
   4.8849813e-15  -2.6802833e-04  -2.7227378e-16   1.0094336e-13
   7.1609385e-15  -2.6988953e-04  -4.1853399e-16   1.0111107e-13
   6.0507155e-15  -2.7175973e-04   7.3190663e-16   1.0125653e-13
   8.7707619e-15  -2.7363900e-04   1.2062083e-16   1.0145231e-13
   6.9388939e-15  -2.7552746e-04   1.4601571e-15   1.0164724e-13
   7.2164497e-15  -2.7742518e-04   3.5860557e-16   1.0181559e-13
   6.6613381e-15  -2.7933224e-04   3.8414295e-16   1.0189644e-13
   7.9380946e-15  -2.8124874e-04  -3.8722993e-16   1.0211850e-13
   6.3837824e-15  -2.8317474e-04  -1.4414840e-15   1.0229985e-13
   6.7723605e-15  -2.8511031e-04  -5.9675262e-16   1.0236919e-13
   8.2711615e-15  -2.8705552e-04  -2.3285252e-15   1.0254761e-13
   6.1617378e-15  -2.8901043e-04   4.9453696e-17   1.0264334e-13
   3.9968029e-15  -2.9097510e-04  -1.0921975e-15   1.0280296e-13
   5.6621374e-15  -2.9294958e-04   1.9701295e-15   1.0297329e-13
   6.1062266e-15  -2.9493392e-04   3.5361831e-16   1.0314707e-13
   5.4956040e-15  -2.9692817e-04  -9.7241408e-17   1.0328349e-13
   5.5511151e-15  -2.9893237e-04  -8.9216678e-16   1.0341622e-13
   7.6050277e-15  -3.0094655e-04   5.9632517e-16   1.0356954e-13
   7.3274720e-15  -3.0297075e-04   3.7628923e-16   1.0371754e-13
   7.2164497e-15  -3.0500500e-04   1.9222323e-15   1.0383757e-13
   8.0491169e-15  -3.0704931e-04   2.4034843e-15   1.0405454e-13
   9.2703623e-15  -3.0910371e-04   2.3892068e-15   1.0428091e-13
   5.7176486e-15  -3.1116822e-04   3.6391131e-17   1.0451307e-13
   5.6066263e-15  -3.1324284e-04   1.4723593e-16   1.0458238e-13
   6.2727601e-15  -3.1532758e-04  -5.1762512e-16   1.0473469e-13
   6.3282712e-15  -3.1742245e-04   2.0678161e-16   1.0478895e-13
   5.7176486e-15  -3.1952745e-04   1.1438080e-15   1.0499221e-13
   7.9936058e-15  -3.2164257e-04   5.2554886e-16   1.0517513e-13
   8.2156504e-15  -3.2376780e-04   5.4629698e-16   1.0532880e-13
   7.6050277e-15  -3.2590314e-04   1.1646286e-15   1.0560022e-13
   7.8825835e-15  -3.2804856e-04   6.4531303e-16   1.0568239e-13
   8.2156504e-15  -3.3020406e-04   2.0361214e-15   1.0584136e-13
   6.8833828e-15  -3.3236960e-04   7.4538484e-16   1.0602952e-13
   4.2743586e-15  -3.3454516e-04   1.9846004e-15   1.0618709e-13
   6.3837824e-15  -3.3673073e-04   1.0631488e-15   1.0633173e-13
   6.2172489e-15  -3.3892627e-04   1.2540600e-15   1.0644024e-13
   7.1054274e-15  -3.4113175e-04   9.9389871e-16   1.0656470e-13
   5.2180482e-15  -3.4334715e-04   1.3363806e-15   1.0678081e-13
   8.0491169e-15  -3.4557243e-04   3.8274677e-16   1.0689551e-13
   4.1078252e-15  -3.4780757e-04   6.3990508e-16   1.0711371e-13
   8.3266727e-15  -3.5005255e-04   1.7305667e-15   1.0728986e-13
   6.6058270e-15  -3.5230733e-04   1.8557995e-15   1.0734875e-13
   6.7168493e-15  -3.5457189e-04   1.4068192e-15   1.0749724e-13
   2.9420910e-15  -3.5684622e-04   1.2732043e-15   1.0759849e-13
   4.6074256e-15  -3.5913029e-04   7.0990311e-16   1.0781300e-13
   5.4400928e-15  -3.6142410e-04   2.1481450e-15   1.0795983e-13
   5.8286709e-15  -3.6372763e-04   1.6295442e-15   1.0818482e-13
   5.2180482e-15  -3.6604090e-04   2.6199644e-15   1.0830876e-13
   4.3853809e-15  -3.6836389e-04   1.7853534e-15   1.0836489e-13
   7.3829831e-15  -3.7069663e-04   6.4578982e-16   1.0844207e-13
   8.1046281e-15  -3.7303913e-04   9.7121196e-16   1.0858884e-13
   4.7184479e-15  -3.7539142e-04   6.3149135e-16   1.0869078e-13
   5.1070259e-15  -3.7775352e-04   4.0328904e-17   1.0878534e-13
   5.8841820e-15  -3.8012547e-04  -9.7557856e-16   1.0888159e-13
   7.1609385e-15  -3.8250731e-04  -1.0651731e-15   1.0903907e-13
   3.7747583e-15  -3.8489909e-04  -2.4911351e-15   1.0919466e-13
   5.5511151e-15  -3.8730084e-04  -2.1712318e-15   1.0930606e-13
   4.6629367e-15  -3.8971263e-04  -1.4726105e-15   1.0945184e-13
   6.7168493e-15  -3.9213449e-04  -3.3713665e-15   1.0966693e-13
   4.1633363e-15  -3.9456648e-04  -2.5076135e-15   1.0979200e-13
   5.2180482e-15  -3.9700864e-04  -3.0844124e-15   1.0997726e-13
   3.7192471e-15  -3.9946102e-04  -1.7425583e-15   1.1012770e-13
   5.9952043e-15  -4.0192365e-04  -2.4510380e-15   1.1027211e-13
   6.2172489e-15  -4.0439659e-04  -1.1238430e-15   1.1041374e-13
   7.6050277e-15  -4.0687985e-04  -1.1271001e-16   1.1047663e-13
   3.8857806e-15  -4.0937348e-04  -1.6195649e-15   1.1052879e-13
   6.9388939e-15  -4.1187750e-04  -1.1085191e-15   1.1067883e-13
   6.2172489e-15  -4.1439194e-04  -2.4716503e-16   1.1081590e-13
   5.4956040e-15  -4.1691684e-04  -3.1200486e-16   1.1098060e-13
   7.3274720e-15  -4.1945223e-04  -8.1428453e-17   1.1116997e-13
   6.1617378e-15  -4.2199815e-04  -2.0975604e-16   1.1137176e-13
   2.6090241e-15  -4.2455465e-04  -1.0189846e-15   1.1153052e-13
   7.3829831e-15  -4.2712178e-04  -1.1091033e-15   1.1171794e-13
   1.1324275e-14  -4.2969961e-04  -7.5365345e-16   1.1187469e-13
   5.1625371e-15  -4.3228820e-04  -8.9390844e-16   1.1196059e-13
   5.9952043e-15  -4.3488764e-04  -9.0519951e-16   1.1213254e-13
   6.7723605e-15  -4.3749801e-04  -8.5146537e-16   1.1233578e-13
   5.2180482e-15  -4.4011940e-04  -4.9117677e-16   1.1256634e-13
   4.8849813e-15  -4.4275192e-04  -1.2764324e-15   1.1273878e-13
   5.8841820e-15  -4.4539569e-04  -1.7662724e-15   1.1288623e-13
   5.5511151e-15  -4.4805080e-04  -1.7644148e-15   1.1306505e-13
   3.6637360e-15  -4.5071739e-04  -1.1329590e-15   1.1323925e-13
   4.9960036e-15  -4.5339558e-04  -6.9274841e-17   1.1345326e-13
   3.2751579e-15  -4.5608548e-04  -9.2870351e-16   1.1370026e-13
   4.9404925e-15  -4.5878723e-04   1.0935371e-15   1.1393028e-13
   6.9944051e-15  -4.6150094e-04   4.8780892e-16   1.1427488e-13
   4.6074256e-15  -4.6422674e-04   1.0092138e-15   1.1450985e-13
   5.6621374e-15  -4.6696476e-04   3.2938502e-16   1.1478234e-13
   5.6066263e-15  -4.6971511e-04   1.5616912e-15   1.1499993e-13
   7.3829831e-15  -4.7247792e-04   6.2960648e-16   1.1518548e-13
   4.7739590e-15  -4.7525330e-04   8.7372077e-16   1.1534563e-13
   3.6082248e-15  -4.7804137e-04   1.7868079e-15   1.1547774e-13
   4.3853809e-15  -4.8084224e-04   1.1320654e-15   1.1570950e-13
   3.8857806e-15  -4.8365603e-04   5.4820795e-16   1.1577988e-13
   5.2180482e-15  -4.8648286e-04   2.0193552e-16   1.1595311e-13
   6.6058270e-15  -4.8932285e-04   8.9906926e-16   1.1615004e-13
   6.6058270e-15  -4.9217612e-04   2.1837354e-16   1.1625608e-13
   5.6066263e-15  -4.9504280e-04   8.5518086e-16   1.1642439e-13
   5.6066263e-15  -4.9792301e-04   6.6511519e-16   1.1656027e-13
   4.4408921e-15  -5.0081688e-04   4.4330956e-16   1.1679288e-13
   8.0491169e-15  -5.0372454e-04   7.1796434e-16   1.1696635e-13
   4.2188475e-15  -5.0664611e-04   1.1047732e-15   1.1706423e-13
   4.4408921e-15  -5.0958171e-04   7.2866579e-16   1.1733214e-13
   3.9968029e-15  -5.1253143e-04   1.0003984e-15   1.1758169e-13
   5.1070259e-15  -5.1549538e-04   1.1550653e-15   1.1774021e-13
   4.5519144e-15  -5.1847361e-04   1.8974043e-15   1.1795147e-13
   6.6058270e-15  -5.2146621e-04   2.0773792e-15   1.1828560e-13
   4.7184479e-15  -5.2447322e-04   1.7502593e-15   1.1859261e-13
   5.2180482e-15  -5.2749471e-04   2.0166942e-15   1.1886534e-13
   6.3837824e-15  -5.3053075e-04   1.8803070e-15   1.1907635e-13
   5.4400928e-15  -5.3358142e-04   2.4985775e-15   1.1924899e-13
   5.9952043e-15  -5.3664686e-04   2.1926667e-15   1.1948542e-13
   9.0483177e-15  -5.3972722e-04   1.5952282e-15   1.1971068e-13
   5.7176486e-15  -5.4282273e-04   1.7943812e-15   1.1995469e-13
   6.4392935e-15  -5.4593366e-04   1.5040037e-15   1.2019714e-13
   6.2727601e-15  -5.4906036e-04   1.0898709e-15   1.2038955e-13
   3.1641356e-15  -5.5220322e-04   1.1181820e-15   1.2052911e-13
   3.9412917e-15  -5.5536271e-04   1.3363230e-15   1.2074706e-13
   4.9404925e-15  -5.5853936e-04   7.4592114e-16   1.2102909e-13
   4.1633363e-15  -5.6173376e-04   6.3945456e-16   1.2131812e-13
   4.3298698e-15  -5.6494653e-04   8.0330587e-16   1.2161576e-13
   7.9936058e-15  -5.6817836e-04   3.6197125e-16   1.2182069e-13
   8.5487173e-15  -5.7142998e-04   1.0389852e-15   1.2207180e-13
   2.2204460e-15  -5.7470215e-04   4.7268081e-16   1.2230001e-13
   4.7739590e-15  -5.7799568e-04   1.2457430e-15   1.2256084e-13
   4.6074256e-15  -5.8131142e-04   5.0694257e-16   1.2281969e-13
   8.6042284e-15  -5.8465025e-04   7.6754614e-16   1.2299176e-13
   7.2164497e-15  -5.8801310e-04   5.2695676e-16   1.2318974e-13
   6.8833828e-15  -5.9140094e-04   2.2017709e-16   1.2362838e-13
   4.4964032e-15  -5.9481479e-04   3.9523639e-16   1.2386383e-13
   6.5503158e-15  -5.9825572e-04  -3.9077433e-16   1.2405663e-13
   5.6621374e-15  -6.0172485e-04  -1.1661572e-15   1.2423034e-13
   4.7184479e-15  -6.0522337e-04  -1.7401195e-15   1.2439252e-13
   4.5519144e-15  -6.0875254e-04  -1.6554121e-15   1.2455701e-13
   6.1617378e-15  -6.1231368e-04  -1.0942675e-15   1.2478612e-13
   6.3282712e-15  -6.1590822e-04  -1.3161287e-15   1.2504333e-13
   4.0523140e-15  -6.1953768e-04  -1.6270408e-15   1.2522684e-13
   4.7184479e-15  -6.2320371e-04  -2.3672827e-15   1.2539218e-13
   4.9960036e-15  -6.2690807e-04  -2.6079235e-15   1.2562082e-13
   4.7184479e-15  -6.3065267e-04  -3.4103384e-15   1.2574613e-13
   4.1633363e-15  -6.3443955e-04  -2.6168650e-15   1.2588710e-13
   7.4384943e-15  -6.3827083e-04  -2.7551765e-15   1.2614114e-13
   6.3282712e-15  -6.4214867e-04  -2.3830323e-15   1.2630926e-13
   6.5503158e-15  -6.4607518e-04  -2.6621047e-15   1.2647829e-13
   5.2735594e-15  -6.5005237e-04  -2.2931590e-15   1.2659953e-13
   6.3837824e-15  -6.5408202e-04  -1.0251238e-15   1.2681086e-13
   6.3837824e-15  -6.5816562e-04  -7.3163018e-17   1.2703136e-13
   5.7176486e-15  -6.6230428e-04   1.9039221e-16   1.2720692e-13
   2.1649349e-15  -6.6649872e-04   8.3668567e-16   1.2737886e-13
   6.1617378e-15  -6.7074919e-04   1.1522940e-15   1.2754556e-13
   6.8833828e-15  -6.7505552e-04   2.1227470e-15   1.2768689e-13
   5.2735594e-15  -6.7941710e-04   3.1724989e-15   1.2786492e-13
   7.9380946e-15  -6.8383289e-04   4.0968063e-15   1.2805523e-13
   6.3282712e-15  -6.8830149e-04   4.3934566e-15   1.2822626e-13
   7.8270723e-15  -6.9282113e-04   4.9586406e-15   1.2850420e-13
   5.0515148e-15  -6.9738977e-04   5.1539478e-15   1.2874710e-13
   8.3266727e-15  -7.0200509e-04   5.7332046e-15   1.2895761e-13
   3.8302694e-15  -7.0666457e-04   6.3644237e-15   1.2911102e-13
   6.1062266e-15  -7.1136550e-04   6.1691433e-15   1.2931122e-13
   6.5503158e-15  -7.1610506e-04   6.3607008e-15   1.2946151e-13
   3.5527137e-15  -7.2088031e-04   6.5481043e-15   1.2964952e-13
   2.9420910e-15  -7.2568829e-04   6.9140060e-15   1.2975864e-13
   5.0515148e-15  -7.3052605e-04   6.3456365e-15   1.3005930e-13
   3.8302694e-15  -7.3539068e-04   7.1226021e-15   1.3020405e-13
   5.6066263e-15  -7.4027937e-04   6.7763689e-15   1.3038484e-13
   8.1601392e-15  -7.4518942e-04   7.5071214e-15   1.3061552e-13
   2.0539126e-15  -7.5011834e-04   8.0159449e-15   1.3081056e-13
   6.4392935e-15  -7.5506379e-04   7.6112391e-15   1.3099159e-13
   6.0507155e-15  -7.6002367e-04   5.9264998e-15   1.3118984e-13
   6.0507155e-15  -7.6499608e-04   6.4862466e-15   1.3140913e-13
   7.7160500e-15  -7.6997937e-04   6.1561376e-15   1.3157117e-13
   4.9404925e-15  -7.7497211e-04   6.1652203e-15   1.3177216e-13
   7.4384943e-15  -7.7997306e-04   4.0775014e-15   1.3194037e-13
   4.5519144e-15  -7.8498123e-04   3.3492307e-15   1.3221422e-13
   9.2703623e-15  -7.8999578e-04   1.6551640e-15   1.3242439e-13
   8.9372953e-15  -7.9501606e-04   7.4762900e-16   1.3264714e-13
   7.8825835e-15  -8.0004158e-04  -1.4175807e-15   1.3283643e-13
   4.9960036e-15  -8.0507197e-04  -2.0424548e-15   1.3308563e-13
   5.5511151e-15  -8.1010701e-04  -1.6856536e-15   1.3321442e-13
   8.2711615e-15  -8.1514656e-04  -2.6387125e-15   1.3336838e-13
   5.7176486e-15  -8.2019059e-04  -2.8436018e-15   1.3358948e-13
   7.0499162e-15  -8.2523915e-04  -3.8637593e-15   1.3372287e-13
   5.9396932e-15  -8.3029236e-04  -4.1608470e-15   1.3386806e-13
   5.5511151e-15  -8.3535040e-04  -4.8397448e-15   1.3409125e-13
   5.0515148e-15  -8.4041353e-04  -4.8698504e-15   1.3428533e-13
   8.1601392e-15  -8.4548205e-04  -5.2218587e-15   1.3446342e-13
   6.3282712e-15  -8.5055633e-04  -5.9464656e-15   1.3456548e-13
   7.8825835e-15  -8.5563678e-04  -5.6772557e-15   1.3485259e-13
   7.7160500e-15  -8.6072391e-04  -4.3818894e-15   1.3511287e-13
   7.5495166e-15  -8.6581830e-04  -4.4801969e-15   1.3533846e-13
   4.1078252e-15  -8.7092065e-04  -3.5756841e-15   1.3555536e-13
   8.2711615e-15  -8.7603176e-04  -2.5443878e-15   1.3575501e-13
   6.3282712e-15  -8.8115263e-04  -1.5304079e-15   1.3604821e-13
   5.1070259e-15  -8.8628441e-04  -6.4078061e-16   1.3627080e-13
   6.1062266e-15  -8.9142841e-04   1.0758795e-15   1.3649880e-13
   6.6058270e-15  -8.9658611e-04   2.2738713e-15   1.3677907e-13
   5.3290705e-15  -9.0175904e-04   4.6058044e-15   1.3692847e-13
   6.3282712e-15  -9.0694870e-04   6.6067837e-15   1.3709121e-13
   2.9976022e-15  -9.1215643e-04   8.8624611e-15   1.3725294e-13
   2.9976022e-15  -9.1738326e-04   1.0362503e-14   1.3735093e-13
   3.9968029e-15  -9.2262983e-04   1.2278806e-14   1.3761095e-13
   7.1609385e-15  -9.2789636e-04   1.3649458e-14   1.3762584e-13
   6.4392935e-15  -9.3318270e-04   1.5536728e-14   1.3780426e-13
   2.9420910e-15  -9.3848841e-04   1.6553779e-14   1.3802917e-13
   6.9388939e-15  -9.4381278e-04   1.7838640e-14   1.3813895e-13
   4.5519144e-15  -9.4915493e-04   1.8596200e-14   1.3829729e-13
   7.2719608e-15  -9.5451378e-04   1.9306239e-14   1.3851157e-13
   5.6621374e-15  -9.5988804e-04   1.9747057e-14   1.3865737e-13
   4.8294702e-15  -9.6527628e-04   1.9846612e-14   1.3872268e-13
   6.3282712e-15  -9.7067689e-04   1.9240828e-14   1.3885881e-13
   1.0158541e-14  -9.7608824e-04   1.9104723e-14   1.3904554e-13
   7.0499162e-15  -9.8150876e-04   1.7633284e-14   1.3925838e-13
   6.2727601e-15  -9.8693714e-04   1.7911891e-14   1.3941063e-13
   5.6621374e-15  -9.9237249e-04   1.5531213e-14   1.3961945e-13
   3.5527137e-15  -9.9781450e-04   1.4732005e-14   1.3979747e-13
   7.7160500e-15  -1.0032637e-03   1.3024477e-14   1.3994713e-13
   4.8294702e-15  -1.0087213e-03   1.3112874e-14   1.4010183e-13
   4.8294702e-15  -1.0141899e-03   1.1194510e-14   1.4029554e-13
   5.7176486e-15  -1.0196729e-03   1.1013361e-14   1.4045646e-13
   4.2743586e-15  -1.0251751e-03   8.8523323e-15   1.4064275e-13
   6.8278716e-15  -1.0307022e-03   8.5861100e-15   1.4068129e-13
   5.0515148e-15  -1.0362606e-03   6.0224370e-15   1.4084527e-13
   2.6090241e-15  -1.0418567e-03   5.3385480e-15   1.4100797e-13
   5.7176486e-15  -1.0474956e-03   2.7209872e-15   1.4115728e-13
   6.7168493e-15  -1.0531805e-03   1.3997490e-15   1.4133453e-13
   5.9396932e-15  -1.0589127e-03  -9.8493843e-16   1.4147433e-13
   2.9976022e-15  -1.0646911e-03  -3.2383910e-15   1.4156142e-13
   5.7731597e-15  -1.0705134e-03  -6.4446650e-15   1.4167571e-13
   7.8825835e-15  -1.0763762e-03  -8.7961239e-15   1.4174911e-13
   6.1062266e-15  -1.0822756e-03  -1.1464715e-14   1.4183479e-13
   5.1070259e-15  -1.0882079e-03  -1.3351373e-14   1.4185309e-13
   8.7707619e-15  -1.0941697e-03  -1.4246980e-14   1.4198401e-13
   5.8286709e-15  -1.1001584e-03  -1.4924759e-14   1.4213026e-13
   3.7192471e-15  -1.1061719e-03  -1.6295891e-14   1.4218756e-13
   4.5519144e-15  -1.1122093e-03  -1.8744215e-14   1.4227094e-13
   9.5479180e-15  -1.1182704e-03  -2.3903018e-14   1.4227604e-13
   5.0515148e-15  -1.1243562e-03  -2.8735797e-14   1.4226588e-13
   6.8278716e-15  -1.1304682e-03  -3.1917948e-14   1.4226054e-13
   9.9920072e-15  -1.1366091e-03  -3.1119248e-14   1.4227550e-13
   6.7723605e-15  -1.1427818e-03  -2.8099713e-14   1.4242029e-13
   5.8841820e-15  -1.1489895e-03  -2.5376509e-14   1.4244830e-13
   8.3821838e-15  -1.1552367e-03  -2.7865500e-14   1.4263993e-13
   6.6058270e-15  -1.1615310e-03  -3.8408287e-14   1.4279477e-13
   4.4964032e-15  -1.1678817e-03  -5.4168978e-14   1.4292404e-13
   5.2180482e-15  -1.1742970e-03  -6.9050034e-14   1.4308801e-13
   6.6613381e-15  -1.1807855e-03  -6.7582276e-14   1.4313659e-13
   6.4948047e-15  -1.1873575e-03  -4.6530181e-14   1.4320082e-13
   7.1054274e-15  -1.1940192e-03  -1.9399482e-14   1.4335144e-13
   5.4400928e-15  -1.2007694e-03  -1.2682638e-15   1.4345722e-13
   3.3306691e-15  -1.2076110e-03  -1.9607050e-15   1.4355006e-13
   4.7184479e-15  -1.2145585e-03  -3.0213001e-14   1.4371283e-13
   5.7731597e-15  -1.2216109e-03  -6.6005228e-14   1.4383255e-13
   5.9952043e-15  -1.2287305e-03  -9.6031552e-14   1.4391755e-13
   6.3837824e-15  -1.2359017e-03  -1.0878056e-13   1.4399098e-13
   6.8833828e-15  -1.2431879e-03  -7.1059501e-14   1.4411734e-13
   4.8294702e-15  -1.2505563e-03  -1.9606921e-14   1.4421483e-13
   6.8833828e-15  -1.2579336e-03   3.2041836e-14   1.4434003e-13
   4.7184479e-15  -1.2653357e-03   8.9565224e-14   1.4448669e-13
   6.7723605e-15  -1.2728383e-03   8.8873971e-14   1.4457276e-13
   5.2180482e-15  -1.2803689e-03   5.9688756e-14   1.4470642e-13
   5.1070259e-15  -1.2878363e-03   1.3721518e-14   1.4472622e-13
   5.6621374e-15  -1.2952455e-03  -9.0137688e-14   1.4496062e-13
   6.2727601e-15  -1.3027204e-03  -1.0033286e-13   1.4507693e-13
   4.4964032e-15  -1.3102240e-03  -4.6546232e-14   1.4512280e-13
   5.9396932e-15  -1.3176480e-03   3.2222709e-14   1.4527050e-13
   3.1641356e-15  -1.3249854e-03   1.3962677e-13   1.4531830e-13
   4.0523140e-15  -1.3323227e-03   2.0168499e-13   1.4547069e-13
   5.3845817e-15  -1.3396814e-03   2.0102541e-13   1.4558867e-13
   5.3290705e-15  -1.3469778e-03   1.6870379e-13   1.4568734e-13
   5.2180482e-15  -1.3541907e-03   8.5322952e-14   1.4578630e-13
   6.6613381e-15  -1.3614060e-03   4.0098199e-14   1.4596819e-13
   1.1102230e-15  -1.3686891e-03   7.0204994e-14   1.4603172e-13
   4.1078252e-15  -1.3759691e-03   1.2864362e-13   1.4607318e-13
   4.2188475e-15  -1.3832227e-03   2.0723398e-13   1.4616397e-13
   2.9976022e-15  -1.3904854e-03   2.9575542e-13   1.4615942e-13
   5.0515148e-15  -1.3978113e-03   3.3932205e-13   1.4629773e-13
   8.3266727e-15  -1.4051621e-03   3.4496201e-13   1.4635341e-13
   5.1625371e-15  -1.4124667e-03   3.2775681e-13   1.4655264e-13
   4.8294702e-15  -1.4197184e-03   2.9297247e-13   1.4656340e-13
   7.7715612e-15  -1.4269737e-03   3.2403403e-13   1.4663384e-13
   5.0515148e-15  -1.4342225e-03   4.1004874e-13   1.4667296e-13
   3.9968029e-15  -1.4414289e-03   5.3841987e-13   1.4668135e-13
   8.3266727e-15  -1.4486133e-03   7.1223145e-13   1.4682594e-13
   8.2156504e-15  -1.4558435e-03   8.7828485e-13   1.4695577e-13
   5.7176486e-15  -1.4631237e-03   1.0156188e-12   1.4712113e-13
   7.3274720e-15  -1.4704047e-03   1.1130668e-12   1.4725618e-13
   4.9960036e-15  -1.4776764e-03   1.1512251e-12   1.4750509e-13
   6.0507155e-15  -1.4849767e-03   1.1459496e-12   1.4758629e-13
   4.9404925e-15  -1.4923405e-03   1.1547241e-12   1.4782060e-13
   6.6058270e-15  -1.4997094e-03   1.1700203e-12   1.4791110e-13
   4.9960036e-15  -1.5070371e-03   1.1922959e-12   1.4794520e-13
   2.7200464e-15  -1.5143668e-03   1.1664048e-12   1.4806502e-13
   6.1617378e-15  -1.5217161e-03   1.0800550e-12   1.4813217e-13
   4.8294702e-15  -1.5290083e-03   9.6767235e-13   1.4820863e-13
   7.3829831e-15  -1.5361999e-03   8.2729360e-13   1.4834622e-13
   5.6066263e-15  -1.5433245e-03   6.5644789e-13   1.4849762e-13
   4.7184479e-15  -1.5504756e-03   5.8396271e-13   1.4855953e-13
   7.2719608e-15  -1.5575768e-03   5.7672122e-13   1.4872093e-13
   7.9380946e-15  -1.5645721e-03   6.1884861e-13   1.4876279e-13
   6.2172489e-15  -1.5715223e-03   7.3740253e-13   1.4880998e-13
   5.2735594e-15  -1.5785427e-03   8.9243363e-13   1.4894831e-13
   4.3853809e-15  -1.5856663e-03   1.0215244e-12   1.4897496e-13
   3.8302694e-15  -1.5928626e-03   9.9913674e-13   1.4910514e-13
   8.1601392e-15  -1.6001903e-03   8.5926448e-13   1.4915992e-13
   7.6050277e-15  -1.6077205e-03   6.5265741e-13   1.4927997e-13
   3.4416914e-15  -1.6153296e-03   3.2201817e-13   1.4947668e-13
   5.7731597e-15  -1.6229702e-03  -1.2741462e-13   1.4954574e-13
   7.4384943e-15  -1.6306537e-03  -6.7284774e-13   1.4961986e-13
   5.8841820e-15  -1.6384150e-03  -1.3157581e-12   1.4977850e-13
   5.4956040e-15  -1.6462271e-03  -1.9955140e-12   1.4978779e-13
   2.5535130e-15  -1.6540168e-03  -2.6479257e-12   1.4992677e-13
   3.6637360e-15  -1.6617479e-03  -3.2485517e-12   1.5002558e-13
   5.9952043e-15  -1.6694562e-03  -3.5879892e-12   1.5004085e-13
   5.6066263e-15  -1.6771244e-03  -3.6434863e-12   1.5013466e-13
   5.3845817e-15  -1.6847228e-03  -3.4181893e-12   1.5022207e-13
   6.2172489e-15  -1.6923973e-03  -2.9718067e-12   1.5031356e-13
   5.9952043e-15  -1.7003151e-03  -2.3674952e-12   1.5043415e-13
   5.3845817e-15  -1.7084078e-03  -1.6430294e-12   1.5047795e-13
   5.2180482e-15  -1.7166126e-03  -9.5540615e-13   1.5052915e-13
   4.7739590e-15  -1.7249092e-03  -3.8007219e-13   1.5063507e-13
   4.9404925e-15  -1.7333020e-03   9.5846973e-14   1.5077126e-13
   7.4384943e-15  -1.7418169e-03   5.6518031e-13   1.5090965e-13
   6.9388939e-15  -1.7503498e-03   1.0319444e-12   1.5090388e-13
   8.6597396e-15  -1.7587472e-03   1.5369456e-12   1.5094335e-13
   8.6042284e-15  -1.7670056e-03   2.0731627e-12   1.5111982e-13
   6.4948047e-15  -1.7751918e-03   2.7119257e-12   1.5119653e-13
   4.6629367e-15  -1.7831696e-03   3.7515608e-12   1.5129546e-13
   5.2735594e-15  -1.7908957e-03   5.3394881e-12   1.5140834e-13
   2.6645353e-15  -1.7986027e-03   7.2387872e-12   1.5153193e-13
   3.6082248e-15  -1.8065111e-03   9.1555035e-12   1.5158967e-13
   7.2719608e-15  -1.8143148e-03   1.0748578e-11   1.5170551e-13
   6.8278716e-15  -1.8220133e-03   1.1914041e-11   1.5178063e-13
   6.3837824e-15  -1.8297925e-03   1.2757154e-11   1.5180327e-13
   9.0483177e-15  -1.8378476e-03   1.3276645e-11   1.5193860e-13
   5.2735594e-15  -1.8461376e-03   1.3589635e-11   1.5197659e-13
   6.2172489e-15  -1.8545006e-03   1.3755796e-11   1.5208665e-13
   5.3290705e-15  -1.8630147e-03   1.4372694e-11   1.5219491e-13
   6.1062266e-15  -1.8716543e-03   1.5507279e-11   1.5222321e-13
   6.1617378e-15  -1.8803405e-03   1.6972054e-11   1.5221555e-13
   5.2180482e-15  -1.8890889e-03   1.8329805e-11   1.5231084e-13
   6.9388939e-15  -1.8978686e-03   1.9566176e-11   1.5231097e-13
   3.9968029e-15  -1.9066388e-03   2.0581871e-11   1.5232143e-13
   5.6066263e-15  -1.9154232e-03   2.1159730e-11   1.5243326e-13
   6.3282712e-15  -1.9242391e-03   2.1251689e-11   1.5252210e-13
   5.8286709e-15  -1.9330512e-03   2.0800453e-11   1.5264137e-13
   4.1633363e-15  -1.9418523e-03   1.9887301e-11   1.5267547e-13
   6.1062266e-15  -1.9506858e-03   1.8547332e-11   1.5278196e-13
   6.4948047e-15  -1.9596179e-03   1.6765679e-11   1.5285314e-13
   8.8262730e-15  -1.9686995e-03   1.4522544e-11   1.5293302e-13
   5.2180482e-15  -1.9779501e-03   1.1831718e-11   1.5301623e-13
   6.4948047e-15  -1.9873514e-03   8.7679339e-12   1.5307477e-13
   2.1094237e-15  -1.9968471e-03   5.5231675e-12   1.5318244e-13
   3.9968029e-15  -2.0063525e-03   2.3246761e-12   1.5330468e-13
   4.8849813e-15  -2.0157754e-03  -7.0074105e-13   1.5328646e-13
   8.3821838e-15  -2.0250379e-03  -3.4588257e-12   1.5342507e-13
   6.0507155e-15  -2.0340793e-03  -5.7526548e-12   1.5355440e-13
   8.2156504e-15  -2.0428648e-03  -7.5691749e-12   1.5367301e-13
   6.8278716e-15  -2.0514088e-03  -8.4889718e-12   1.5373970e-13
   5.4400928e-15  -2.0597292e-03  -8.5590009e-12   1.5381637e-13
   5.7176486e-15  -2.0678302e-03  -8.3426665e-12   1.5387080e-13
   5.9952043e-15  -2.0757813e-03  -7.8518976e-12   1.5401395e-13
   6.1617378e-15  -2.0837195e-03  -7.0601235e-12   1.5411373e-13
   6.4392935e-15  -2.0917838e-03  -7.2669097e-12   1.5424988e-13
   6.2172489e-15  -2.1000391e-03  -8.9922509e-12   1.5425683e-13
   6.7168493e-15  -2.1085744e-03  -9.5913616e-12   1.5446663e-13
   6.3837824e-15  -2.1173747e-03  -1.0138732e-11   1.5463963e-13
   8.3821838e-15  -2.1263409e-03  -1.1745268e-11   1.5472608e-13
   7.0499162e-15  -2.1354037e-03  -1.4012803e-11   1.5483047e-13
   5.1625371e-15  -2.1445172e-03  -1.5691400e-11   1.5487590e-13
   4.9960036e-15  -2.1536392e-03  -1.6270916e-11   1.5492917e-13
   5.6621374e-15  -2.1627365e-03  -1.5924609e-11   1.5496019e-13
   4.6074256e-15  -2.1718093e-03  -1.5117011e-11   1.5503510e-13
   5.6066263e-15  -2.1808858e-03  -1.4069605e-11   1.5528297e-13
   8.6597396e-15  -2.1899678e-03  -1.2753398e-11   1.5529734e-13
   7.7160500e-15  -2.1990370e-03  -1.1291496e-11   1.5540547e-13
   5.9952043e-15  -2.2081115e-03  -9.5239067e-12   1.5543808e-13
   3.8302694e-15  -2.2172466e-03  -7.1742761e-12   1.5553158e-13
   5.8286709e-15  -2.2265078e-03  -5.0776399e-12   1.5562704e-13
   3.1086245e-15  -2.2359513e-03  -4.7705474e-12   1.5582224e-13
   4.6629367e-15  -2.2456072e-03  -6.7613091e-12   1.5593303e-13
   5.1625371e-15  -2.2554599e-03  -1.1063517e-11   1.5591987e-13
   8.3821838e-15  -2.2654400e-03  -1.7701960e-11   1.5613584e-13
   5.8286709e-15  -2.2754422e-03  -2.5806105e-11   1.5619361e-13
   6.7723605e-15  -2.2853753e-03  -3.0063417e-11   1.5627289e-13
   6.4948047e-15  -2.2951660e-03  -2.9858537e-11   1.5630211e-13
   4.6629367e-15  -2.3047533e-03  -2.4820866e-11   1.5640004e-13
   4.0523140e-15  -2.3141017e-03  -1.3673371e-11   1.5664812e-13
   5.6066263e-15  -2.3232076e-03   8.2185712e-13   1.5674541e-13
   3.9412917e-15  -2.3321032e-03   1.4354667e-11   1.5676776e-13
   5.0515148e-15  -2.3408961e-03   2.4022208e-11   1.5684978e-13
   4.4408921e-15  -2.3497311e-03   2.6793318e-11   1.5677253e-13
   7.1609385e-15  -2.3586245e-03   2.8825759e-11   1.5684835e-13
   6.6058270e-15  -2.3676138e-03   3.2422693e-11   1.5698179e-13
   7.7715612e-15  -2.3767884e-03   3.6628545e-11   1.5710534e-13
   6.9388939e-15  -2.3862148e-03   4.0580148e-11   1.5716090e-13
   7.6605389e-15  -2.3958670e-03   4.4516224e-11   1.5720603e-13
   8.2156504e-15  -2.4056917e-03   4.9826604e-11   1.5734683e-13
   4.1633363e-15  -2.4156432e-03   5.4039723e-11   1.5742789e-13
   5.7176486e-15  -2.4256630e-03   5.3935966e-11   1.5747192e-13
   6.4948047e-15  -2.4357051e-03   5.0702253e-11   1.5749561e-13
   3.8857806e-15  -2.4457393e-03   4.6365084e-11   1.5752880e-13
   6.2172489e-15  -2.4557602e-03   4.1379964e-11   1.5760320e-13
   4.5519144e-15  -2.4658084e-03   3.5335116e-11   1.5758761e-13
   6.6613381e-15  -2.4759754e-03   2.9378573e-11   1.5774976e-13
   7.2164497e-15  -2.4862838e-03   2.4032652e-11   1.5789687e-13
   6.3282712e-15  -2.4966924e-03   1.9709713e-11   1.5805995e-13
   3.9968029e-15  -2.5072234e-03   1.6620557e-11   1.5819060e-13
   4.6074256e-15  -2.5179403e-03   1.3528493e-11   1.5828273e-13
   7.9380946e-15  -2.5288990e-03   9.0376185e-12   1.5842155e-13
   7.1054274e-15  -2.5401201e-03   2.8830192e-12   1.5843358e-13
   4.2743586e-15  -2.5515785e-03  -4.0063207e-12   1.5856113e-13
   4.7739590e-15  -2.5632027e-03  -1.0128242e-11   1.5868656e-13
   4.7739590e-15  -2.5748884e-03  -1.3401661e-11   1.5886599e-13
   4.8849813e-15  -2.5865293e-03  -1.2393344e-11   1.5894168e-13
   6.0507155e-15  -2.5980406e-03  -4.0024145e-12   1.5904735e-13
   4.3298698e-15  -2.6093651e-03   1.6386718e-11   1.5912387e-13
   2.4424907e-15  -2.6204855e-03   4.6009647e-11   1.5924034e-13
   5.4956040e-15  -2.6314445e-03   7.6482027e-11   1.5928800e-13
   4.2188475e-15  -2.6422898e-03   1.0504700e-10   1.5928414e-13
   7.8825835e-15  -2.6530212e-03   1.2817332e-10   1.5932059e-13
   5.8286709e-15  -2.6636825e-03   1.4380461e-10   1.5940323e-13
   5.6621374e-15  -2.6743873e-03   1.4988216e-10   1.5944708e-13
   4.1078252e-15  -2.6852368e-03   1.4371304e-10   1.5955445e-13
   5.2735594e-15  -2.6961999e-03   1.2163716e-10   1.5964517e-13
   5.9396932e-15  -2.7074136e-03   1.2141988e-10   1.5977557e-13
   5.2180482e-15  -2.7188826e-03   1.3089959e-10   1.5973804e-13
   3.7747583e-15  -2.7303913e-03   1.4150578e-10   1.5973643e-13
   5.4956040e-15  -2.7418931e-03   1.5146610e-10   1.5983938e-13
   4.2743586e-15  -2.7533861e-03   1.5740552e-10   1.5999725e-13
   4.9404925e-15  -2.7648855e-03   1.6253769e-10   1.6008041e-13
   5.0515148e-15  -2.7763907e-03   1.6789811e-10   1.6012611e-13
   7.1609385e-15  -2.7878695e-03   1.7310006e-10   1.6019772e-13
   5.3290705e-15  -2.7993123e-03   1.7756550e-10   1.6025455e-13
   5.2735594e-15  -2.8107532e-03   1.8607022e-10   1.6042178e-13
   5.3290705e-15  -2.8222269e-03   1.9861574e-10   1.6048014e-13
   4.9960036e-15  -2.8337525e-03   2.0965226e-10   1.6057277e-13
   5.8286709e-15  -2.8453685e-03   2.1307484e-10   1.6059187e-13
   5.1070259e-15  -2.8571178e-03   2.0710495e-10   1.6075378e-13
   4.6074256e-15  -2.8690233e-03   1.9194805e-10   1.6076650e-13
   5.1070259e-15  -2.8810786e-03   1.7131588e-10   1.6088457e-13
   6.5503158e-15  -2.8932422e-03   1.5124545e-10   1.6095943e-13
   5.5511151e-15  -2.9054399e-03   1.3878742e-10   1.6101563e-13
   6.0507155e-15  -2.9175801e-03   1.4213675e-10   1.6111722e-13
   4.2743586e-15  -2.9295831e-03   1.6931945e-10   1.6124262e-13
   7.9380946e-15  -2.9413952e-03   2.2344637e-10   1.6128731e-13
   7.0499162e-15  -2.9529918e-03   2.9207705e-10   1.6134535e-13
   4.5519144e-15  -2.9644065e-03   3.5676610e-10   1.6155740e-13
   7.2164497e-15  -2.9756829e-03   4.1030238e-10   1.6161727e-13
   5.6621374e-15  -2.9867745e-03   4.4303207e-10   1.6175497e-13
   4.9404925e-15  -2.9976870e-03   4.5441989e-10   1.6186079e-13
   7.9936058e-15  -3.0085610e-03   4.3671221e-10   1.6182261e-13
   5.8286709e-15  -3.0195128e-03   3.8328078e-10   1.6189880e-13
   6.2172489e-15  -3.0304545e-03   2.9638080e-10   1.6197600e-13
   6.4948047e-15  -3.0415970e-03   2.3145506e-10   1.6210162e-13
   6.2172489e-15  -3.0531931e-03   2.0248298e-10   1.6222297e-13
   7.9380946e-15  -3.0648836e-03   1.9085787e-10   1.6221157e-13
   6.6058270e-15  -3.0766171e-03   1.8926157e-10   1.6232029e-13
   8.9928065e-15  -3.0884200e-03   1.9175623e-10   1.6232004e-13
   7.4940054e-15  -3.1003006e-03   1.9402073e-10   1.6241681e-13
   5.3845817e-15  -3.1122401e-03   1.9823654e-10   1.6257479e-13
   4.3298698e-15  -3.1241861e-03   2.0409329e-10   1.6258637e-13
   5.3845817e-15  -3.1360725e-03   2.1108113e-10   1.6273958e-13
   7.3829831e-15  -3.1478739e-03   2.2357938e-10   1.6281831e-13
   5.2180482e-15  -3.1596162e-03   2.4305761e-10   1.6293168e-13
   6.3837824e-15  -3.1713445e-03   2.6013644e-10   1.6301595e-13
   3.5527137e-15  -3.1831058e-03   2.6432443e-10   1.6306348e-13
   5.2180482e-15  -3.1949555e-03   2.5524579e-10   1.6316474e-13
   5.1070259e-15  -3.2069445e-03   2.4270486e-10   1.6317369e-13
   4.3298698e-15  -3.2191054e-03   2.3849355e-10   1.6326955e-13
   6.2172489e-15  -3.2314403e-03   2.5651151e-10   1.6332737e-13
   4.5519144e-15  -3.2439172e-03   3.1344665e-10   1.6346858e-13
   5.5511151e-15  -3.2564750e-03   4.2322233e-10   1.6349349e-13
   6.5503158e-15  -3.2690374e-03   5.9209430e-10   1.6365635e-13
   3.6082248e-15  -3.2815317e-03   8.0994131e-10   1.6384857e-13
   4.4408921e-15  -3.2939063e-03   1.0476297e-09   1.6389292e-13
   8.8817842e-15  -3.3061322e-03   1.2658074e-09   1.6405575e-13
   6.2172489e-15  -3.3182228e-03   1.4340000e-09   1.6415419e-13
   4.9960036e-15  -3.3302020e-03   1.5544401e-09   1.6423908e-13
   4.3853809e-15  -3.3420031e-03   1.6183174e-09   1.6436841e-13
   6.1617378e-15  -3.3535911e-03   1.6242963e-09   1.6441298e-13
   3.9412917e-15  -3.3650514e-03   1.5867602e-09   1.6447055e-13
   6.3837824e-15  -3.3765167e-03   1.5002057e-09   1.6453638e-13
   5.0515148e-15  -3.3879469e-03   1.3833708e-09   1.6451539e-13
   5.1070259e-15  -3.3994953e-03   1.3501888e-09   1.6464634e-13
   4.6629367e-15  -3.4114805e-03   1.4187214e-09   1.6465815e-13
   6.3837824e-15  -3.4236132e-03   1.5326131e-09   1.6482623e-13
   3.7747583e-15  -3.4358462e-03   1.6656793e-09   1.6504440e-13
   4.7739590e-15  -3.4482053e-03   1.7962628e-09   1.6507822e-13
   4.5519144e-15  -3.4606967e-03   1.9067339e-09   1.6517608e-13
   6.6058270e-15  -3.4732961e-03   1.9849547e-09   1.6534895e-13
   6.6613381e-15  -3.4859402e-03   2.0325504e-09   1.6547079e-13
   7.0499162e-15  -3.4985420e-03   2.0456908e-09   1.6558850e-13
   6.4948047e-15  -3.5110657e-03   2.0211439e-09   1.6559686e-13
   5.6621374e-15  -3.5235358e-03   1.9657478e-09   1.6574215e-13
   9.3258734e-15  -3.5359885e-03   1.8834796e-09   1.6583330e-13
   6.7723605e-15  -3.5484578e-03   1.7632655e-09   1.6591746e-13
   3.6637360e-15  -3.5609910e-03   1.6230370e-09   1.6607419e-13
   6.7723605e-15  -3.5736450e-03   1.5188392e-09   1.6615769e-13
   8.7152507e-15  -3.5864637e-03   1.4863490e-09   1.6620147e-13
   6.1062266e-15  -3.5994609e-03   1.5472948e-09   1.6616818e-13
   4.6074256e-15  -3.6126197e-03   1.7224138e-09   1.6623216e-13
   6.4948047e-15  -3.6259003e-03   2.0222950e-09   1.6629570e-13
   5.7731597e-15  -3.6392489e-03   2.4001595e-09   1.6637938e-13
   5.4956040e-15  -3.6526020e-03   2.7912262e-09   1.6644906e-13
   5.3290705e-15  -3.6658933e-03   3.1264758e-09   1.6654384e-13
   3.2751579e-15  -3.6790671e-03   3.3633331e-09   1.6664574e-13
   5.4956040e-15  -3.6921099e-03   3.4441384e-09   1.6682373e-13
   3.3861802e-15  -3.7049731e-03   3.3829720e-09   1.6693915e-13
   6.2727601e-15  -3.7175430e-03   3.2070039e-09   1.6711248e-13
   4.1633363e-15  -3.7297999e-03   2.9045236e-09   1.6711686e-13
   4.4408921e-15  -3.7418594e-03   2.4584523e-09   1.6723930e-13
   6.7168493e-15  -3.7538203e-03   1.9662226e-09   1.6722428e-13
   4.7184479e-15  -3.7656479e-03   1.4527125e-09   1.6728197e-13
   6.4948047e-15  -3.7777240e-03   1.6047462e-09   1.6727942e-13
   5.1070259e-15  -3.7902155e-03   2.1574216e-09   1.6746348e-13
   4.7739590e-15  -3.8028856e-03   2.8762157e-09   1.6751973e-13
   7.4940054e-15  -3.8157377e-03   3.6391258e-09   1.6764274e-13
   8.0491169e-15  -3.8288069e-03   4.3355727e-09   1.6765796e-13
   2.8865799e-15  -3.8420893e-03   4.8853798e-09   1.6783078e-13
   3.9412917e-15  -3.8555403e-03   5.2495324e-09   1.6796986e-13
   5.8286709e-15  -3.8690533e-03   5.4652966e-09   1.6812739e-13
   8.2156504e-15  -3.8824987e-03   5.5200451e-09   1.6820993e-13
   6.7168493e-15  -3.8958071e-03   5.3258062e-09   1.6827325e-13
   6.3282712e-15  -3.9090080e-03   4.7844546e-09   1.6842394e-13
   4.8849813e-15  -3.9221745e-03   4.0145401e-09   1.6855018e-13
   5.7731597e-15  -3.9353286e-03   3.2130377e-09   1.6873410e-13
   5.7731597e-15  -3.9484978e-03   2.5116005e-09   1.6885620e-13
   3.1641356e-15  -3.9617459e-03   2.1069467e-09   1.6896357e-13
   3.7192471e-15  -3.9751390e-03   2.0854834e-09   1.6901309e-13
   6.9944051e-15  -3.9887180e-03   2.4486198e-09   1.6901295e-13
   5.4400928e-15  -4.0024890e-03   3.1973001e-09   1.6912601e-13
   8.4376950e-15  -4.0164229e-03   4.3404494e-09   1.6917552e-13
   5.6621374e-15  -4.0304645e-03   5.8673445e-09   1.6930817e-13
   6.3837824e-15  -4.0445417e-03   7.5640796e-09   1.6949264e-13
   5.8841820e-15  -4.0585709e-03   9.0391677e-09   1.6960979e-13
   4.9404925e-15  -4.0724658e-03   1.0167242e-08   1.6973140e-13
   5.2180482e-15  -4.0861652e-03   1.1045605e-08   1.6990207e-13
   6.7168493e-15  -4.0996436e-03   1.1544078e-08   1.6992188e-13
   7.4384943e-15  -4.1128318e-03   1.1471265e-08   1.7001790e-13
   3.9412917e-15  -4.1256693e-03   1.0766979e-08   1.7008517e-13
   6.5503158e-15  -4.1381996e-03   9.5472991e-09   1.7018785e-13
   5.8841820e-15  -4.1505410e-03   8.2891143e-09   1.7019831e-13
   6.1617378e-15  -4.1628170e-03   7.8141042e-09   1.7028999e-13
   3.5527137e-15  -4.1751716e-03   8.7901236e-09   1.7028967e-13
   6.2172489e-15  -4.1878170e-03   1.0811686e-08   1.7035400e-13
   7.0499162e-15  -4.2007589e-03   1.3266942e-08   1.7041962e-13
   6.9388939e-15  -4.2139868e-03   1.5762112e-08   1.7053075e-13
   5.9952043e-15  -4.2274916e-03   1.8003893e-08   1.7055617e-13
   4.7739590e-15  -4.2412567e-03   1.9808332e-08   1.7062743e-13
   4.2188475e-15  -4.2552092e-03   2.1055016e-08   1.7071342e-13
   9.0483177e-15  -4.2691960e-03   2.1449367e-08   1.7081171e-13
   8.1046281e-15  -4.2830848e-03   2.0479751e-08   1.7074190e-13
   5.1070259e-15  -4.2968324e-03   1.7403813e-08   1.7081169e-13
   7.1609385e-15  -4.3104858e-03   1.2212442e-08   1.7094571e-13
   5.3290705e-15  -4.3240759e-03   7.7621337e-09   1.7110843e-13
   6.9388939e-15  -4.3376077e-03   5.3935297e-09   1.7117936e-13
   5.0515148e-15  -4.3511348e-03   5.0668182e-09   1.7132178e-13
   5.9396932e-15  -4.3647419e-03   7.0097889e-09   1.7144578e-13
   6.7168493e-15  -4.3785073e-03   1.1230982e-08   1.7150338e-13
   7.7715612e-15  -4.3924802e-03   1.7295644e-08   1.7146714e-13
   5.8286709e-15  -4.4066702e-03   2.4495572e-08   1.7156420e-13
   7.2719608e-15  -4.4210425e-03   3.2042463e-08   1.7167127e-13
   4.9960036e-15  -4.4355245e-03   3.9887603e-08   1.7173378e-13
   7.1609385e-15  -4.4500171e-03   4.8036809e-08   1.7187807e-13
   6.1062266e-15  -4.4644142e-03   5.5048484e-08   1.7204907e-13
   7.3274720e-15  -4.4786238e-03   5.9487048e-08   1.7215876e-13
   7.2164497e-15  -4.4925920e-03   6.1797788e-08   1.7222893e-13
   7.5495166e-15  -4.5063088e-03   6.4076115e-08   1.7227896e-13
   6.6058270e-15  -4.5197169e-03   6.6707830e-08   1.7236327e-13
   7.0499162e-15  -4.5327713e-03   6.8707479e-08   1.7236479e-13
   7.3829831e-15  -4.5455400e-03   6.8227289e-08   1.7245257e-13
   2.5535130e-15  -4.5581634e-03   6.4810073e-08   1.7251570e-13
   4.7184479e-15  -4.5707676e-03   6.0639067e-08   1.7261513e-13
   5.7176486e-15  -4.5834643e-03   5.7269304e-08   1.7268775e-13
   2.3869795e-15  -4.5963661e-03   5.3841168e-08   1.7280058e-13
   4.8294702e-15  -4.6094845e-03   4.7939999e-08   1.7288015e-13
   4.3298698e-15  -4.6228029e-03   3.6900875e-08   1.7283288e-13
   6.1617378e-15  -4.6362827e-03   1.9408772e-08   1.7292219e-13
   4.5519144e-15  -4.6498527e-03  -5.7843600e-09   1.7306071e-13
   4.4408921e-15  -4.6633856e-03  -4.1195118e-08   1.7307660e-13
   5.3845817e-15  -4.6767875e-03  -8.6127841e-08   1.7319344e-13
   5.4956040e-15  -4.6900419e-03  -1.4257534e-07   1.7321526e-13
   7.5495166e-15  -4.7032150e-03  -1.9671188e-07   1.7336155e-13
   5.1070259e-15  -4.7163672e-03  -2.3161563e-07   1.7344562e-13
   8.6597396e-15  -4.7294888e-03  -2.4594625e-07   1.7352170e-13
   5.4400928e-15  -4.7425886e-03  -2.4434750e-07   1.7361814e-13
   6.6613381e-15  -4.7557132e-03  -2.3184805e-07   1.7372048e-13
   4.4408921e-15  -4.7689144e-03  -2.1428155e-07   1.7385057e-13
   5.9396932e-15  -4.7822292e-03  -1.9897284e-07   1.7392541e-13
   6.2727601e-15  -4.7956723e-03  -1.9755580e-07   1.7397603e-13
   7.9936058e-15  -4.8092336e-03  -2.2061594e-07   1.7403435e-13
   3.3861802e-15  -4.8228730e-03  -2.7086538e-07   1.7418488e-13
   7.2164497e-15  -4.8365374e-03  -3.0470419e-07   1.7426316e-13
   4.3853809e-15  -4.8501530e-03  -3.1335769e-07   1.7435084e-13
   6.6613381e-15  -4.8636274e-03  -3.1543373e-07   1.7444315e-13
   5.7731597e-15  -4.8769095e-03  -3.2298792e-07   1.7449398e-13
   8.3266727e-15  -4.8899806e-03  -3.4596954e-07   1.7451182e-13
   5.3845817e-15  -4.9028483e-03  -3.9595116e-07   1.7462209e-13
   1.0214052e-14  -4.9155671e-03  -4.3022493e-07   1.7474927e-13
   6.7723605e-15  -4.9281902e-03  -3.9191419e-07   1.7480744e-13
   4.4964032e-15  -4.9407314e-03  -2.8337499e-07   1.7482438e-13
   4.2188475e-15  -4.9532244e-03  -1.1939032e-07   1.7488548e-13
   7.2164497e-15  -4.9657082e-03   8.7750397e-08   1.7490300e-13
   7.1609385e-15  -4.9781991e-03   3.3548972e-07   1.7500239e-13
   3.6637360e-15  -4.9906968e-03   6.2153608e-07   1.7503308e-13
   6.5503158e-15  -5.0031798e-03   9.3314091e-07   1.7507145e-13
   6.5503158e-15  -5.0155763e-03   1.2506899e-06   1.7520897e-13
   7.4384943e-15  -5.0278038e-03   1.5510108e-06   1.7519578e-13
   7.0499162e-15  -5.0398052e-03   1.7680308e-06   1.7525625e-13
   6.1617378e-15  -5.0515786e-03   1.8222247e-06   1.7540223e-13
   7.8270723e-15  -5.0632307e-03   1.8627779e-06   1.7551733e-13
   5.7731597e-15  -5.0749601e-03   1.9435580e-06   1.7560992e-13
   4.1078252e-15  -5.0869010e-03   2.0439646e-06   1.7563414e-13
   6.1062266e-15  -5.0990363e-03   2.1525856e-06   1.7569686e-13
   8.9928065e-15  -5.1113316e-03   2.2543762e-06   1.7575487e-13
   6.5503158e-15  -5.1237712e-03   2.3311731e-06   1.7579524e-13
   6.2172489e-15  -5.1363485e-03   2.3621631e-06   1.7579502e-13
   8.0491169e-15  -5.1490645e-03   2.3323611e-06   1.7581545e-13
   7.0499162e-15  -5.1619156e-03   2.2317166e-06   1.7597040e-13
   3.8302694e-15  -5.1748871e-03   2.0243436e-06   1.7611357e-13
   6.8278716e-15  -5.1879572e-03   1.6807177e-06   1.7612636e-13
   8.8262730e-15  -5.2011041e-03   1.2473248e-06   1.7609239e-13
   3.2196468e-15  -5.2143095e-03   7.9181972e-07   1.7612158e-13
   5.5511151e-15  -5.2275615e-03   3.5369805e-07   1.7621042e-13
   4.6074256e-15  -5.2408580e-03  -8.5674667e-08   1.7630639e-13
   3.6637360e-15  -5.2542175e-03  -5.4596391e-07   1.7637355e-13
   4.0523140e-15  -5.2676598e-03  -1.0215698e-06   1.7638222e-13
   3.5527137e-15  -5.2811689e-03  -1.4875582e-06   1.7647161e-13
   5.1625371e-15  -5.2947367e-03  -1.9634329e-06   1.7654927e-13
   5.6621374e-15  -5.3083840e-03  -2.5238844e-06   1.7666731e-13
   3.7747583e-15  -5.3221195e-03  -3.2795704e-06   1.7673331e-13
   9.6589403e-15  -5.3359156e-03  -4.3490980e-06   1.7680965e-13
   3.7192471e-15  -5.3497213e-03  -5.8450615e-06   1.7696187e-13
   5.8286709e-15  -5.3634872e-03  -7.8614541e-06   1.7705038e-13
   7.3274720e-15  -5.3771594e-03  -1.0410198e-05   1.7717427e-13
   7.3274720e-15  -5.3906691e-03  -1.3364500e-05   1.7731174e-13
   6.1617378e-15  -5.4039861e-03  -1.6316304e-05   1.7739349e-13
   5.7176486e-15  -5.4171448e-03  -1.8429904e-05   1.7741691e-13
   6.7168493e-15  -5.4302483e-03  -1.9069805e-05   1.7749134e-13
   5.2735594e-15  -5.4434680e-03  -1.8192573e-05   1.7753977e-13
   5.1625371e-15  -5.4569354e-03  -1.6007541e-05   1.7767335e-13
   8.6042284e-15  -5.4706401e-03  -1.2927692e-05   1.7782353e-13
   6.9944051e-15  -5.4845565e-03  -9.3668715e-06   1.7791458e-13
   5.7731597e-15  -5.4986777e-03  -5.6791278e-06   1.7794173e-13
   5.7731597e-15  -5.5129973e-03  -2.1480990e-06   1.7798152e-13
   3.5527137e-15  -5.5274992e-03   1.0561616e-06   1.7805230e-13
   7.1054274e-15  -5.5421520e-03   3.9104406e-06   1.7811900e-13
   8.1046281e-15  -5.5569134e-03   6.5151920e-06   1.7817118e-13
   8.2156504e-15  -5.5717423e-03   9.0256138e-06   1.7819849e-13
   7.3829831e-15  -5.5866057e-03   1.1590279e-05   1.7825313e-13
   4.1078252e-15  -5.6014769e-03   1.4314779e-05   1.7828597e-13
   5.7176486e-15  -5.6163397e-03   1.7233176e-05   1.7841150e-13
   7.6050277e-15  -5.6311950e-03   2.0349430e-05   1.7849679e-13
   7.1054274e-15  -5.6460637e-03   2.3505772e-05   1.7855629e-13
   2.4980018e-15  -5.6609651e-03   2.6367232e-05   1.7861552e-13
   8.5487173e-15  -5.6759035e-03   2.8722805e-05   1.7862381e-13
   7.8825835e-15  -5.6908948e-03   3.0415401e-05   1.7866547e-13
   8.6042284e-15  -5.7059695e-03   3.1307178e-05   1.7870459e-13
   6.6058270e-15  -5.7211471e-03   3.1238677e-05   1.7872378e-13
   8.8262730e-15  -5.7364162e-03   2.9974815e-05   1.7878945e-13
   7.0499162e-15  -5.7517525e-03   2.7326651e-05   1.7892145e-13
   7.3829831e-15  -5.7671389e-03   2.3527750e-05   1.7895929e-13
   4.2743586e-15  -5.7825365e-03   1.8920910e-05   1.7896349e-13
   5.3290705e-15  -5.7978802e-03   1.3790630e-05   1.7905109e-13
   4.6629367e-15  -5.8131341e-03   8.1966737e-06   1.7902572e-13
   4.5519144e-15  -5.8283066e-03   2.2151065e-06   1.7911335e-13
   5.3290705e-15  -5.8434413e-03  -3.8027820e-06   1.7917356e-13
   5.6621374e-15  -5.8586347e-03  -9.5619740e-06   1.7925806e-13
   5.8841820e-15  -5.8739720e-03  -1.4854034e-05   1.7930812e-13
   6.9944051e-15  -5.8894334e-03  -1.9340362e-05   1.7938544e-13
   1.0547119e-15  -5.9049886e-03  -2.2564347e-05   1.7952633e-13
   4.4408921e-15  -5.9206514e-03  -2.4050917e-05   1.7954949e-13
   3.6637360e-15  -5.9364562e-03  -2.3620016e-05   1.7965071e-13
   5.6066263e-15  -5.9524282e-03  -2.1651033e-05   1.7979455e-13
   6.9388939e-15  -5.9685612e-03  -1.8807338e-05   1.7994264e-13
   7.2719608e-15  -5.9848196e-03  -1.5693672e-05   1.8004754e-13
   5.3290705e-15  -6.0011531e-03  -1.2704693e-05   1.8007030e-13
   7.2164497e-15  -6.0175112e-03  -1.0041934e-05   1.8011151e-13
   6.9388939e-15  -6.0338551e-03  -7.7799137e-06   1.8032427e-13
   6.1062266e-15  -6.0501651e-03  -5.9303974e-06   1.8045620e-13
   7.8270723e-15  -6.0664501e-03  -4.5240081e-06   1.8060362e-13
   6.1062266e-15  -6.0827519e-03  -3.6119895e-06   1.8069163e-13
   7.0499162e-15  -6.0991160e-03  -3.1199684e-06   1.8079031e-13
   5.5511151e-15  -6.1155785e-03  -2.9698721e-06   1.8091207e-13
   6.9944051e-15  -6.1321949e-03  -3.0748055e-06   1.8088764e-13
   3.6082248e-15  -6.1490359e-03  -3.2776667e-06   1.8099215e-13
   3.6637360e-15  -6.1661451e-03  -3.4912437e-06   1.8102157e-13
   6.8833828e-15  -6.1835110e-03  -3.7787739e-06   1.8107230e-13
   6.8833828e-15  -6.2011157e-03  -4.2467398e-06   1.8109585e-13
   6.0507155e-15  -6.2189341e-03  -4.4696484e-06   1.8122538e-13
   6.1617378e-15  -6.2368836e-03  -4.2287718e-06   1.8123385e-13
   9.2703623e-15  -6.2549112e-03  -3.5895467e-06   1.8134008e-13
   4.7739590e-15  -6.2730216e-03  -2.6886881e-06   1.8142705e-13
   7.4384943e-15  -6.2912417e-03  -2.0175089e-06   1.8136572e-13
   7.7160500e-15  -6.3095430e-03  -2.0300866e-06   1.8142167e-13
   6.1617378e-15  -6.3278986e-03  -3.0002248e-06   1.8153861e-13
   3.7747583e-15  -6.3463824e-03  -5.0572406e-06   1.8170761e-13
   5.9396932e-15  -6.3650934e-03  -7.6697564e-06   1.8185901e-13
   5.8286709e-15  -6.3839715e-03  -1.0849838e-05   1.8198405e-13
   4.2743586e-15  -6.4029991e-03  -1.4660100e-05   1.8203906e-13
   6.8278716e-15  -6.4223076e-03  -1.9249121e-05   1.8214711e-13
   4.3853809e-15  -6.4418906e-03  -2.4311587e-05   1.8227175e-13
   8.3266727e-15  -6.4615871e-03  -2.9598715e-05   1.8232450e-13
   5.4400928e-15  -6.4813469e-03  -3.5013617e-05   1.8235353e-13
   6.8833828e-15  -6.5012159e-03  -4.0640615e-05   1.8250607e-13
   5.1070259e-15  -6.5213155e-03  -4.5722007e-05   1.8254617e-13
   8.0491169e-15  -6.5414907e-03  -5.0155411e-05   1.8263849e-13
   4.8849813e-15  -6.5615985e-03  -5.3952925e-05   1.8275604e-13
   5.8841820e-15  -6.5817349e-03  -5.7260413e-05   1.8287674e-13
   6.8278716e-15  -6.6020238e-03  -6.0052518e-05   1.8290763e-13
   4.8294702e-15  -6.6223499e-03  -6.2085319e-05   1.8300605e-13
   8.9928065e-15  -6.6426584e-03  -6.3423633e-05   1.8307134e-13
   7.3829831e-15  -6.6630611e-03  -6.4173226e-05   1.8313078e-13
   7.1054274e-15  -6.6837978e-03  -6.4546578e-05   1.8322431e-13
   5.8286709e-15  -6.7046187e-03  -6.4478041e-05   1.8326527e-13
   6.5503158e-15  -6.7253703e-03  -6.3987674e-05   1.8326818e-13
   4.3298698e-15  -6.7461321e-03  -6.3046526e-05   1.8329060e-13
   9.0483177e-15  -6.7670471e-03  -6.1872680e-05   1.8340111e-13
   7.3829831e-15  -6.7880170e-03  -6.0309211e-05   1.8341696e-13
   5.2180482e-15  -6.8088915e-03  -5.8347448e-05   1.8347382e-13
   6.6613381e-15  -6.8297067e-03  -5.6296238e-05   1.8368539e-13
   7.4384943e-15  -6.8506716e-03  -5.3345681e-05   1.8368290e-13
   6.4948047e-15  -6.8716233e-03  -4.9323312e-05   1.8384169e-13
   7.6605389e-15  -6.8925225e-03  -4.4295236e-05   1.8387752e-13
   5.8286709e-15  -6.9135159e-03  -3.8315232e-05   1.8393818e-13
   5.7731597e-15  -6.9347627e-03  -3.1933216e-05   1.8403414e-13
   4.6074256e-15  -6.9561657e-03  -2.5165778e-05   1.8418557e-13
   3.9412917e-15  -6.9776242e-03  -1.8088920e-05   1.8426318e-13
   6.1617378e-15  -6.9991505e-03  -1.1057032e-05   1.8433833e-13
   6.2727601e-15  -7.0209216e-03  -3.9665044e-06   1.8436821e-13
   4.1078252e-15  -7.0429338e-03   3.6466286e-06   1.8445810e-13
   4.6629367e-15  -7.0649541e-03   1.1725624e-05   1.8455851e-13
   5.3845817e-15  -7.0870001e-03   2.0290905e-05   1.8467198e-13
   6.7723605e-15  -7.1092123e-03   2.8673761e-05   1.8477602e-13
   6.8833828e-15  -7.1315067e-03   3.6931965e-05   1.8482238e-13
   5.8841820e-15  -7.1537485e-03   4.5062777e-05   1.8488099e-13
   6.2727601e-15  -7.1759046e-03   5.3064537e-05   1.8497870e-13
   6.3837824e-15  -7.1981564e-03   6.0416857e-05   1.8500504e-13
   5.4956040e-15  -7.2206588e-03   6.6756591e-05   1.8505297e-13
   4.6629367e-15  -7.2431373e-03   7.2034439e-05   1.8515215e-13
   6.0507155e-15  -7.2655472e-03   7.6661735e-05   1.8530795e-13
   7.7160500e-15  -7.2880420e-03   8.0716622e-05   1.8542192e-13
   4.8294702e-15  -7.3107105e-03   8.4077936e-05   1.8549046e-13
   4.4408921e-15  -7.3334275e-03   8.6892986e-05   1.8553696e-13
   5.2735594e-15  -7.3561082e-03   8.9297602e-05   1.8563427e-13
   1.8873791e-15  -7.3788534e-03   9.0579339e-05   1.8566126e-13
   6.1617378e-15  -7.4018185e-03   8.9681551e-05   1.8579555e-13
   3.2196468e-15  -7.4248504e-03   8.7762226e-05   1.8589189e-13
   6.4392935e-15  -7.4478436e-03   8.5045256e-05   1.8601098e-13
   3.1086245e-15  -7.4709271e-03   8.1462479e-05   1.8602342e-13
   7.3829831e-15  -7.4942542e-03   7.6880973e-05   1.8619987e-13
   2.7200464e-15  -7.5176909e-03   7.1150244e-05   1.8634190e-13
   4.9404925e-15  -7.5410870e-03   6.4228679e-05   1.8638413e-13
   5.2180482e-15  -7.5644620e-03   5.5878711e-05   1.8642193e-13
   4.9404925e-15  -7.5880306e-03   4.5247163e-05   1.8653529e-13
   3.5527137e-15  -7.6117840e-03   3.3487283e-05   1.8670964e-13
   5.1625371e-15  -7.6355248e-03   2.1201495e-05   1.8686510e-13
   5.5511151e-15  -7.6593465e-03   8.3821200e-06   1.8705276e-13
   6.1617378e-15  -7.6834557e-03  -4.8473741e-06   1.8728433e-13
   7.1054274e-15  -7.7077633e-03  -1.8510698e-05   1.8733194e-13
   7.0499162e-15  -7.7321129e-03  -3.2576231e-05   1.8736708e-13
   2.2759572e-15  -7.7564583e-03  -4.7186993e-05   1.8748554e-13
   6.2172489e-15  -7.7809310e-03  -6.2720483e-05   1.8761712e-13
   5.6066263e-15  -7.8056538e-03  -7.8574336e-05   1.8769359e-13
   2.4980018e-15  -7.8304099e-03  -9.3683879e-05   1.8788711e-13
   2.3314684e-15  -7.8550769e-03  -1.0767690e-04   1.8780790e-13
   5.9952043e-15  -7.8797707e-03  -1.2061982e-04   1.8785393e-13
   4.6629367e-15  -7.9045579e-03  -1.3279242e-04   1.8799791e-13
   7.9936058e-15  -7.9292908e-03  -1.4429922e-04   1.8808365e-13
   5.2735594e-15  -7.9538668e-03  -1.5540206e-04   1.8814654e-13
   8.3821838e-15  -7.9783193e-03  -1.6661103e-04   1.8821511e-13
   7.1609385e-15  -8.0028277e-03  -1.7624576e-04   1.8844643e-13
   5.2180482e-15  -8.0273116e-03  -1.8313868e-04   1.8853490e-13
   6.8278716e-15  -8.0516529e-03  -1.8788775e-04   1.8861028e-13
   3.8857806e-15  -8.0759187e-03  -1.9106236e-04   1.8869974e-13
   4.6629367e-15  -8.1002665e-03  -1.9327211e-04   1.8876019e-13
   6.5503158e-15  -8.1246514e-03  -1.9460284e-04   1.8885956e-13
   4.2188475e-15  -8.1489080e-03  -1.9522490e-04   1.8898784e-13
   6.8278716e-15  -8.1730365e-03  -1.9602151e-04   1.8902341e-13
   6.1617378e-15  -8.1972000e-03  -1.9472160e-04   1.8912611e-13
   3.6637360e-15  -8.2212959e-03  -1.9001304e-04   1.8911623e-13
   5.2735594e-15  -8.2453213e-03  -1.8236139e-04   1.8923371e-13
   6.4392935e-15  -8.2693690e-03  -1.7215617e-04   1.8930802e-13
   6.2727601e-15  -8.2935393e-03  -1.6109952e-04   1.8944753e-13
   6.6058270e-15  -8.3177382e-03  -1.4959226e-04   1.8961152e-13
   4.2188475e-15  -8.3418583e-03  -1.3753500e-04   1.8964784e-13
   4.4408921e-15  -8.3658969e-03  -1.2569475e-04   1.8982643e-13
   5.2735594e-15  -8.3899674e-03  -1.1315248e-04   1.8995539e-13
   6.2727601e-15  -8.4139764e-03  -9.7901062e-05   1.9003071e-13
   4.9960036e-15  -8.4379011e-03  -7.9065484e-05   1.9006400e-13
   7.6605389e-15  -8.4618492e-03  -5.7235387e-05   1.9010466e-13
   2.3314684e-15  -8.4858150e-03  -3.3846617e-05   1.9011750e-13
   5.7731597e-15  -8.5097340e-03  -1.0290121e-05   1.9017376e-13
   4.9960036e-15  -8.5335878e-03   1.2739165e-05   1.9023308e-13
   5.1070259e-15  -8.5573468e-03   3.4632803e-05   1.9036866e-13
   4.9404925e-15  -8.5810713e-03   5.5212636e-05   1.9040840e-13
   5.8841820e-15  -8.6047578e-03   7.5368028e-05   1.9062426e-13
   5.4400928e-15  -8.6283661e-03   9.6610506e-05   1.9072318e-13
   5.5511151e-15  -8.6519756e-03   1.1954738e-04   1.9088281e-13
   8.1046281e-15  -8.6756439e-03   1.4249563e-04   1.9084212e-13
   8.4932061e-15  -8.6992888e-03   1.6355869e-04   1.9068244e-13
   4.7184479e-15  -8.7228676e-03   1.8179433e-04   1.9081446e-13
   7.0499162e-15  -8.7464161e-03   1.9700597e-04   1.9087038e-13
   6.8278716e-15  -8.7699561e-03   2.0885845e-04   1.9100029e-13
   4.8294702e-15  -8.7934631e-03   2.1828421e-04   1.9116578e-13
   6.4392935e-15  -8.8167941e-03   2.2610462e-04   1.9129029e-13
   5.5511151e-15  -8.8400053e-03   2.3388941e-04   1.9137121e-13
   1.3322676e-15  -8.8632160e-03   2.4110169e-04   1.9151585e-13
   6.6613381e-15  -8.8863791e-03   2.4572267e-04   1.9165512e-13
   5.9952043e-15  -8.9094066e-03   2.4685655e-04   1.9183735e-13
   4.7184479e-15  -8.9323601e-03   2.4422206e-04   1.9202178e-13
   6.7723605e-15  -8.9552851e-03   2.3816184e-04   1.9199717e-13
   4.1633363e-15  -8.9782009e-03   2.2853721e-04   1.9206581e-13
   2.6090241e-15  -9.0011000e-03   2.1654579e-04   1.9218349e-13
   6.4392935e-15  -9.0238544e-03   2.0299895e-04   1.9228326e-13
   7.1054274e-15  -9.0465650e-03   1.8831778e-04   1.9237037e-13
   5.6066263e-15  -9.0693924e-03   1.7268839e-04   1.9240765e-13
   5.2180482e-15  -9.0922618e-03   1.5599061e-04   1.9241302e-13
   6.8833828e-15  -9.1150834e-03   1.3739112e-04   1.9244834e-13
   5.9396932e-15  -9.1378344e-03   1.1655351e-04   1.9245714e-13
   3.8302694e-15  -9.1605768e-03   9.3500854e-05   1.9268888e-13
   7.1609385e-15  -9.1833783e-03   6.8872135e-05   1.9279957e-13
   7.9936058e-15  -9.2061636e-03   4.3781814e-05   1.9278708e-13
   4.0523140e-15  -9.2287960e-03   1.8635853e-05   1.9288812e-13
   5.3290705e-15  -9.2513475e-03  -5.8559180e-06   1.9305790e-13
   6.8278716e-15  -9.2739851e-03  -2.8551567e-05   1.9302845e-13
   4.9404925e-15  -9.2966724e-03  -4.9463686e-05   1.9318187e-13


==> for ArXiv/Data/B0p4_invariants.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0507155e-15  -7.0252686e-06   6.4709825e-17   1.1455948e-14
   4.6074256e-15  -1.1537904e-05   4.0577256e-17   1.6335389e-14
   6.2172489e-15  -1.5137962e-05   1.4518452e-17   1.9907841e-14
   8.4932061e-15  -1.8235628e-05   2.6528656e-16   2.2816632e-14
   4.2743586e-15  -2.0955962e-05  -5.9512463e-16   2.5548231e-14
   2.9976022e-15  -2.3412942e-05   9.5848860e-16   2.7750383e-14
   7.1609385e-15  -2.5651626e-05   3.5027593e-17   2.9782943e-14
   3.8302694e-15  -2.7723509e-05   1.4515520e-15   3.1864142e-14
   4.4408921e-15  -2.9650895e-05  -6.2760004e-17   3.3686516e-14
   5.0515148e-15  -3.1459714e-05  -1.2173846e-17   3.5641684e-14
   5.6066263e-15  -3.3161750e-05  -1.4360142e-16   3.7594110e-14
   2.3869795e-15  -3.4770863e-05   2.8781118e-16   3.9508432e-14
   4.2743586e-15  -3.6293895e-05   1.9451937e-16   4.0841916e-14
   7.1054274e-15  -3.7739399e-05   1.1333399e-15   4.2258202e-14
   5.3290705e-15  -3.9112388e-05   7.5637013e-16   4.3736894e-14
   3.6637360e-15  -4.0419368e-05   1.0230618e-15   4.5034396e-14
   5.2735594e-15  -4.1664694e-05   5.7451018e-16   4.6387115e-14
   7.7160500e-15  -4.2853803e-05   6.0983113e-16   4.7673509e-14
   4.8849813e-15  -4.3990353e-05   6.1601202e-16   4.8754138e-14
   6.5503158e-15  -4.5078712e-05   1.6674285e-15   4.9853634e-14
   8.8262730e-15  -4.6121634e-05   2.0439366e-15   5.0936164e-14
   5.3845817e-15  -4.7122489e-05   1.9170130e-15   5.2137488e-14
   5.4956040e-15  -4.8083325e-05   1.7797513e-15   5.3518881e-14
   4.9404925e-15  -4.9006941e-05   1.8407626e-15   5.4526683e-14
   7.1609385e-15  -4.9895179e-05   1.9669508e-16   5.5556306e-14
   8.8817842e-15  -5.0750767e-05   7.6935519e-16   5.6540816e-14
   8.5487173e-15  -5.1575721e-05  -2.9981172e-16   5.7538458e-14
   4.2743586e-15  -5.2372907e-05   4.9389541e-16   5.8444188e-14
   9.0483177e-15  -5.3144514e-05  -2.6671239e-15   5.9337781e-14
   2.2759572e-15  -5.3893371e-05  -1.0315903e-15   6.0415406e-14
   5.1625371e-15  -5.4621540e-05  -2.5418362e-15   6.1311751e-14
   7.2719608e-15  -5.5331469e-05  -1.1477911e-15   6.2250528e-14
   4.4964032e-15  -5.6024772e-05  -1.3644634e-15   6.3152114e-14
   5.8841820e-15  -5.6703296e-05  -8.0129945e-16   6.4142334e-14
   5.6066263e-15  -5.7368099e-05  -1.3953529e-15   6.5010817e-14
   4.7184479e-15  -5.8020467e-05  -7.4239846e-16   6.5885117e-14
   7.4384943e-15  -5.8661053e-05  -5.8225273e-16   6.6764244e-14
   9.1593400e-15  -5.9290814e-05  -5.7743330e-16   6.7689294e-14
   8.1601392e-15  -5.9910255e-05  -1.1774257e-15   6.8505845e-14
   6.9944051e-15  -6.0520265e-05  -1.3881074e-15   6.9271977e-14
   5.3290705e-15  -6.1121411e-05  -2.6069099e-15   7.0223952e-14
   7.9936058e-15  -6.1714663e-05  -2.6487361e-15   7.1003941e-14
   6.1617378e-15  -6.2300728e-05  -3.3841004e-15   7.1775040e-14
   5.6621374e-15  -6.2880675e-05  -6.5234732e-16   7.2660397e-14
   6.2172489e-15  -6.3455316e-05  -2.8759361e-15   7.3504315e-14
   8.2156504e-15  -6.4025761e-05  -1.3795498e-15   7.4288202e-14
   5.7176486e-15  -6.4592855e-05  -1.0784769e-16   7.4889208e-14
   9.2703623e-15  -6.5157683e-05  -7.8031175e-16   7.5585680e-14
   5.2180482e-15  -6.5721063e-05   6.7393557e-16   7.6453677e-14
   5.6621374e-15  -6.6284014e-05   1.5648160e-15   7.7243255e-14
   2.1649349e-15  -6.6847302e-05   1.5313864e-15   7.8115865e-14
   6.9944051e-15  -6.7411862e-05   3.0594850e-15   7.8946036e-14
   5.1625371e-15  -6.7978390e-05   3.2080746e-15   7.9798022e-14
   6.9388939e-15  -6.8547724e-05   2.7756757e-15   8.0650678e-14
   6.2172489e-15  -6.9120473e-05   1.1036047e-15   8.1481473e-14
   6.1062266e-15  -6.9697357e-05   9.3491232e-16   8.2446093e-14
   8.2156504e-15  -7.0278870e-05   2.7329419e-15   8.3015414e-14
   7.2719608e-15  -7.0865591e-05   2.9079748e-15   8.4025204e-14
   5.3290705e-15  -7.1457873e-05   1.9831244e-15   8.4803921e-14
   5.9396932e-15  -7.2056133e-05  -7.5995355e-16   8.5369733e-14
   7.4940054e-15  -7.2660568e-05   4.2935653e-16   8.6135075e-14
   5.4400928e-15  -7.3271419e-05   2.8480640e-16   8.6953446e-14
   3.9968029e-15  -7.3888716e-05  -1.9849961e-18   8.7706388e-14
   5.6066263e-15  -7.4512520e-05   3.8217282e-16   8.8489547e-14
   6.9944051e-15  -7.5142689e-05   2.8819535e-16   8.9055831e-14
   4.8849813e-15  -7.5779102e-05   1.3853449e-15   8.9889486e-14
   3.4972025e-15  -7.6421442e-05  -6.6194802e-16   9.0615726e-14
   7.1609385e-15  -7.7069405e-05  -5.6306591e-16   9.1204636e-14
   6.1617378e-15  -7.7722506e-05   1.3167576e-16   9.1909479e-14
   6.2727601e-15  -7.8380268e-05  -8.1300123e-16   9.2563797e-14
   5.6066263e-15  -7.9042049e-05   2.0457867e-15   9.3526600e-14
   4.9404925e-15  -7.9707222e-05  -1.0829340e-15   9.4202840e-14
   5.6066263e-15  -8.0375021e-05   1.4071057e-15   9.4875722e-14
   8.4932061e-15  -8.1044704e-05  -1.1227057e-15   9.5293903e-14
   5.1625371e-15  -8.1715421e-05  -4.4346886e-16   9.5995520e-14
   2.6645353e-15  -8.2386359e-05  -1.0294118e-15   9.6654244e-14
   5.6066263e-15  -8.3056631e-05  -9.5956918e-16   9.7232424e-14
   3.1086245e-15  -8.3725401e-05  -1.8206120e-15   9.7821552e-14
   6.6058270e-15  -8.4391787e-05  -1.3647703e-15   9.8614203e-14
   5.6621374e-15  -8.5054971e-05  -1.6393748e-15   9.9364124e-14
   4.7184479e-15  -8.5714112e-05  -1.3346884e-15   9.9881497e-14
   6.3837824e-15  -8.6368441e-05  -1.7292162e-15   1.0049440e-13
   3.4416914e-15  -8.7017185e-05  -1.6943698e-15   1.0109750e-13
   8.7707619e-15  -8.7659646e-05  -1.6583615e-15   1.0178258e-13
   7.7160500e-15  -8.8295135e-05  -5.0426055e-16   1.0243308e-13
   5.7176486e-15  -8.8923038e-05  -1.2441371e-15   1.0308827e-13
   6.4392935e-15  -8.9542758e-05  -3.5656608e-16   1.0381881e-13
   5.7176486e-15  -9.0153774e-05  -1.0383488e-15   1.0454012e-13
   4.4964032e-15  -9.0755585e-05  -6.7441174e-16   1.0528006e-13
   4.4408921e-15  -9.1347760e-05  -1.6291629e-15   1.0597696e-13
   6.3282712e-15  -9.1929893e-05  -1.6806081e-15   1.0659687e-13
   7.4384943e-15  -9.2501645e-05  -2.0716168e-15   1.0726279e-13
   5.3845817e-15  -9.3062700e-05  -1.3025117e-15   1.0781678e-13
   6.8278716e-15  -9.3612802e-05  -1.3012746e-15   1.0839808e-13
   5.2735594e-15  -9.4151720e-05  -1.1357617e-15   1.0895345e-13
   5.4956040e-15  -9.4679277e-05  -1.3331857e-15   1.0944538e-13
   5.8286709e-15  -9.5195320e-05  -9.1399754e-16   1.1019767e-13
   7.8270723e-15  -9.5699746e-05  -7.1793308e-16   1.1072833e-13
   4.1633363e-15  -9.6192472e-05  -6.5285623e-16   1.1168917e-13
   3.3306691e-15  -9.6673464e-05  -9.3675744e-16   1.1233922e-13
   7.9936058e-15  -9.7142709e-05  -1.1003314e-15   1.1300050e-13
   5.7731597e-15  -9.7600236e-05  -7.9460088e-16   1.1352204e-13
   3.4416914e-15  -9.8046100e-05  -5.1638563e-16   1.1402104e-13
   4.3298698e-15  -9.8480393e-05  -7.0868400e-17   1.1472984e-13
   5.0515148e-15  -9.8903236e-05   7.3893031e-16   1.1521352e-13
   7.2164497e-15  -9.9314784e-05   2.4457515e-16   1.1602932e-13
   6.4948047e-15  -9.9715219e-05   9.8838999e-17   1.1666338e-13
   6.5503158e-15  -1.0010476e-04  -5.1715794e-16   1.1726068e-13
   7.9380946e-15  -1.0048366e-04   3.6146034e-16   1.1778151e-13
   1.9428903e-15  -1.0085218e-04  -9.6191409e-18   1.1822382e-13
   6.7723605e-15  -1.0121063e-04  -5.8726425e-16   1.1911711e-13
   6.2727601e-15  -1.0155935e-04   1.7710133e-16   1.1955341e-13
   5.6621374e-15  -1.0189868e-04   8.3447618e-16   1.2010836e-13
   5.4956040e-15  -1.0222900e-04   3.2871857e-16   1.2085724e-13
   7.2719608e-15  -1.0255071e-04   4.5749194e-16   1.2154986e-13
   7.6605389e-15  -1.0286422e-04   6.8267828e-16   1.2228791e-13
   6.4392935e-15  -1.0316993e-04   5.9871954e-16   1.2302949e-13
   5.1625371e-15  -1.0346830e-04   3.1508944e-16   1.2339211e-13
   3.8302694e-15  -1.0375974e-04  -1.7962110e-16   1.2387193e-13
   3.0531133e-15  -1.0404470e-04  -6.1852090e-16   1.2431214e-13
   5.4400928e-15  -1.0432360e-04  -7.2483760e-16   1.2476358e-13
   9.1038288e-15  -1.0459689e-04  -9.8190693e-16   1.2554985e-13
   7.6050277e-15  -1.0486496e-04  -1.4701101e-15   1.2601741e-13
   6.1062266e-15  -1.0512824e-04  -1.1388387e-15   1.2668133e-13
   5.4400928e-15  -1.0538710e-04  -1.2398567e-15   1.2710590e-13
   4.8849813e-15  -1.0564194e-04  -5.9605538e-16   1.2778672e-13
   5.5511151e-17  -1.0589311e-04  -6.6966960e-16   1.2832543e-13
   7.3829831e-15  -1.0614094e-04  -1.6789010e-16   1.2882485e-13
   7.1609385e-15  -1.0638576e-04  -8.2626934e-16   1.2946956e-13
   6.9944051e-15  -1.0662786e-04  -5.9604264e-16   1.2996177e-13
   7.1609385e-15  -1.0686752e-04  -2.2801862e-15   1.3048256e-13
   6.1617378e-15  -1.0710498e-04  -2.1621679e-15   1.3101190e-13
   7.7715612e-15  -1.0734049e-04  -2.2751895e-15   1.3150842e-13
   7.8825835e-15  -1.0757426e-04  -2.6505727e-15   1.3204711e-13
   4.2188475e-15  -1.0780646e-04  -3.5213150e-15   1.3257643e-13
   4.8294702e-15  -1.0803727e-04  -3.3763802e-15   1.3276772e-13
   5.5511151e-15  -1.0826684e-04  -3.6316980e-15   1.3327183e-13
   2.9976022e-15  -1.0849530e-04  -3.7028623e-15   1.3363926e-13
   7.2719608e-15  -1.0872277e-04  -4.3692322e-15   1.3406800e-13
   6.8278716e-15  -1.0894933e-04  -3.3146220e-15   1.3450551e-13
   4.2188475e-15  -1.0917508e-04  -3.2717647e-15   1.3487481e-13
   4.5519144e-15  -1.0940007e-04  -3.1388075e-15   1.3535797e-13
   7.1609385e-15  -1.0962438e-04  -3.9150116e-15   1.3589948e-13
   2.9420910e-15  -1.0984804e-04  -4.4146322e-15   1.3628521e-13
   3.7192471e-15  -1.1007109e-04  -4.6419510e-15   1.3671673e-13
   5.4400928e-15  -1.1029357e-04  -5.9105401e-15   1.3690748e-13
   6.0507155e-15  -1.1051549e-04  -5.8950199e-15   1.3735066e-13
   4.9960036e-15  -1.1073689e-04  -7.0013465e-15   1.3780049e-13
   3.6082248e-15  -1.1095778e-04  -8.5090474e-15   1.3811675e-13
   5.4400928e-15  -1.1117819e-04  -9.0487974e-15   1.3871148e-13
   6.7723605e-15  -1.1139815e-04  -9.6047592e-15   1.3903728e-13
   3.6082248e-15  -1.1161769e-04  -1.0494029e-14   1.3947442e-13
   4.1633363e-15  -1.1183686e-04  -1.2123532e-14   1.3988517e-13
   8.6042284e-15  -1.1205573e-04  -1.3834846e-14   1.4007343e-13
   6.8278716e-15  -1.1227438e-04  -1.5735002e-14   1.4052200e-13
   2.8865799e-15  -1.1249290e-04  -1.7262148e-14   1.4079830e-13
   5.4956040e-15  -1.1271143e-04  -2.1877889e-14   1.4128475e-13
   7.8825835e-15  -1.1293012e-04  -2.4327915e-14   1.4165795e-13
   6.0507155e-15  -1.1314917e-04  -2.6784670e-14   1.4211792e-13
   3.5527137e-15  -1.1336881e-04  -3.0864119e-14   1.4250556e-13
   3.7747583e-15  -1.1358932e-04  -4.0100840e-14   1.4289151e-13
   3.9412917e-15  -1.1381102e-04  -4.5724428e-14   1.4334169e-13
   7.1054274e-15  -1.1403432e-04  -5.2464292e-14   1.4370240e-13
   3.5527137e-15  -1.1425968e-04  -5.8444610e-14   1.4404874e-13
   5.1070259e-15  -1.1448766e-04  -6.3759383e-14   1.4447706e-13
   5.5511151e-15  -1.1471890e-04  -6.8554669e-14   1.4472443e-13
   4.6074256e-15  -1.1495416e-04  -7.9293356e-14   1.4522809e-13
   7.3829831e-15  -1.1519429e-04  -8.9571788e-14   1.4549714e-13
   6.7168493e-15  -1.1544027e-04  -9.7464413e-14   1.4571823e-13
   7.5495166e-15  -1.1569310e-04  -1.0372014e-13   1.4608916e-13
   6.4392935e-15  -1.1595386e-04  -1.1231487e-13   1.4654430e-13
   5.3290705e-15  -1.1622356e-04  -1.1763394e-13   1.4694127e-13
   5.0515148e-15  -1.1650316e-04  -1.2347320e-13   1.4708811e-13
   5.7731597e-15  -1.1679343e-04  -1.2816996e-13   1.4749959e-13
   5.1625371e-15  -1.1709499e-04  -1.2902317e-13   1.4794072e-13
   4.6074256e-15  -1.1740823e-04  -1.2816511e-13   1.4863969e-13
   4.8294702e-15  -1.1773331e-04  -1.2421821e-13   1.4899252e-13
   4.3298698e-15  -1.1807020e-04  -1.1963078e-13   1.4911054e-13
   5.2180482e-15  -1.1841869e-04  -1.0953149e-13   1.4945352e-13
   5.9952043e-15  -1.1877840e-04  -1.0237074e-13   1.4951447e-13
   4.0523140e-15  -1.1914888e-04  -9.1387187e-14   1.4970992e-13
   6.4948047e-15  -1.1952957e-04  -7.7442323e-14   1.4989860e-13
   6.8278716e-15  -1.1991989e-04  -6.3341295e-14   1.5037195e-13
   6.2172489e-15  -1.2031923e-04  -4.7282327e-14   1.5087265e-13
   4.3853809e-15  -1.2072700e-04  -2.9673890e-14   1.5114453e-13
   4.4964032e-15  -1.2114261e-04  -1.0256484e-14   1.5159205e-13
   4.7739590e-15  -1.2156552e-04   8.7250394e-15   1.5201517e-13
   3.9412917e-15  -1.2199523e-04   2.8321059e-14   1.5224631e-13
   9.1038288e-15  -1.2243128e-04   4.8744407e-14   1.5259915e-13
   4.0523140e-15  -1.2287328e-04   6.9260153e-14   1.5309948e-13
   7.5495166e-15  -1.2332089e-04   9.1236505e-14   1.5330259e-13
   9.7699626e-15  -1.2377384e-04   1.1245967e-13   1.5377463e-13
   8.4376950e-15  -1.2423193e-04   1.3367806e-13   1.5428955e-13
   5.1625371e-15  -1.2469503e-04   1.5388036e-13   1.5463206e-13
   3.8857806e-15  -1.2516305e-04   1.7222523e-13   1.5496087e-13
   5.0515148e-15  -1.2563599e-04   1.9177645e-13   1.5534601e-13
   2.6090241e-15  -1.2611390e-04   2.0778886e-13   1.5558836e-13
   4.3853809e-15  -1.2659685e-04   2.2421392e-13   1.5575714e-13
   4.9960036e-15  -1.2708499e-04   2.3697522e-13   1.5605882e-13
   8.9928065e-15  -1.2757846e-04   2.4761343e-13   1.5652995e-13
   8.1601392e-15  -1.2807745e-04   2.5435342e-13   1.5685175e-13
   3.6637360e-15  -1.2858213e-04   2.6056742e-13   1.5708244e-13
   5.3845817e-15  -1.2909272e-04   2.6487978e-13   1.5763915e-13
   6.3282712e-15  -1.2960938e-04   2.6923777e-13   1.5789985e-13
   5.6621374e-15  -1.3013232e-04   2.6802630e-13   1.5827989e-13
   4.5519144e-15  -1.3066171e-04   2.6493948e-13   1.5873683e-13
   3.9412917e-15  -1.3119770e-04   2.5846608e-13   1.5927569e-13
   4.9960036e-15  -1.3174047e-04   2.4920269e-13   1.5991113e-13
   6.1062266e-15  -1.3229014e-04   2.3973517e-13   1.6023026e-13
   7.3274720e-15  -1.3284684e-04   2.2734360e-13   1.6056717e-13
   6.9388939e-15  -1.3341071e-04   2.1180234e-13   1.6103688e-13
   8.4932061e-15  -1.3398183e-04   1.9638627e-13   1.6148993e-13
   6.2172489e-15  -1.3456032e-04   1.7700179e-13   1.6209148e-13
   5.5511151e-15  -1.3514625e-04   1.5769379e-13   1.6242372e-13
   7.2164497e-15  -1.3573968e-04   1.3487984e-13   1.6295179e-13
   4.7739590e-15  -1.3634066e-04   1.1188520e-13   1.6318686e-13
   7.3829831e-15  -1.3694922e-04   8.9370877e-14   1.6359595e-13
   4.8294702e-15  -1.3756536e-04   6.2359741e-14   1.6394601e-13
   5.2180482e-15  -1.3818905e-04   3.8799382e-14   1.6454470e-13
   5.8286709e-15  -1.3882023e-04   1.2927143e-14   1.6491084e-13
   3.8302694e-15  -1.3945881e-04  -1.2244527e-14   1.6544727e-13
   4.4408921e-15  -1.4010467e-04  -3.7207336e-14   1.6586290e-13
   7.1609385e-15  -1.4075767e-04  -6.1114608e-14   1.6628931e-13
   5.5511151e-15  -1.4141762e-04  -8.6817803e-14   1.6671976e-13
   4.4408921e-15  -1.4208433e-04  -1.1008172e-13   1.6710794e-13
   6.4948047e-15  -1.4275759e-04  -1.3257211e-13   1.6750272e-13
   4.4408921e-15  -1.4343716e-04  -1.5337950e-13   1.6793330e-13
   7.9936058e-15  -1.4412281e-04  -1.7431497e-13   1.6806702e-13
   7.4940054e-15  -1.4481432e-04  -1.9395356e-13   1.6857886e-13
   5.4956040e-15  -1.4551144e-04  -2.1096989e-13   1.6919775e-13
   5.7176486e-15  -1.4621397e-04  -2.2466822e-13   1.6958272e-13
   6.2172489e-15  -1.4692169e-04  -2.3705003e-13   1.7008773e-13
   4.6629367e-15  -1.4763442e-04  -2.4727449e-13   1.7058603e-13
   5.9396932e-15  -1.4835198e-04  -2.5714455e-13   1.7084684e-13
   3.6637360e-15  -1.4907424e-04  -2.6256098e-13   1.7107979e-13
   5.8286709e-15  -1.4980106e-04  -2.6716951e-13   1.7149306e-13
   6.3837824e-15  -1.5053235e-04  -2.6829465e-13   1.7197596e-13
   4.4408921e-15  -1.5126801e-04  -2.6932656e-13   1.7242601e-13
   6.5503158e-15  -1.5200801e-04  -2.6567505e-13   1.7283560e-13
   5.4400928e-15  -1.5275229e-04  -2.6059752e-13   1.7335532e-13
   5.6621374e-15  -1.5350083e-04  -2.5297020e-13   1.7385753e-13
   5.1070259e-15  -1.5425365e-04  -2.4547345e-13   1.7441996e-13
   6.0507155e-15  -1.5501074e-04  -2.3304469e-13   1.7471530e-13
   5.2180482e-15  -1.5577215e-04  -2.2180748e-13   1.7532940e-13
   4.2743586e-15  -1.5653790e-04  -2.0826212e-13   1.7570542e-13
   6.0507155e-15  -1.5730804e-04  -1.9252330e-13   1.7601941e-13
   4.7739590e-15  -1.5808262e-04  -1.7507783e-13   1.7633623e-13
   5.1625371e-15  -1.5886171e-04  -1.5791799e-13   1.7664409e-13
   4.5519144e-15  -1.5964535e-04  -1.3754714e-13   1.7703525e-13
   5.7731597e-15  -1.6043361e-04  -1.1779169e-13   1.7751326e-13
   4.8849813e-15  -1.6122654e-04  -9.4613053e-14   1.7800479e-13
   9.1593400e-15  -1.6202419e-04  -7.4139043e-14   1.7836222e-13
   5.8286709e-15  -1.6282661e-04  -5.1174975e-14   1.7876856e-13
   8.3821838e-15  -1.6363386e-04  -2.8684406e-14   1.7925454e-13
   5.5511151e-15  -1.6444597e-04  -8.6085702e-15   1.7981410e-13
   4.1078252e-15  -1.6526299e-04   1.1921863e-14   1.8026736e-13
   5.2735594e-15  -1.6608497e-04   3.3640371e-14   1.8079400e-13
   4.2188475e-15  -1.6691194e-04   5.3689163e-14   1.8126574e-13
   3.9412917e-15  -1.6774397e-04   7.0331988e-14   1.8172912e-13
   5.7731597e-15  -1.6858110e-04   9.0503647e-14   1.8203384e-13
   5.2735594e-15  -1.6942341e-04   1.0638109e-13   1.8243141e-13
   4.1078252e-15  -1.7027098e-04   1.2270920e-13   1.8258982e-13
   7.2164497e-15  -1.7112389e-04   1.3751486e-13   1.8318679e-13
   5.9952043e-15  -1.7198227e-04   1.5093157e-13   1.8355514e-13
   8.0491169e-15  -1.7284623e-04   1.6516450e-13   1.8382134e-13
   4.2743586e-15  -1.7371593e-04   1.7808792e-13   1.8448169e-13
   6.4948047e-15  -1.7459154e-04   1.8861493e-13   1.8485164e-13
   6.4392935e-15  -1.7547325e-04   1.9614632e-13   1.8515881e-13
   6.8278716e-15  -1.7636128e-04   2.0536345e-13   1.8566260e-13
   5.5511151e-15  -1.7725585e-04   2.1243166e-13   1.8628107e-13
   3.1086245e-15  -1.7815723e-04   2.1704290e-13   1.8680478e-13
   2.8310687e-15  -1.7906566e-04   2.1814284e-13   1.8714497e-13
   7.8825835e-15  -1.7998144e-04   2.2104389e-13   1.8772386e-13
   4.6629367e-15  -1.8090483e-04   2.2417479e-13   1.8801976e-13
   5.5511151e-15  -1.8183610e-04   2.2231318e-13   1.8836479e-13
   5.0515148e-15  -1.8277553e-04   2.2142860e-13   1.8850371e-13
   5.6621374e-15  -1.8372336e-04   2.1930757e-13   1.8885569e-13
   6.8278716e-15  -1.8467982e-04   2.1462543e-13   1.8913778e-13
   5.7176486e-15  -1.8564509e-04   2.0965306e-13   1.8951025e-13
   5.3290705e-15  -1.8661931e-04   2.0482064e-13   1.8999283e-13
   5.7176486e-15  -1.8760260e-04   1.9674256e-13   1.9052989e-13
   6.1617378e-15  -1.8859500e-04   1.9030502e-13   1.9099845e-13
   3.2196468e-15  -1.8959651e-04   1.8074602e-13   1.9148944e-13
   6.3282712e-15  -1.9060705e-04   1.6897837e-13   1.9177359e-13
   7.8825835e-15  -1.9162651e-04   1.5679727e-13   1.9239440e-13
   6.3282712e-15  -1.9265470e-04   1.4551528e-13   1.9269831e-13
   7.6605389e-15  -1.9369137e-04   1.3234823e-13   1.9336796e-13
   7.6605389e-15  -1.9473623e-04   1.2085126e-13   1.9383938e-13
   5.7176486e-15  -1.9578892e-04   1.0660706e-13   1.9443955e-13
   7.6050277e-15  -1.9684904e-04   9.1847813e-14   1.9496569e-13
   5.5511151e-15  -1.9791616e-04   8.0616300e-14   1.9547610e-13
   4.7739590e-15  -1.9898979e-04   6.3899781e-14   1.9601136e-13
   1.0103030e-14  -2.0006943e-04   5.2843225e-14   1.9633319e-13
   9.8809849e-15  -2.0115455e-04   3.7858014e-14   1.9684499e-13
   6.0507155e-15  -2.0224462e-04   2.3059040e-14   1.9716668e-13
   6.3282712e-15  -2.0333907e-04   1.0061192e-14   1.9769412e-13
   6.3837824e-15  -2.0443736e-04  -5.7674741e-15   1.9794864e-13
   6.9944051e-15  -2.0553894e-04  -1.9696916e-14   1.9851525e-13
   6.7168493e-15  -2.0664326e-04  -3.2609514e-14   1.9912118e-13
   3.4972025e-15  -2.0774981e-04  -4.3831730e-14   1.9934082e-13
   5.2735594e-15  -2.0885808e-04  -5.4501297e-14   1.9967345e-13
   2.9976022e-15  -2.0996758e-04  -6.8413136e-14   1.9998747e-13
   4.9404925e-15  -2.1107785e-04  -8.2927663e-14   2.0036755e-13
   3.8857806e-15  -2.1218848e-04  -9.0134325e-14   2.0082905e-13
   5.3290705e-15  -2.1329906e-04  -1.0051007e-13   2.0118929e-13
   4.9960036e-15  -2.1440922e-04  -1.1079276e-13   2.0163508e-13
   5.5511151e-15  -2.1551863e-04  -1.2376011e-13   2.0189610e-13
   3.7192471e-15  -2.1662697e-04  -1.3183990e-13   2.0218167e-13
   8.1601392e-15  -2.1773397e-04  -1.4078341e-13   2.0265268e-13
   4.3853809e-15  -2.1883938e-04  -1.4720741e-13   2.0300562e-13
   5.4400928e-15  -2.1994297e-04  -1.5476317e-13   2.0325914e-13
   8.2156504e-15  -2.2104455e-04  -1.5892947e-13   2.0356066e-13
   7.0499162e-15  -2.2214394e-04  -1.6346134e-13   2.0385142e-13
   5.9396932e-15  -2.2324097e-04  -1.6578087e-13   2.0427614e-13
   4.8849813e-15  -2.2433552e-04  -1.7152070e-13   2.0454472e-13
   3.4416914e-15  -2.2542745e-04  -1.7570530e-13   2.0500929e-13
   6.5503158e-15  -2.2651664e-04  -1.7967103e-13   2.0538101e-13
   3.0531133e-15  -2.2760301e-04  -1.8237568e-13   2.0573818e-13
   4.1633363e-15  -2.2868645e-04  -1.8276565e-13   2.0593593e-13
   8.0491169e-15  -2.2976686e-04  -1.8407158e-13   2.0618022e-13
   6.1617378e-15  -2.3084416e-04  -1.8593636e-13   2.0654161e-13
   3.3861802e-15  -2.3191825e-04  -1.8869049e-13   2.0693642e-13
   8.2711615e-15  -2.3298905e-04  -1.8897739e-13   2.0735059e-13
   7.3274720e-15  -2.3405646e-04  -1.9223687e-13   2.0757353e-13
   5.3845817e-15  -2.3512039e-04  -1.9212591e-13   2.0763814e-13
   5.4400928e-15  -2.3618071e-04  -1.9408832e-13   2.0796999e-13
   7.4940054e-15  -2.3723732e-04  -1.9562349e-13   2.0838191e-13
   5.4956040e-15  -2.3829011e-04  -1.9813060e-13   2.0879101e-13
   5.3845817e-15  -2.3933893e-04  -2.0018691e-13   2.0912533e-13
   6.6613381e-15  -2.4038365e-04  -2.0336863e-13   2.0956537e-13
   7.1609385e-15  -2.4142413e-04  -2.0675157e-13   2.0996625e-13
   5.7176486e-15  -2.4246021e-04  -2.1058947e-13   2.1043133e-13
   7.2719608e-15  -2.4349173e-04  -2.1633980e-13   2.1062878e-13
   4.6629367e-15  -2.4451851e-04  -2.2163417e-13   2.1103063e-13
   5.0515148e-15  -2.4554039e-04  -2.2992038e-13   2.1150640e-13
   3.1641356e-15  -2.4655718e-04  -2.3873426e-13   2.1182797e-13
   8.4932061e-15  -2.4756870e-04  -2.5030612e-13   2.1208520e-13
   5.6621374e-15  -2.4857477e-04  -2.6287672e-13   2.1247516e-13
   5.4956040e-15  -2.4957519e-04  -2.7867168e-13   2.1288041e-13
   5.4956040e-15  -2.5056979e-04  -2.9635352e-13   2.1330778e-13
   8.1046281e-15  -2.5155838e-04  -3.1837877e-13   2.1370672e-13
   2.4424907e-15  -2.5254079e-04  -3.4217910e-13   2.1406966e-13
   5.0515148e-15  -2.5351683e-04  -3.6982912e-13   2.1434444e-13
   7.6605389e-15  -2.5448635e-04  -4.0055906e-13   2.1471789e-13
   8.3821838e-15  -2.5544920e-04  -4.3740177e-13   2.1496999e-13
   4.8294702e-15  -2.5640522e-04  -4.7828522e-13   2.1529415e-13
   1.1102230e-14  -2.5735431e-04  -5.2708674e-13   2.1571362e-13
   3.4972025e-15  -2.5829634e-04  -5.8219195e-13   2.1611368e-13
   5.8286709e-15  -2.5923124e-04  -6.4475922e-13   2.1662153e-13
   5.9952043e-15  -2.6015892e-04  -7.1456097e-13   2.1724456e-13
   7.9936058e-15  -2.6107936e-04  -7.9413374e-13   2.1768678e-13
   8.9928065e-15  -2.6199253e-04  -8.8327376e-13   2.1808602e-13
   5.6621374e-15  -2.6289846e-04  -9.8461805e-13   2.1848924e-13
   4.4408921e-15  -2.6379719e-04  -1.0976899e-12   2.1882413e-13
   5.8841820e-15  -2.6468881e-04  -1.2250050e-12   2.1958575e-13
   9.2148511e-15  -2.6557346e-04  -1.3674199e-12   2.1994332e-13
   6.8278716e-15  -2.6645131e-04  -1.5278826e-12   2.2022059e-13
   5.3845817e-15  -2.6732260e-04  -1.7056553e-12   2.2051150e-13
   5.6066263e-15  -2.6818760e-04  -1.9058156e-12   2.2075024e-13
   4.4408921e-15  -2.6904669e-04  -2.1270125e-12   2.2100180e-13
   7.4940054e-15  -2.6990027e-04  -2.3716867e-12   2.2144527e-13
   6.4392935e-15  -2.7074886e-04  -2.6423038e-12   2.2157523e-13
   7.1609385e-15  -2.7159303e-04  -2.9368284e-12   2.2193228e-13
   5.9952043e-15  -2.7243347e-04  -3.2549477e-12   2.2209972e-13
   6.7168493e-15  -2.7327092e-04  -3.5978433e-12   2.2217746e-13
   5.0515148e-15  -2.7410623e-04  -3.9585274e-12   2.2249747e-13
   5.2180482e-15  -2.7494035e-04  -4.3358373e-12   2.2302446e-13
   2.7755576e-15  -2.7577425e-04  -4.7213832e-12   2.2335019e-13
   4.1078252e-15  -2.7660897e-04  -5.1048232e-12   2.2372304e-13
   4.4964032e-15  -2.7744558e-04  -5.4774352e-12   2.2424356e-13
   4.7739590e-15  -2.7828511e-04  -5.8286808e-12   2.2446982e-13
   4.4408921e-15  -2.7912856e-04  -6.1440759e-12   2.2488346e-13
   3.9968029e-15  -2.7997684e-04  -6.4178242e-12   2.2510924e-13
   4.9404925e-15  -2.8083077e-04  -6.6320802e-12   2.2548160e-13
   6.8278716e-15  -2.8169102e-04  -6.7845043e-12   2.2568325e-13
   8.4376950e-15  -2.8255815e-04  -6.8663746e-12   2.2598423e-13
   8.1046281e-15  -2.8343253e-04  -6.8746936e-12   2.2609882e-13
   5.8841820e-15  -2.8431443e-04  -6.8084401e-12   2.2624215e-13
   3.9968029e-15  -2.8520395e-04  -6.6678587e-12   2.2629674e-13
   2.7200464e-15  -2.8610108e-04  -6.4540824e-12   2.2664142e-13
   3.6082248e-15  -2.8700567e-04  -6.1719847e-12   2.2704702e-13
   6.2727601e-15  -2.8791749e-04  -5.8232666e-12   2.2736184e-13
   4.2743586e-15  -2.8883623e-04  -5.4189073e-12   2.2746340e-13
   3.5527137e-15  -2.8976149e-04  -4.9603864e-12   2.2780164e-13
   6.2172489e-15  -2.9069282e-04  -4.4588298e-12   2.2812803e-13
   7.4384943e-15  -2.9162972e-04  -3.9203232e-12   2.2834018e-13
   4.6074256e-15  -2.9257166e-04  -3.3580134e-12   2.2850537e-13
   5.4400928e-15  -2.9351808e-04  -2.7817199e-12   2.2883560e-13
   5.9952043e-15  -2.9446841e-04  -2.2033330e-12   2.2908796e-13
   5.0515148e-15  -2.9542212e-04  -1.6330932e-12   2.2929458e-13
   4.7184479e-15  -2.9637874e-04  -1.0866061e-12   2.2950697e-13
   7.4940054e-15  -2.9733793e-04  -5.7321773e-13   2.2980568e-13
   4.4408921e-15  -2.9829962e-04  -9.8235629e-14   2.3020045e-13
   4.4964032e-15  -2.9926410e-04   3.3782760e-13   2.3058877e-13
   5.3845817e-15  -3.0023209e-04   7.4396375e-13   2.3089380e-13
   5.5511151e-15  -3.0120483e-04   1.1277261e-12   2.3110241e-13
   5.7731597e-15  -3.0218395e-04   1.5008547e-12   2.3149331e-13
   6.7168493e-15  -3.0317135e-04   1.8682268e-12   2.3171596e-13
   5.7731597e-15  -3.0416911e-04   2.2370338e-12   2.3194541e-13
   7.2164497e-15  -3.0517925e-04   2.6087136e-12   2.3211909e-13
   4.5519144e-15  -3.0620372e-04   2.9915314e-12   2.3248588e-13
   4.2743586e-15  -3.0724420e-04   3.3843652e-12   2.3282313e-13
   3.8302694e-15  -3.0830209e-04   3.7890968e-12   2.3323439e-13
   5.3290705e-15  -3.0937845e-04   4.2100945e-12   2.3322943e-13
   7.3274720e-15  -3.1047397e-04   4.6406072e-12   2.3341588e-13
   6.6613381e-15  -3.1158901e-04   5.0686646e-12   2.3375297e-13
   5.3845817e-15  -3.1272360e-04   5.4866722e-12   2.3411313e-13
   5.8841820e-15  -3.1387753e-04   5.8771982e-12   2.3428191e-13
   5.0515148e-15  -3.1505042e-04   6.2334744e-12   2.3452635e-13
   5.3290705e-15  -3.1624176e-04   6.5404815e-12   2.3479446e-13
   8.1046281e-15  -3.1745101e-04   6.7897587e-12   2.3524929e-13
   3.2751579e-15  -3.1867758e-04   6.9776918e-12   2.3550415e-13
   4.6629367e-15  -3.1992094e-04   7.1011519e-12   2.3576113e-13
   6.8278716e-15  -3.2118053e-04   7.1625549e-12   2.3586942e-13
   5.1070259e-15  -3.2245582e-04   7.1685936e-12   2.3597815e-13
   7.5495166e-15  -3.2374629e-04   7.1295061e-12   2.3601100e-13
   4.7739590e-15  -3.2505137e-04   7.0517203e-12   2.3642947e-13
   7.8825835e-15  -3.2637050e-04   6.9459036e-12   2.3679820e-13
   7.7715612e-15  -3.2770304e-04   6.8197968e-12   2.3715215e-13
   4.6074256e-15  -3.2904834e-04   6.6852782e-12   2.3742224e-13
   4.9404925e-15  -3.3040569e-04   6.5449313e-12   2.3774814e-13
   4.5519144e-15  -3.3177435e-04   6.4085486e-12   2.3815281e-13
   2.6645353e-15  -3.3315354e-04   6.2766076e-12   2.3840434e-13
   4.9960036e-15  -3.3454249e-04   6.1545020e-12   2.3861257e-13
   5.8286709e-15  -3.3594043e-04   6.0394573e-12   2.3860033e-13
   5.3845817e-15  -3.3734660e-04   5.9323855e-12   2.3895559e-13
   8.3821838e-15  -3.3876032e-04   5.8303502e-12   2.3922149e-13
   4.7184479e-15  -3.4018094e-04   5.7308605e-12   2.3938779e-13
   6.1617378e-15  -3.4160788e-04   5.6270567e-12   2.3975639e-13
   5.6066263e-15  -3.4304067e-04   5.5202213e-12   2.4016304e-13
   7.8270723e-15  -3.4447892e-04   5.4012654e-12   2.4032085e-13
   6.8833828e-15  -3.4592232e-04   5.2679386e-12   2.4078464e-13
   4.9960036e-15  -3.4737066e-04   5.1162886e-12   2.4112580e-13
   4.1633363e-15  -3.4882379e-04   4.9455343e-12   2.4137109e-13
   6.3282712e-15  -3.5028163e-04   4.7515171e-12   2.4172301e-13
   4.8294702e-15  -3.5174413e-04   4.5309176e-12   2.4220719e-13
   5.9952043e-15  -3.5321127e-04   4.2862997e-12   2.4250566e-13
   4.5519144e-15  -3.5468301e-04   4.0163993e-12   2.4270410e-13
   3.9968029e-15  -3.5615929e-04   3.7176993e-12   2.4302752e-13
   6.7168493e-15  -3.5764003e-04   3.3975875e-12   2.4332111e-13
   6.3282712e-15  -3.5912507e-04   3.0491610e-12   2.4367642e-13
   7.8270723e-15  -3.6061425e-04   2.6858171e-12   2.4406097e-13
   5.9952043e-15  -3.6210733e-04   2.3006079e-12   2.4410123e-13
   6.4392935e-15  -3.6360406e-04   1.9059822e-12   2.4429822e-13
   7.0499162e-15  -3.6510416e-04   1.5014213e-12   2.4441058e-13
   7.6605389e-15  -3.6660735e-04   1.0940350e-12   2.4468283e-13
   4.7184479e-15  -3.6811333e-04   6.9124401e-13   2.4481578e-13
   4.3853809e-15  -3.6962182e-04   3.0152271e-13   2.4487094e-13
   5.2180482e-15  -3.7113254e-04  -6.7323784e-14   2.4515997e-13
   6.1062266e-15  -3.7264525e-04  -4.0857574e-13   2.4545949e-13
   6.8833828e-15  -3.7415974e-04  -7.1510676e-13   2.4573275e-13
   4.9404925e-15  -3.7567581e-04  -9.7732495e-13   2.4593509e-13
   6.1617378e-15  -3.7719335e-04  -1.1879654e-12   2.4625866e-13
   6.4392935e-15  -3.7871228e-04  -1.3412228e-12   2.4660015e-13
   5.8286709e-15  -3.8023263e-04  -1.4262477e-12   2.4678681e-13
   4.1633363e-15  -3.8175450e-04  -1.4397708e-12   2.4710951e-13
   6.7168493e-15  -3.8327813e-04  -1.3738385e-12   2.4719787e-13
   3.7192471e-15  -3.8480388e-04  -1.2247116e-12   2.4728491e-13
   4.0523140e-15  -3.8633226e-04  -9.9118177e-13   2.4757114e-13
   8.8262730e-15  -3.8786392e-04  -6.6979495e-13   2.4774981e-13
   4.9960036e-15  -3.8939962e-04  -2.6511137e-13   2.4830200e-13
   6.3837824e-15  -3.9094024e-04   2.2197276e-13   2.4872406e-13
   6.1617378e-15  -3.9248669e-04   7.8982502e-13   2.4914321e-13
   5.2180482e-15  -3.9403995e-04   1.4348991e-12   2.4931928e-13
   5.9396932e-15  -3.9560098e-04   2.1559148e-12   2.4969544e-13
   5.7731597e-15  -3.9717072e-04   2.9567993e-12   2.4990533e-13
   7.0499162e-15  -3.9875013e-04   3.8395287e-12   2.5022561e-13
   4.2743586e-15  -4.0034016e-04   4.8038032e-12   2.5049475e-13
   7.7715612e-15  -4.0194177e-04   5.8525092e-12   2.5082537e-13
   8.3266727e-15  -4.0355597e-04   6.9830145e-12   2.5101628e-13
   8.4376950e-15  -4.0518382e-04   8.1927392e-12   2.5110844e-13
   5.6621374e-15  -4.0682646e-04   9.4732703e-12   2.5116614e-13
   3.2196468e-15  -4.0848506e-04   1.0811845e-11   2.5165159e-13
   5.9396932e-15  -4.1016088e-04   1.2195021e-11   2.5184960e-13
   4.8294702e-15  -4.1185524e-04   1.3601076e-11   2.5210547e-13
   5.3845817e-15  -4.1356950e-04   1.5006884e-11   2.5205148e-13
   3.1641356e-15  -4.1530502e-04   1.6383782e-11   2.5233416e-13
   8.2711615e-15  -4.1706318e-04   1.7695199e-11   2.5264140e-13
   5.6621374e-15  -4.1884530e-04   1.8912914e-11   2.5279088e-13
   7.9380946e-15  -4.2065266e-04   1.9986664e-11   2.5299812e-13
   3.7192471e-15  -4.2248639e-04   2.0883620e-11   2.5321258e-13
   4.9960036e-15  -4.2434749e-04   2.1561782e-11   2.5338840e-13
   3.9968029e-15  -4.2623677e-04   2.1985008e-11   2.5387033e-13
   6.2727601e-15  -4.2815481e-04   2.2116897e-11   2.5391798e-13
   6.6613381e-15  -4.3010191e-04   2.1930047e-11   2.5401739e-13
   5.7176486e-15  -4.3207809e-04   2.1402267e-11   2.5443474e-13
   7.7160500e-15  -4.3408305e-04   2.0512242e-11   2.5466543e-13
   7.1054274e-15  -4.3611618e-04   1.9262470e-11   2.5481713e-13
   8.3266727e-15  -4.3817652e-04   1.7638628e-11   2.5499997e-13
   2.7200464e-15  -4.4026281e-04   1.5653592e-11   2.5530586e-13
   5.3290705e-15  -4.4237350e-04   1.3305411e-11   2.5550799e-13
   3.2751579e-15  -4.4450679e-04   1.0609725e-11   2.5566552e-13
   2.7755576e-15  -4.4666064e-04   7.5818501e-12   2.5578621e-13
   5.5511151e-15  -4.4883282e-04   4.2298859e-12   2.5618112e-13
   6.8278716e-15  -4.5102100e-04   5.6786290e-13   2.5643329e-13
   2.7755576e-15  -4.5322272e-04  -3.3939380e-12   2.5677641e-13
   4.2743586e-15  -4.5543549e-04  -7.6445096e-12   2.5693365e-13
   4.5519144e-15  -4.5765681e-04  -1.2179865e-11   2.5730530e-13
   7.1609385e-15  -4.5988421e-04  -1.6989677e-11   2.5762245e-13
   5.2735594e-15  -4.6211529e-04  -2.2077799e-11   2.5793973e-13
   7.1609385e-15  -4.6434772e-04  -2.7445929e-11   2.5814141e-13
   5.7731597e-15  -4.6657932e-04  -3.3098589e-11   2.5845910e-13
   7.6050277e-15  -4.6880804e-04  -3.9040146e-11   2.5876385e-13
   8.9928065e-15  -4.7103196e-04  -4.5288444e-11   2.5899553e-13
   5.9952043e-15  -4.7324935e-04  -5.1860448e-11   2.5929205e-13
   8.3266727e-15  -4.7545864e-04  -5.8784173e-11   2.5952113e-13
   7.3829831e-15  -4.7765843e-04  -6.6090882e-11   2.5976694e-13
   4.7184479e-15  -4.7984749e-04  -7.3826797e-11   2.6007666e-13
   6.9944051e-15  -4.8202477e-04  -8.2042859e-11   2.6034396e-13
   4.4964032e-15  -4.8418937e-04  -9.0811250e-11   2.6057691e-13
   1.0269563e-14  -4.8634057e-04  -1.0021304e-10   2.6078374e-13
   6.7723605e-15  -4.8847777e-04  -1.1035268e-10   2.6092723e-13
   5.6621374e-15  -4.9060056e-04  -1.2135915e-10   2.6131739e-13
   5.6066263e-15  -4.9270862e-04  -1.3337537e-10   2.6171325e-13
   4.4964032e-15  -4.9480178e-04  -1.4658430e-10   2.6181320e-13
   5.8841820e-15  -4.9687998e-04  -1.6119432e-10   2.6210816e-13
   6.1062266e-15  -4.9894328e-04  -1.7746056e-10   2.6226679e-13
   7.2164497e-15  -5.0099182e-04  -1.9567310e-10   2.6256425e-13
   9.6589403e-15  -5.0302583e-04  -2.1617990e-10   2.6277597e-13
   4.9404925e-15  -5.0504564e-04  -2.3938335e-10   2.6305935e-13
   5.3290705e-15  -5.0705161e-04  -2.6576083e-10   2.6350437e-13
   6.7723605e-15  -5.0904420e-04  -2.9586593e-10   2.6369861e-13
   5.6066263e-15  -5.1102390e-04  -3.3035141e-10   2.6383499e-13
   8.1046281e-15  -5.1299125e-04  -3.6997852e-10   2.6406370e-13
   6.4948047e-15  -5.1494682e-04  -4.1564557e-10   2.6431092e-13
   2.5535130e-15  -5.1689120e-04  -4.6840751e-10   2.6449257e-13
   7.1054274e-15  -5.1882503e-04  -5.2949801e-10   2.6457285e-13
   3.8302694e-15  -5.2074894e-04  -6.0038060e-10   2.6483330e-13
   5.3845817e-15  -5.2266361e-04  -6.8277487e-10   2.6513237e-13
   8.9928065e-15  -5.2456969e-04  -7.7871864e-10   2.6529740e-13
   7.3274720e-15  -5.2646787e-04  -8.9061382e-10   2.6564173e-13
   3.3861802e-15  -5.2835885e-04  -1.0213294e-09   2.6588807e-13
   4.6074256e-15  -5.3024335e-04  -1.1742796e-09   2.6623120e-13
   8.2156504e-15  -5.3212210e-04  -1.3535523e-09   2.6627730e-13
   6.1062266e-15  -5.3399586e-04  -1.5640807e-09   2.6651051e-13
   5.8286709e-15  -5.3586542e-04  -1.8118512e-09   2.6681897e-13
   4.8294702e-15  -5.3773163e-04  -2.1041878e-09   2.6693535e-13
   5.0515148e-15  -5.3959536e-04  -2.4501208e-09   2.6709657e-13
   4.3298698e-15  -5.4145756e-04  -2.8609112e-09   2.6750613e-13
   8.2711615e-15  -5.4331921e-04  -3.3507355e-09   2.6777059e-13
   9.8809849e-15  -5.4518136e-04  -3.9376676e-09   2.6800254e-13
   7.8270723e-15  -5.4704503e-04  -4.6450804e-09   2.6809968e-13
   4.9960036e-15  -5.4891124e-04  -5.5036396e-09   2.6842461e-13
   7.4384943e-15  -5.5078092e-04  -6.5542330e-09   2.6862075e-13
   7.1609385e-15  -5.5265486e-04  -7.8521525e-09   2.6887251e-13
   4.2188475e-15  -5.5453363e-04  -9.4729059e-09   2.6916568e-13
   7.2164497e-15  -5.5641756e-04  -1.1519596e-08   2.6926350e-13
   6.2727601e-15  -5.5830678e-04  -1.4130410e-08   2.6979613e-13
   3.5527137e-15  -5.6020120e-04  -1.7480535e-08   2.6998643e-13
   4.4408921e-15  -5.6210073e-04  -2.1764255e-08   2.7002148e-13
   3.1641356e-15  -5.6400544e-04  -2.7134860e-08   2.7046655e-13
   3.6082248e-15  -5.6591592e-04  -3.3597687e-08   2.7050396e-13
   6.4948047e-15  -5.6783352e-04  -4.0921242e-08   2.7085842e-13
   6.7168493e-15  -5.6976050e-04  -4.8668604e-08   2.7107757e-13
   7.4384943e-15  -5.7169984e-04  -5.6334341e-08   2.7117628e-13
   6.9944051e-15  -5.7365498e-04  -6.3455845e-08   2.7156596e-13
   4.7184479e-15  -5.7562941e-04  -6.9636899e-08   2.7184115e-13
   5.3845817e-15  -5.7762633e-04  -7.4530520e-08   2.7189879e-13
   3.9968029e-15  -5.7964829e-04  -7.7826521e-08   2.7221804e-13
   4.4964032e-15  -5.8169683e-04  -7.9252556e-08   2.7246931e-13
   5.1070259e-15  -5.8377226e-04  -7.8602747e-08   2.7274326e-13
   2.9420910e-15  -5.8587362e-04  -7.5770428e-08   2.7286819e-13
   7.4384943e-15  -5.8799888e-04  -7.0763063e-08   2.7328463e-13
   5.7731597e-15  -5.9014548e-04  -6.3707423e-08   2.7342955e-13
   8.1601392e-15  -5.9231096e-04  -5.4837424e-08   2.7370447e-13
   5.1625371e-15  -5.9449352e-04  -4.4463633e-08   2.7406768e-13
   4.1078252e-15  -5.9669226e-04  -3.2936330e-08   2.7415769e-13
   7.2164497e-15  -5.9890722e-04  -2.0611216e-08   2.7438377e-13
   5.6621374e-15  -6.0113916e-04  -7.8217001e-09   2.7470071e-13
   6.7723605e-15  -6.0338929e-04   5.1404821e-09   2.7493913e-13
   6.9944051e-15  -6.0565908e-04   1.8035963e-08   2.7516772e-13
   4.9960036e-15  -6.0795006e-04   3.0680253e-08   2.7541890e-13
   6.9944051e-15  -6.1026373e-04   4.2939214e-08   2.7557441e-13
   4.9960036e-15  -6.1260154e-04   5.4719511e-08   2.7582892e-13
   6.2727601e-15  -6.1496482e-04   6.5956989e-08   2.7576670e-13
   6.4948047e-15  -6.1735474e-04   7.6605623e-08   2.7600305e-13
   5.6621374e-15  -6.1977229e-04   8.6628431e-08   2.7604251e-13
   8.5487173e-15  -6.2221826e-04   9.5990549e-08   2.7635490e-13
   6.9388939e-15  -6.2469327e-04   1.0465477e-07   2.7644437e-13
   2.8865799e-15  -6.2719778e-04   1.1258009e-07   2.7701930e-13
   3.9968029e-15  -6.2973212e-04   1.1972348e-07   2.7722121e-13
   5.7731597e-15  -6.3229658e-04   1.2604480e-07   2.7744953e-13
   4.4964032e-15  -6.3489144e-04   1.3151436e-07   2.7768532e-13
   5.2180482e-15  -6.3751698e-04   1.3612343e-07   2.7786038e-13
   5.7731597e-15  -6.4017352e-04   1.3989848e-07   2.7807047e-13
   7.3274720e-15  -6.4286140e-04   1.4292162e-07   2.7842211e-13
   8.4932061e-15  -6.4558091e-04   1.4536309e-07   2.7890866e-13
   6.1617378e-15  -6.4833230e-04   1.4753851e-07   2.7915075e-13
   8.2156504e-15  -6.5111570e-04   1.5001794e-07   2.7935995e-13
   4.8294702e-15  -6.5393123e-04   1.5384095e-07   2.7950916e-13
   5.3845817e-15  -6.5677924e-04   1.6089564e-07   2.7981298e-13
   7.6050277e-15  -6.5966158e-04   1.7405541e-07   2.8011608e-13
   7.1054274e-15  -6.6258455e-04   1.9386901e-07   2.8024838e-13
   5.9952043e-15  -6.6556208e-04   2.1048073e-07   2.8042665e-13
   4.3853809e-15  -6.6860963e-04   2.1078709e-07   2.8045434e-13
   6.3837824e-15  -6.7173010e-04   1.9291978e-07   2.8077692e-13
   7.1609385e-15  -6.7491048e-04   1.6341015e-07   2.8095763e-13
   6.9944051e-15  -6.7813094e-04   1.2972537e-07   2.8112670e-13
   6.0507155e-15  -6.8137399e-04   9.7370088e-08   2.8131250e-13
   3.9412917e-15  -6.8462705e-04   6.9678083e-08   2.8149835e-13
   6.1062266e-15  -6.8788085e-04   4.8305988e-08   2.8148328e-13
   6.2727601e-15  -6.9112705e-04   3.3612680e-08   2.8182843e-13
   6.4948047e-15  -6.9435720e-04   2.4993863e-08   2.8187830e-13
   5.2180482e-15  -6.9756315e-04   2.1318114e-08   2.8202908e-13
   3.2751579e-15  -7.0073809e-04   2.1339814e-08   2.8221589e-13
   7.9380946e-15  -7.0387738e-04   2.3975934e-08   2.8251363e-13
   5.2180482e-15  -7.0697878e-04   2.8416708e-08   2.8264566e-13
   4.3853809e-15  -7.1004222e-04   3.4155040e-08   2.8290458e-13
   5.9952043e-15  -7.1306934e-04   4.0979741e-08   2.8322131e-13
   7.1609385e-15  -7.1606281e-04   4.8963035e-08   2.8340638e-13
   6.4392935e-15  -7.1902564e-04   5.8439595e-08   2.8357869e-13
   7.6050277e-15  -7.2196057e-04   6.9968613e-08   2.8382534e-13
   6.1062266e-15  -7.2486958e-04   8.4256771e-08   2.8425528e-13
   5.5511151e-15  -7.2775365e-04   1.0202638e-07   2.8459679e-13
   6.6613381e-15  -7.3061273e-04   1.2378428e-07   2.8498496e-13
   6.1617378e-15  -7.3344593e-04   1.4944550e-07   2.8495863e-13
   6.4948047e-15  -7.3625198e-04   1.7785862e-07   2.8514306e-13
   3.6637360e-15  -7.3902954e-04   2.0651596e-07   2.8552576e-13
   5.8841820e-15  -7.4177764e-04   2.3190708e-07   2.8562451e-13
   6.0507155e-15  -7.4449590e-04   2.5072585e-07   2.8602544e-13
   7.7160500e-15  -7.4718471e-04   2.6146939e-07   2.8616330e-13
   6.1617378e-15  -7.4984536e-04   2.6558075e-07   2.8659839e-13
   7.1609385e-15  -7.5248020e-04   2.6769605e-07   2.8686919e-13
   4.4964032e-15  -7.5509292e-04   2.7525516e-07   2.8721003e-13
   4.8294702e-15  -7.5768900e-04   2.9784207e-07   2.8748445e-13
   5.8841820e-15  -7.6027684e-04   3.4530778e-07   2.8785367e-13
   2.7200464e-15  -7.6286873e-04   4.2214713e-07   2.8795956e-13
   2.6645353e-15  -7.6547849e-04   5.2384558e-07   2.8808494e-13
   5.7731597e-15  -7.6811374e-04   6.4485055e-07   2.8822975e-13
   6.4948047e-15  -7.7077132e-04   7.8425668e-07   2.8844183e-13
   7.1609385e-15  -7.7344149e-04   9.4169798e-07   2.8845273e-13
   7.1609385e-15  -7.7611311e-04   1.1217082e-06   2.8853676e-13
   3.2196468e-15  -7.7877402e-04   1.3369465e-06   2.8866310e-13
   6.2172489e-15  -7.8141166e-04   1.6013911e-06   2.8877904e-13
   6.4392935e-15  -7.8401539e-04   1.9270672e-06   2.8904436e-13
   8.8817842e-15  -7.8657779e-04   2.3245196e-06   2.8949390e-13
   5.0515148e-15  -7.8909450e-04   2.8035416e-06   2.8945191e-13
   2.4424907e-15  -7.9156385e-04   3.3727677e-06   2.8975118e-13
   5.1625371e-15  -7.9398659e-04   4.0382449e-06   2.8989800e-13
   5.9952043e-15  -7.9636646e-04   4.7993892e-06   2.9001488e-13
   7.8270723e-15  -7.9871066e-04   5.6409213e-06   2.9018080e-13
   7.6050277e-15  -8.0102966e-04   6.5202429e-06   2.9050050e-13
   3.3306691e-15  -8.0333612e-04   7.3738016e-06   2.9075998e-13
   5.6621374e-15  -8.0564337e-04   8.1427546e-06   2.9094867e-13
   7.4384943e-15  -8.0796393e-04   8.7835370e-06   2.9122873e-13
   7.3829831e-15  -8.1030822e-04   9.2670793e-06   2.9159902e-13
   7.3274720e-15  -8.1268331e-04   9.5790399e-06   2.9186670e-13
   4.9404925e-15  -8.1509193e-04   9.7202963e-06   2.9207670e-13
   6.1617378e-15  -8.1753203e-04   9.7054470e-06   2.9233199e-13
   6.9944051e-15  -8.1999723e-04   9.5591651e-06   2.9243677e-13
   8.2156504e-15  -8.2247815e-04   9.3119569e-06   2.9251430e-13
   6.2172489e-15  -8.2496429e-04   8.9969004e-06   2.9254707e-13
   3.4416914e-15  -8.2744594e-04   8.6477116e-06   2.9272862e-13
   4.7739590e-15  -8.2991551e-04   8.2976479e-06   2.9297172e-13
   4.2188475e-15  -8.3236845e-04   7.9782706e-06   2.9310190e-13
   5.1070259e-15  -8.3480362e-04   7.7169239e-06   2.9333899e-13
   6.4948047e-15  -8.3722316e-04   7.5326290e-06   2.9342238e-13
   9.3258734e-15  -8.3963200e-04   7.4330206e-06   2.9354501e-13
   5.2180482e-15  -8.4203710e-04   7.4170818e-06   2.9373762e-13
   4.9404925e-15  -8.4444677e-04   7.4787382e-06   2.9403014e-13
   7.3274720e-15  -8.4687059e-04   7.5866811e-06   2.9428637e-13
   4.0523140e-15  -8.4931921e-04   7.6364562e-06   2.9440897e-13
   8.5487173e-15  -8.5180186e-04   7.4706754e-06   2.9480736e-13
   8.1601392e-15  -8.5432247e-04   7.0059539e-06   2.9505371e-13
   6.8278716e-15  -8.5687962e-04   6.2931960e-06   2.9506943e-13
   5.6621374e-15  -8.5947074e-04   5.4491671e-06   2.9534686e-13
   6.1062266e-15  -8.6209659e-04   4.5785556e-06   2.9549093e-13
   5.5511151e-15  -8.6476288e-04   3.7515022e-06   2.9573253e-13
   4.4408921e-15  -8.6747842e-04   3.0116945e-06   2.9571460e-13
   8.1601392e-15  -8.7025165e-04   2.3697884e-06   2.9575075e-13
   7.3274720e-15  -8.7308787e-04   1.7830419e-06   2.9601715e-13
   6.0507155e-15  -8.7598876e-04   1.1624853e-06   2.9618948e-13
   6.8833828e-15  -8.7895409e-04   3.9615519e-07   2.9625335e-13
   5.2735594e-15  -8.8198335e-04  -6.4086107e-07   2.9643454e-13
   7.2164497e-15  -8.8507613e-04  -2.0805545e-06   2.9651112e-13
   7.4940054e-15  -8.8823196e-04  -4.0492213e-06   2.9676323e-13
   4.4964032e-15  -8.9145013e-04  -6.6309136e-06   2.9701117e-13
   5.6621374e-15  -8.9472981e-04  -9.7965588e-06   2.9729371e-13
   6.7168493e-15  -8.9806981e-04  -1.3369712e-05   2.9738798e-13
   3.8302694e-15  -9.0146758e-04  -1.7099081e-05   2.9763111e-13
   7.8270723e-15  -9.0491843e-04  -2.0733482e-05   2.9784811e-13
   4.9960036e-15  -9.0841488e-04  -2.4040034e-05   2.9799431e-13
   6.7168493e-15  -9.1194654e-04  -2.6811896e-05   2.9822277e-13
   5.6066263e-15  -9.1550088e-04  -2.8883537e-05   2.9841349e-13
   6.7723605e-15  -9.1906534e-04  -3.0138769e-05   2.9867564e-13
   7.8825835e-15  -9.2262989e-04  -3.0504985e-05   2.9885189e-13
   6.6058270e-15  -9.2618917e-04  -2.9944588e-05   2.9895762e-13
   4.4964032e-15  -9.2974352e-04  -2.8462988e-05   2.9925957e-13
   6.0507155e-15  -9.3329829e-04  -2.6139571e-05   2.9944878e-13
   3.1641356e-15  -9.3686162e-04  -2.3148294e-05   2.9976743e-13
   4.2743586e-15  -9.4044186e-04  -1.9732123e-05   2.9983449e-13
   6.1617378e-15  -9.4404626e-04  -1.6168394e-05   2.9992518e-13
   5.6066263e-15  -9.4768194e-04  -1.2783603e-05   2.9999672e-13
   5.0515148e-15  -9.5136101e-04  -9.9038269e-06   3.0026126e-13
   4.2743586e-15  -9.5510147e-04  -7.4216770e-06   3.0045961e-13
   6.3837824e-15  -9.5890955e-04  -4.8995082e-06   3.0089102e-13
   6.2727601e-15  -9.6277370e-04  -2.1009215e-06   3.0106154e-13
   5.4956040e-15  -9.6667792e-04   9.1349598e-07   3.0130948e-13
   7.4940054e-15  -9.7060911e-04   3.9275016e-06   3.0148584e-13
   4.6074256e-15  -9.7455759e-04   6.7127245e-06   3.0160023e-13
   4.9960036e-15  -9.7851646e-04   9.0874175e-06   3.0156927e-13
   5.9952043e-15  -9.8248076e-04   1.0916788e-05   3.0178053e-13
   7.8270723e-15  -9.8644678e-04   1.2116976e-05   3.0200709e-13
   2.8865799e-15  -9.9041257e-04   1.2676954e-05   3.0219895e-13
   4.9960036e-15  -9.9437946e-04   1.2673940e-05   3.0234086e-13
   6.9944051e-15  -9.9835276e-04   1.2265037e-05   3.0250390e-13
   5.3290705e-15  -1.0023410e-03   1.1668103e-05   3.0269890e-13
   7.7715612e-15  -1.0063541e-03   1.1110838e-05   3.0285705e-13
   2.0539126e-15  -1.0104013e-03   1.0741440e-05   3.0293313e-13
   7.0499162e-15  -1.0144885e-03   1.0599101e-05   3.0297839e-13
   4.9960036e-15  -1.0186168e-03   1.0676961e-05   3.0285851e-13
   7.4384943e-15  -1.0227826e-03   1.0968205e-05   3.0322778e-13
   8.1601392e-15  -1.0269790e-03   1.1472662e-05   3.0352136e-13
   5.9396932e-15  -1.0311969e-03   1.2194160e-05   3.0383024e-13
   5.1625371e-15  -1.0354270e-03   1.3140032e-05   3.0399763e-13
   7.0499162e-15  -1.0396617e-03   1.4322949e-05   3.0423765e-13
   6.7168493e-15  -1.0438962e-03   1.5764312e-05   3.0439791e-13
   6.1617378e-15  -1.0481296e-03   1.7498674e-05   3.0450757e-13
   5.4956040e-15  -1.0523657e-03   1.9577795e-05   3.0473847e-13
   7.6050277e-15  -1.0566125e-03   2.2071561e-05   3.0499435e-13
   4.3853809e-15  -1.0608816e-03   2.5063137e-05   3.0515384e-13
   6.6058270e-15  -1.0651862e-03   2.8640549e-05   3.0538150e-13
   5.9396932e-15  -1.0695400e-03   3.2884861e-05   3.0538912e-13
   6.3282712e-15  -1.0739537e-03   3.7848382e-05   3.0553802e-13
   4.9404925e-15  -1.0784314e-03   4.3565323e-05   3.0580726e-13
   6.9944051e-15  -1.0829671e-03   5.0078256e-05   3.0611079e-13
   5.7176486e-15  -1.0875449e-03   5.7462995e-05   3.0620358e-13
   4.9960036e-15  -1.0921485e-03   6.5454269e-05   3.0639173e-13
   6.4948047e-15  -1.0967678e-03   7.3446102e-05   3.0668269e-13
   4.4964032e-15  -1.1013958e-03   8.1006739e-05   3.0677257e-13
   6.3282712e-15  -1.1060278e-03   8.7883466e-05   3.0707451e-13
   5.4400928e-15  -1.1106608e-03   9.3918688e-05   3.0730283e-13
   6.2727601e-15  -1.1152924e-03   9.9005002e-05   3.0756430e-13
   4.3853809e-15  -1.1199213e-03   1.0305915e-04   3.0762192e-13
   3.9412917e-15  -1.1245469e-03   1.0600987e-04   3.0785454e-13
   4.1633363e-15  -1.1291713e-03   1.0775841e-04   3.0804758e-13
   8.2156504e-15  -1.1338003e-03   1.0815662e-04   3.0828685e-13
   3.6637360e-15  -1.1384470e-03   1.0697467e-04   3.0837901e-13
   8.2156504e-15  -1.1431338e-03   1.0395544e-04   3.0852187e-13
   6.6058270e-15  -1.1478910e-03   9.8863945e-05   3.0876664e-13
   7.4940054e-15  -1.1527508e-03   9.1569261e-05   3.0898329e-13
   6.4948047e-15  -1.1577402e-03   8.2322096e-05   3.0922882e-13
   5.0515148e-15  -1.1628714e-03   7.1686968e-05   3.0932746e-13
   4.9404925e-15  -1.1681377e-03   6.0224813e-05   3.0935372e-13
   4.6629367e-15  -1.1735171e-03   4.8384631e-05   3.0983107e-13
   3.7747583e-15  -1.1789812e-03   3.6499989e-05   3.1006701e-13
   8.5487173e-15  -1.1845024e-03   2.4806834e-05   3.1042477e-13
   5.6066263e-15  -1.1900580e-03   1.3461185e-05   3.1048403e-13
   7.2719608e-15  -1.1956322e-03   2.5504531e-06   3.1075841e-13
   6.1062266e-15  -1.2012169e-03  -7.8940169e-06   3.1103738e-13
   7.2164497e-15  -1.2068098e-03  -1.7870932e-05   3.1122338e-13
   2.7200464e-15  -1.2124108e-03  -2.7369511e-05   3.1119873e-13
   7.1054274e-15  -1.2180181e-03  -3.6336538e-05   3.1132797e-13
   6.1617378e-15  -1.2236278e-03  -4.4666849e-05   3.1153395e-13
   7.9380946e-15  -1.2292322e-03  -5.2213000e-05   3.1171265e-13
   5.4400928e-15  -1.2348170e-03  -5.8802978e-05   3.1188288e-13
   6.3282712e-15  -1.2403645e-03  -6.4262242e-05   3.1200298e-13
   7.9380946e-15  -1.2458636e-03  -6.8449389e-05   3.1218890e-13
   6.6058270e-15  -1.2513067e-03  -7.1277443e-05   3.1234232e-13
   3.2196468e-15  -1.2566847e-03  -7.2685366e-05   3.1248390e-13
   9.0483177e-15  -1.2619928e-03  -7.2626770e-05   3.1267673e-13
   8.9372953e-15  -1.2672318e-03  -7.1077779e-05   3.1298429e-13
   7.9936058e-15  -1.2724073e-03  -6.8047708e-05   3.1319626e-13
   4.8294702e-15  -1.2775282e-03  -6.3586578e-05   3.1348058e-13
   5.5511151e-15  -1.2826066e-03  -5.7793775e-05   3.1352626e-13
   3.9412917e-15  -1.2876559e-03  -5.0821423e-05   3.1361182e-13
   5.9396932e-15  -1.2926897e-03  -4.2854751e-05   3.1389146e-13
   7.6050277e-15  -1.2977202e-03  -3.4072892e-05   3.1418873e-13
   7.4384943e-15  -1.3027578e-03  -2.4621291e-05   3.1453105e-13
   6.7168493e-15  -1.3078106e-03  -1.4605909e-05   3.1471015e-13
   7.5495166e-15  -1.3128839e-03  -4.0830673e-06   3.1487542e-13
   5.6066263e-15  -1.3179791e-03   6.9551298e-06   3.1497332e-13
   5.4956040e-15  -1.3230928e-03   1.8553546e-05   3.1516635e-13
   5.2735594e-15  -1.3282192e-03   3.0725915e-05   3.1532072e-13
   6.0507155e-15  -1.3333548e-03   4.3344957e-05   3.1554570e-13
   6.3282712e-15  -1.3384958e-03   5.5994111e-05   3.1582380e-13
   5.6066263e-15  -1.3436329e-03   6.7983416e-05   3.1593993e-13
   6.6613381e-15  -1.3487796e-03   7.8316042e-05   3.1597856e-13
   4.7184479e-15  -1.3539700e-03   8.7576913e-05   3.1615606e-13
   7.1609385e-15  -1.3591645e-03   9.6531922e-05   3.1635159e-13
   6.2727601e-15  -1.3643364e-03   1.0533504e-04   3.1645761e-13
   4.7184479e-15  -1.3695173e-03   1.1410362e-04   3.1668441e-13
   5.8286709e-15  -1.3747334e-03   1.2155128e-04   3.1688260e-13
   5.9952043e-15  -1.3799338e-03   1.2673618e-04   3.1717177e-13
   4.6629367e-15  -1.3850997e-03   1.2893944e-04   3.1727820e-13
   6.2727601e-15  -1.3903003e-03   1.2720500e-04   3.1752029e-13
   6.4392935e-15  -1.3955875e-03   1.2369927e-04   3.1775725e-13
   5.9396932e-15  -1.4008751e-03   1.1936389e-04   3.1773590e-13
   5.1070259e-15  -1.4061575e-03   1.1446841e-04   3.1809174e-13
   3.8857806e-15  -1.4114908e-03   1.0925266e-04   3.1821696e-13
   5.5511151e-15  -1.4168935e-03   1.0255849e-04   3.1867417e-13
   6.4392935e-15  -1.4223029e-03   9.3899859e-05   3.1853468e-13
   6.2172489e-15  -1.4276971e-03   8.3031085e-05   3.1865754e-13
   4.0523140e-15  -1.4331206e-03   6.9386462e-05   3.1888430e-13
   3.5527137e-15  -1.4386230e-03   5.4849703e-05   3.1900103e-13
   4.6074256e-15  -1.4441379e-03   4.0710786e-05   3.1932939e-13
   6.3282712e-15  -1.4496449e-03   2.7450140e-05   3.1958120e-13
   7.4384943e-15  -1.4551812e-03   1.5454221e-05   3.1950593e-13
   4.9960036e-15  -1.4607737e-03   3.8592338e-06   3.1967074e-13
   5.1070259e-15  -1.4663743e-03  -7.9329275e-06   3.1984244e-13
   5.9952043e-15  -1.4719551e-03  -2.0207298e-05   3.1990482e-13
   3.4416914e-15  -1.4775405e-03  -3.3681493e-05   3.2016824e-13
   4.9960036e-15  -1.4831888e-03  -4.7139305e-05   3.2043633e-13
   7.2164497e-15  -1.4888537e-03  -5.9199342e-05   3.2066133e-13
   8.4376950e-15  -1.4944996e-03  -6.9385353e-05   3.2070449e-13
   6.7168493e-15  -1.5001487e-03  -7.7386457e-05   3.2070862e-13
   3.2751579e-15  -1.5058418e-03  -8.3858290e-05   3.2085894e-13
   4.6074256e-15  -1.5115518e-03  -8.9702545e-05   3.2097287e-13
   4.4964032e-15  -1.5172426e-03  -9.5408931e-05   3.2135636e-13
   5.1070259e-15  -1.5229270e-03  -1.0183337e-04   3.2151465e-13
   6.3837824e-15  -1.5286716e-03  -1.0816410e-04   3.2184970e-13
   6.4392935e-15  -1.5344495e-03  -1.1297316e-04   3.2191439e-13
   5.3290705e-15  -1.5402202e-03  -1.1586205e-04   3.2211698e-13
   5.7731597e-15  -1.5460003e-03  -1.1666776e-04   3.2229032e-13
   4.7739590e-15  -1.5518361e-03  -1.1582611e-04   3.2253184e-13
   4.8294702e-15  -1.5577177e-03  -1.1439169e-04   3.2253578e-13
   3.5527137e-15  -1.5636006e-03  -1.1298177e-04   3.2281376e-13
   4.2188475e-15  -1.5694824e-03  -1.1238619e-04   3.2285835e-13
   7.8270723e-15  -1.5754227e-03  -1.1209203e-04   3.2302562e-13
   6.3837824e-15  -1.5814061e-03  -1.1066931e-04   3.2315102e-13
   2.8310687e-15  -1.5873887e-03  -1.0772506e-04   3.2299668e-13
   6.3282712e-15  -1.5933817e-03  -1.0312078e-04   3.2321779e-13
   7.6050277e-15  -1.5994289e-03  -9.7219122e-05   3.2343286e-13
   6.4392935e-15  -1.6055225e-03  -9.1092723e-05   3.2391147e-13
   5.9396932e-15  -1.6116168e-03  -8.5344232e-05   3.2410912e-13
   4.6074256e-15  -1.6177026e-03  -8.0613976e-05   3.2443315e-13
   4.5519144e-15  -1.6238324e-03  -7.6997131e-05   3.2448178e-13
   5.9396932e-15  -1.6300083e-03  -7.2916320e-05   3.2467719e-13
   7.4384943e-15  -1.6361701e-03  -6.7744741e-05   3.2492225e-13
   7.4384943e-15  -1.6423209e-03  -6.1251381e-05   3.2511980e-13
   6.2727601e-15  -1.6485137e-03  -5.3787992e-05   3.2504796e-13
   5.7731597e-15  -1.6547471e-03  -4.6570898e-05   3.2502739e-13
   7.1054274e-15  -1.6609746e-03  -4.0189642e-05   3.2522082e-13
   5.8286709e-15  -1.6671824e-03  -3.5157481e-05   3.2547507e-13
   5.1070259e-15  -1.6734164e-03  -3.2252953e-05   3.2550780e-13
   6.4392935e-15  -1.6797029e-03  -2.9674446e-05   3.2594990e-13
   6.1617378e-15  -1.6859552e-03  -2.6283534e-05   3.2600396e-13
   6.8833828e-15  -1.6921601e-03  -2.1765700e-05   3.2635296e-13
   7.6605389e-15  -1.6983781e-03  -1.6085242e-05   3.2640651e-13
   9.2703623e-15  -1.7046380e-03  -1.0549173e-05   3.2652669e-13
   5.3845817e-15  -1.7108881e-03  -5.9265223e-06   3.2662308e-13
   6.1062266e-15  -1.7171030e-03  -2.7419449e-06   3.2675735e-13
   7.0499162e-15  -1.7233196e-03  -2.2635162e-06   3.2688640e-13
   5.1070259e-15  -1.7296050e-03  -2.8614610e-06   3.2699369e-13
   5.3290705e-15  -1.7358750e-03  -2.9209513e-06   3.2727371e-13
   5.3290705e-15  -1.7420921e-03  -1.9906705e-06   3.2729349e-13
   4.7739590e-15  -1.7482976e-03   2.3344144e-07   3.2771800e-13
   5.2180482e-15  -1.7545413e-03   2.7948298e-06   3.2802460e-13
   4.9960036e-15  -1.7607780e-03   4.7562066e-06   3.2822449e-13
   3.3861802e-15  -1.7669612e-03   5.6809453e-06   3.2850504e-13
   7.7715612e-15  -1.7730946e-03   4.5933588e-06   3.2867409e-13
   6.1062266e-15  -1.7792599e-03   1.9540789e-06   3.2890767e-13
   4.6074256e-15  -1.7854350e-03  -8.7635835e-08   3.2915402e-13
   6.5503158e-15  -1.7915460e-03  -6.2902928e-07   3.2942911e-13
   5.8841820e-15  -1.7976026e-03   9.0492785e-07   3.2954632e-13
   4.8849813e-15  -1.8036731e-03   4.0638706e-06   3.2966288e-13
   4.6629367e-15  -1.8097419e-03   7.6304649e-06   3.2995128e-13
   5.3290705e-15  -1.8157510e-03   1.1123095e-05   3.3031737e-13
   6.2727601e-15  -1.8216894e-03   1.4179358e-05   3.3039993e-13
   5.0515148e-15  -1.8275990e-03   1.5817839e-05   3.3064612e-13
   7.2164497e-15  -1.8335472e-03   1.7148012e-05   3.3069613e-13
   6.7168493e-15  -1.8394783e-03   1.9802883e-05   3.3086037e-13
   3.2751579e-15  -1.8453498e-03   2.4562578e-05   3.3097499e-13
   5.1625371e-15  -1.8512073e-03   3.1698545e-05   3.3102582e-13
   7.0499162e-15  -1.8571061e-03   3.9910214e-05   3.3140344e-13
   5.6066263e-15  -1.8630059e-03   4.8163324e-05   3.3147558e-13
   7.7715612e-15  -1.8688779e-03   5.5912254e-05   3.3166029e-13
   7.3829831e-15  -1.8747239e-03   6.2498190e-05   3.3193372e-13
   4.8294702e-15  -1.8806020e-03   6.6922796e-05   3.3226989e-13
   3.5527137e-15  -1.8865484e-03   7.0468414e-05   3.3245347e-13
   8.1601392e-15  -1.8924856e-03   7.4585388e-05   3.3257019e-13
   4.6074256e-15  -1.8983924e-03   7.9907949e-05   3.3285381e-13
   5.3290705e-15  -1.9043293e-03   8.6282138e-05   3.3317561e-13
   6.7723605e-15  -1.9103315e-03   9.2246573e-05   3.3309857e-13
   4.2743586e-15  -1.9163569e-03   9.6846261e-05   3.3329687e-13
   5.1625371e-15  -1.9223840e-03   9.9408573e-05   3.3361678e-13
   2.3869795e-15  -1.9284310e-03   9.8618260e-05   3.3382050e-13
   3.5527137e-15  -1.9345802e-03   9.4531112e-05   3.3402782e-13
   5.4400928e-15  -1.9408074e-03   8.9261996e-05   3.3417053e-13
   5.1625371e-15  -1.9470469e-03   8.3956937e-05   3.3428532e-13
   5.1625371e-15  -1.9533283e-03   7.9142349e-05   3.3441495e-13
   7.4384943e-15  -1.9597308e-03   7.4308096e-05   3.3460951e-13
   4.4408921e-15  -1.9662471e-03   6.8394058e-05   3.3464247e-13
   7.2719608e-15  -1.9728220e-03   6.0958519e-05   3.3492754e-13
   6.7723605e-15  -1.9794412e-03   5.1229156e-05   3.3524414e-13
   5.7176486e-15  -1.9861853e-03   3.8448616e-05   3.3517571e-13
   4.9404925e-15  -1.9930864e-03   2.5577712e-05   3.3528529e-13
   6.2172489e-15  -2.0000327e-03   1.3994563e-05   3.3560651e-13
   8.6597396e-15  -2.0070298e-03   4.1210106e-06   3.3600571e-13
   5.7731597e-15  -2.0141576e-03  -3.9125441e-06   3.3607930e-13
   9.2148511e-15  -2.0214251e-03  -1.1550366e-05   3.3605073e-13
   7.3829831e-15  -2.0287339e-03  -1.9458739e-05   3.3612773e-13
   2.3314684e-15  -2.0360367e-03  -2.8342811e-05   3.3649941e-13
   5.6066263e-15  -2.0433958e-03  -3.9621828e-05   3.3677691e-13
   6.7723605e-15  -2.0508735e-03  -5.0339868e-05   3.3693849e-13
   3.4972025e-15  -2.0583366e-03  -5.9036635e-05   3.3707482e-13
   8.3266727e-15  -2.0657754e-03  -6.5403196e-05   3.3720409e-13
   5.2735594e-15  -2.0732751e-03  -6.9164927e-05   3.3749775e-13
   4.0523140e-15  -2.0808646e-03  -7.1945200e-05   3.3768109e-13
   6.3282712e-15  -2.0884408e-03  -7.4515456e-05   3.3770907e-13
   6.3837824e-15  -2.0959511e-03  -7.7497104e-05   3.3797958e-13
   4.3298698e-15  -2.1034494e-03  -8.2486365e-05   3.3824117e-13
   2.0539126e-15  -2.1110197e-03  -8.6780669e-05   3.3852910e-13
   5.6066263e-15  -2.1185404e-03  -8.8827927e-05   3.3848785e-13
   6.4948047e-15  -2.1259995e-03  -8.8418224e-05   3.3861513e-13
   8.2156504e-15  -2.1334885e-03  -8.5330583e-05   3.3904820e-13
   7.6050277e-15  -2.1410530e-03  -8.1310056e-05   3.3916943e-13
   4.8294702e-15  -2.1485971e-03  -7.7269497e-05   3.3948467e-13
   5.9952043e-15  -2.1560699e-03  -7.3831639e-05   3.3983459e-13
   4.9960036e-15  -2.1635200e-03  -7.2728077e-05   3.3995031e-13
   4.8849813e-15  -2.1710426e-03  -7.1581515e-05   3.4015928e-13
   8.3266727e-15  -2.1785212e-03  -6.8591314e-05   3.4018863e-13
   6.6613381e-15  -2.1859337e-03  -6.3416349e-05   3.4021683e-13
   3.3306691e-15  -2.1933763e-03  -5.5847834e-05   3.4046458e-13
   4.2743586e-15  -2.2008968e-03  -4.7646214e-05   3.4092662e-13
   5.8286709e-15  -2.2084083e-03  -3.9677287e-05   3.4126190e-13
   7.6050277e-15  -2.2158714e-03  -3.2520595e-05   3.4158132e-13
   4.0523140e-15  -2.2233267e-03  -2.8094187e-05   3.4155270e-13
   5.2180482e-15  -2.2308772e-03  -2.4852368e-05   3.4179675e-13
   3.1641356e-15  -2.2384037e-03  -2.0353186e-05   3.4208949e-13
   7.3829831e-15  -2.2458477e-03  -1.4034400e-05   3.4230231e-13
   6.8278716e-15  -2.2533115e-03  -5.6859907e-06   3.4247571e-13
   7.6605389e-15  -2.2608737e-03   3.0364775e-06   3.4258696e-13
   3.6082248e-15  -2.2684611e-03   1.1112319e-05   3.4287806e-13
   4.6074256e-15  -2.2760197e-03   1.7837958e-05   3.4281382e-13
   4.4964032e-15  -2.2835889e-03   2.1103702e-05   3.4286229e-13
   4.1078252e-15  -2.2912825e-03   2.2314995e-05   3.4300964e-13
   3.9412917e-15  -2.2989963e-03   2.3881398e-05   3.4328434e-13
   5.2735594e-15  -2.3066691e-03   2.6397321e-05   3.4351511e-13
   5.7176486e-15  -2.3143759e-03   3.0224284e-05   3.4354160e-13
   4.1633363e-15  -2.3221908e-03   3.4083742e-05   3.4391393e-13
   4.1633363e-15  -2.3300440e-03   3.6936373e-05   3.4414887e-13
   5.7731597e-15  -2.3378622e-03   3.8199232e-05   3.4425938e-13
   4.1078252e-15  -2.3456644e-03   3.6081645e-05   3.4456610e-13
   4.9404925e-15  -2.3535735e-03   3.2120229e-05   3.4462869e-13
   5.5511151e-15  -2.3615113e-03   2.9002920e-05   3.4496172e-13
   4.0523140e-15  -2.3694103e-03   2.7283290e-05   3.4518710e-13
   5.1625371e-15  -2.3773484e-03   2.7503088e-05   3.4511412e-13
   4.9404925e-15  -2.3854040e-03   2.8358924e-05   3.4534350e-13
   2.3869795e-15  -2.3934908e-03   2.8793995e-05   3.4539173e-13
   6.1062266e-15  -2.4015282e-03   2.8339746e-05   3.4569049e-13
   4.6074256e-15  -2.4095362e-03   2.5335225e-05   3.4586117e-13
   6.6613381e-15  -2.4176372e-03   2.0926783e-05   3.4611326e-13
   6.7723605e-15  -2.4257620e-03   1.7830726e-05   3.4629061e-13
   7.9936058e-15  -2.4338325e-03   1.6747960e-05   3.4644017e-13
   6.3837824e-15  -2.4419285e-03   1.8089154e-05   3.4687397e-13
   6.9388939e-15  -2.4501310e-03   2.0448474e-05   3.4700394e-13
   6.4948047e-15  -2.4583584e-03   2.2727952e-05   3.4731670e-13
   4.4964032e-15  -2.4665355e-03   2.4395660e-05   3.4761856e-13
   5.6066263e-15  -2.4746748e-03   2.3866587e-05   3.4785355e-13
   5.4956040e-15  -2.4828935e-03   2.1507997e-05   3.4806422e-13
   8.8262730e-15  -2.4911482e-03   2.0192994e-05   3.4815103e-13
   4.2188475e-15  -2.4993378e-03   2.0890255e-05   3.4842436e-13
   5.2180482e-15  -2.5075289e-03   2.3977081e-05   3.4871675e-13
   4.2743586e-15  -2.5158109e-03   2.8152599e-05   3.4881679e-13
   5.2735594e-15  -2.5241224e-03   3.2184678e-05   3.4906859e-13
   6.4948047e-15  -2.5323897e-03   3.5418540e-05   3.4932389e-13
   4.7184479e-15  -2.5406200e-03   3.6235888e-05   3.4954162e-13
   6.0507155e-15  -2.5489319e-03   3.4601844e-05   3.4962256e-13
   7.7160500e-15  -2.5573033e-03   3.3505678e-05   3.4977615e-13
   5.1070259e-15  -2.5656221e-03   3.3929929e-05   3.5006626e-13
   8.5487173e-15  -2.5739486e-03   3.6223257e-05   3.5019061e-13
   5.8286709e-15  -2.5823823e-03   3.9271975e-05   3.5022821e-13
   4.2188475e-15  -2.5908713e-03   4.1742303e-05   3.5045307e-13
   9.6034292e-15  -2.5993275e-03   4.2952128e-05   3.5059996e-13
   6.1062266e-15  -2.6077458e-03   4.1264768e-05   3.5077591e-13
   8.2711615e-15  -2.6162392e-03   3.6825916e-05   3.5095135e-13
   3.3861802e-15  -2.6247785e-03   3.2712352e-05   3.5111086e-13
   5.4400928e-15  -2.6332472e-03   2.9707246e-05   3.5124584e-13
   6.6058270e-15  -2.6417072e-03   2.8085295e-05   3.5152198e-13
   5.9396932e-15  -2.6502624e-03   2.6804679e-05   3.5149921e-13
   6.4392935e-15  -2.6588657e-03   2.4455517e-05   3.5157680e-13
   3.4416914e-15  -2.6674306e-03   2.0361079e-05   3.5159206e-13
   5.2180482e-15  -2.6759595e-03   1.3075128e-05   3.5185519e-13
   1.7763568e-15  -2.6845745e-03   2.9441027e-06   3.5199717e-13
   3.4972025e-15  -2.6932576e-03  -6.6811484e-06   3.5226587e-13
   6.9388939e-15  -2.7018955e-03  -1.4714749e-05   3.5268375e-13
   4.8849813e-15  -2.7105558e-03  -2.0573469e-05   3.5282280e-13
   4.8849813e-15  -2.7193411e-03  -2.5171443e-05   3.5292918e-13
   7.5495166e-15  -2.7281971e-03  -2.9717537e-05   3.5309508e-13
   6.1062266e-15  -2.7370410e-03  -3.4713077e-05   3.5330676e-13
   7.9380946e-15  -2.7458677e-03  -4.1394199e-05   3.5355860e-13
   3.7747583e-15  -2.7547915e-03  -5.0325120e-05   3.5371975e-13
   5.3290705e-15  -2.7638187e-03  -5.8123349e-05   3.5370772e-13
   7.4940054e-15  -2.7728025e-03  -6.3448930e-05   3.5377040e-13
   4.9960036e-15  -2.7817885e-03  -6.5855907e-05   3.5400505e-13
   6.9388939e-15  -2.7908763e-03  -6.6372770e-05   3.5428445e-13
   5.2180482e-15  -2.8000111e-03  -6.6286069e-05   3.5428349e-13
   7.9936058e-15  -2.8091010e-03  -6.6124541e-05   3.5447719e-13
   7.6605389e-15  -2.8181238e-03  -6.7003892e-05   3.5473426e-13
   5.2735594e-15  -2.8271833e-03  -7.0271895e-05   3.5473045e-13
   5.8841820e-15  -2.8363195e-03  -7.2547196e-05   3.5500033e-13
   4.1078252e-15  -2.8453594e-03  -7.1901423e-05   3.5507576e-13
   4.8849813e-15  -2.8543306e-03  -6.7806361e-05   3.5532284e-13
   4.8849813e-15  -2.8633588e-03  -6.0976414e-05   3.5545501e-13
   5.7731597e-15  -2.8724347e-03  -5.2745892e-05   3.5553082e-13
   7.6605389e-15  -2.8814822e-03  -4.4002269e-05   3.5574808e-13
   5.4956040e-15  -2.8904788e-03  -3.6324492e-05   3.5585482e-13
   2.7755576e-15  -2.8995171e-03  -3.1535644e-05   3.5602620e-13
   4.4964032e-15  -2.9086543e-03  -2.7003435e-05   3.5618939e-13


==> for ArXiv/Data/B0p6_invariants.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.9396932e-15  -7.0008404e-06   2.8826110e-16   2.0831524e-14
   8.4932061e-15  -1.1538455e-05   5.7657481e-16   2.8276960e-14
   7.8270723e-15  -1.5166577e-05   1.5041544e-15   3.3929499e-14
   9.2148511e-15  -1.8298797e-05   9.9819383e-16   3.8789309e-14
   5.8841820e-15  -2.1059912e-05   1.2004636e-15   4.2745327e-14
   5.8286709e-15  -2.3559867e-05   1.3629184e-15   4.6205580e-14
   5.5511151e-15  -2.5840645e-05   9.0634602e-16   4.9670566e-14
   8.7707619e-15  -2.7948257e-05   1.0936405e-16   5.2974171e-14
   3.3306691e-15  -2.9901103e-05  -2.4727255e-16   5.6197172e-14
   9.0483177e-15  -3.1719780e-05  -1.2996271e-15   5.8981137e-14
   5.1070259e-15  -3.3412653e-05   1.1534184e-16   6.1569094e-14
   4.2188475e-15  -3.4989458e-05  -7.4927937e-16   6.4353516e-14
   5.5511151e-15  -3.6454888e-05  -4.1669769e-16   6.7198041e-14
   5.1070259e-15  -3.7815074e-05  -9.0903789e-16   6.9322760e-14
   6.7168493e-15  -3.9074451e-05  -1.1232178e-16   7.1519859e-14
   6.9944051e-15  -4.0238851e-05  -1.3572480e-15   7.3956731e-14
   6.3837824e-15  -4.1313514e-05  -5.4281420e-16   7.6073442e-14
   5.3845817e-15  -4.2304658e-05  -7.7794058e-16   7.8475998e-14
   6.4948047e-15  -4.3217929e-05  -1.3910416e-16   8.0646788e-14
   6.1062266e-15  -4.4059482e-05   7.9525604e-17   8.2610209e-14
   3.6082248e-15  -4.4834728e-05  -1.8908285e-15   8.4378981e-14
   6.7168493e-15  -4.5549382e-05  -2.4884639e-15   8.6418430e-14
   7.2719608e-15  -4.6208423e-05   2.6736807e-16   8.8301016e-14
   5.8286709e-15  -4.6817166e-05   1.3779789e-15   9.0082359e-14
   5.9396932e-15  -4.7380316e-05   1.4556088e-15   9.1919244e-14
   5.5511151e-15  -4.7902959e-05   2.4845139e-15   9.3479690e-14
   5.9952043e-15  -4.8389632e-05   1.3280278e-15   9.5313003e-14
   8.8817842e-15  -4.8845150e-05   5.5972988e-15   9.6829560e-14
   6.9388939e-15  -4.9273702e-05   6.5821470e-15   9.8682100e-14
   6.5503158e-15  -4.9679522e-05   7.1689539e-15   1.0028549e-13
   8.4376950e-15  -5.0066077e-05   5.4152079e-15   1.0200248e-13
   5.0515148e-15  -5.0436666e-05   3.6413311e-15   1.0353059e-13
   3.3306691e-15  -5.0793756e-05   3.6307845e-15   1.0516191e-13
   7.0499162e-15  -5.1139572e-05   4.1101876e-15   1.0705771e-13
   6.8278716e-15  -5.1475595e-05   7.2976853e-16   1.0849959e-13
   4.7184479e-15  -5.1803159e-05   3.0256921e-16   1.0996967e-13
   7.3829831e-15  -5.2123056e-05  -1.2744999e-15   1.1167321e-13
   4.0523140e-15  -5.2436104e-05  -2.6502535e-15   1.1324315e-13
   5.6066263e-15  -5.2742804e-05  -3.2887637e-15   1.1453556e-13
   6.1617378e-15  -5.3043827e-05  -6.1641352e-16   1.1587033e-13
   4.3853809e-15  -5.3339678e-05  -5.5148219e-16   1.1678704e-13
   5.3845817e-15  -5.3631085e-05  -4.3723760e-16   1.1831583e-13
   4.9960036e-15  -5.3918647e-05  -1.9607991e-16   1.1981446e-13
   2.9420910e-15  -5.4203142e-05  -4.0330324e-16   1.2150251e-13
   5.9952043e-15  -5.4485165e-05  -3.4110660e-16   1.2264037e-13
   3.2196468e-15  -5.4765384e-05  -1.4255518e-16   1.2358335e-13
   6.1617378e-15  -5.5044205e-05  -2.3720374e-15   1.2503447e-13
   7.6605389e-15  -5.5322020e-05   2.7847212e-15   1.2607358e-13
   4.3298698e-15  -5.5598948e-05   3.3657963e-15   1.2759587e-13
   6.4948047e-15  -5.5875094e-05   1.1169891e-15   1.2902349e-13
   6.7168493e-15  -5.6150359e-05   1.7464972e-15   1.3017118e-13
   8.6597396e-15  -5.6424688e-05   1.4824976e-15   1.3125540e-13
   5.5511151e-15  -5.6697910e-05   1.0050536e-15   1.3247091e-13
   6.4392935e-15  -5.6969945e-05   2.5640302e-15   1.3367693e-13
   6.1617378e-15  -5.7240656e-05   2.6615631e-15   1.3422333e-13
   3.3306691e-15  -5.7510011e-05   5.7716375e-16   1.3533494e-13
   3.9968029e-15  -5.7777953e-05   3.1184214e-15   1.3664140e-13
   9.1593400e-15  -5.8044525e-05   4.1315166e-16   1.3778341e-13
   5.4956040e-15  -5.8309761e-05   1.5583364e-15   1.3898076e-13
   9.3258734e-15  -5.8573780e-05  -2.4097087e-16   1.4000139e-13
   8.3821838e-15  -5.8836701e-05  -3.2409115e-16   1.4089257e-13
   3.9968029e-15  -5.9098708e-05  -1.0023130e-16   1.4163396e-13
   6.0507155e-15  -5.9359979e-05   9.7982165e-16   1.4251970e-13
   4.8294702e-15  -5.9620737e-05   4.1005863e-16   1.4387036e-13
   6.4392935e-15  -5.9881187e-05  -6.2455156e-16   1.4537885e-13
   8.4376950e-15  -6.0141553e-05  -3.0361794e-15   1.4658355e-13
   6.4392935e-15  -6.0402031e-05   3.0476607e-15   1.4758626e-13
   8.3821838e-15  -6.0662819e-05  -1.0444659e-16   1.4891375e-13
   4.7739590e-15  -6.0924082e-05   1.1920395e-15   1.5009846e-13
   5.3845817e-15  -6.1185975e-05  -1.8950586e-15   1.5074901e-13
   3.8302694e-15  -6.1448629e-05  -1.2017090e-15   1.5198035e-13
   4.6074256e-15  -6.1712159e-05  -3.9177108e-15   1.5289187e-13
   6.1617378e-15  -6.1976671e-05  -2.0502591e-15   1.5392269e-13
   6.1062266e-15  -6.2242255e-05  -2.5322803e-15   1.5506720e-13
   6.0507155e-15  -6.2509001e-05  -3.0910292e-15   1.5581775e-13
   6.9388939e-15  -6.2776986e-05  -4.8544060e-15   1.5700663e-13
   6.8833828e-15  -6.3046290e-05  -3.6999015e-15   1.5825480e-13
   4.2188475e-15  -6.3316974e-05  -4.2757172e-15   1.5930486e-13
   6.8278716e-15  -6.3589103e-05  -4.9580681e-15   1.6031048e-13
   6.7723605e-15  -6.3862713e-05  -3.9830335e-15   1.6127306e-13
   5.2735594e-15  -6.4137838e-05  -4.7094497e-15   1.6272077e-13
   5.8841820e-15  -6.4414473e-05  -6.2144586e-15   1.6375064e-13
   6.6613381e-15  -6.4692606e-05  -4.9230404e-15   1.6451062e-13
   3.0531133e-15  -6.4972180e-05  -8.0266114e-15   1.6573250e-13
   3.4416914e-15  -6.5253129e-05  -6.1044395e-15   1.6653835e-13
   5.3290705e-15  -6.5535340e-05  -8.5673579e-15   1.6738178e-13
   6.0507155e-15  -6.5818696e-05  -7.0063137e-15   1.6797634e-13
   6.5503158e-15  -6.6103035e-05  -6.8583000e-15   1.6918439e-13
   8.8817842e-15  -6.6388202e-05  -6.1764261e-15   1.7018829e-13
   5.4400928e-15  -6.6674006e-05  -5.8135349e-15   1.7109513e-13
   3.1086245e-15  -6.6960273e-05  -5.0255751e-15   1.7157423e-13
   8.2711615e-15  -6.7246808e-05  -4.4913691e-15   1.7282101e-13
   6.8833828e-15  -6.7533440e-05  -2.8774285e-15   1.7372945e-13
   5.2180482e-15  -6.7819995e-05  -2.2251370e-15   1.7474895e-13
   3.7747583e-15  -6.8106331e-05   3.9589853e-17   1.7543696e-13
   6.2727601e-15  -6.8392312e-05  -2.3638525e-16   1.7654158e-13
   5.4400928e-15  -6.8677843e-05   3.7918165e-16   1.7723884e-13
   6.6613381e-15  -6.8962842e-05   1.9596345e-15   1.7826928e-13
   8.2156504e-15  -6.9247270e-05   1.8731054e-15   1.7921268e-13
   4.5519144e-15  -6.9531104e-05   2.4422986e-15   1.8044440e-13
   6.3837824e-15  -6.9814362e-05   3.8822138e-15   1.8148942e-13
   3.7192471e-15  -7.0097076e-05   1.3971448e-15   1.8256479e-13
   3.7747583e-15  -7.0379314e-05   4.4396364e-15   1.8385295e-13
   4.3298698e-15  -7.0661151e-05   3.5803758e-15   1.8443027e-13
   4.3298698e-15  -7.0942690e-05   7.0426900e-15   1.8551562e-13
   6.9388939e-15  -7.1224034e-05   2.5192264e-15   1.8667760e-13
   4.6074256e-15  -7.1505300e-05   5.2264888e-15   1.8748341e-13
   4.4964032e-15  -7.1786599e-05   4.4503576e-15   1.8844350e-13
   6.4948047e-15  -7.2068042e-05   7.2011548e-15   1.8945675e-13
   6.2172489e-15  -7.2349728e-05   3.8025626e-15   1.9023450e-13
   4.8294702e-15  -7.2631745e-05   3.9878959e-15   1.9118719e-13
   7.4384943e-15  -7.2914159e-05   4.1423697e-15   1.9187727e-13
   6.1617378e-15  -7.3197022e-05   1.5769084e-15   1.9264395e-13
   5.2735594e-15  -7.3480353e-05   2.8972143e-15   1.9309027e-13
   9.1038288e-15  -7.3764151e-05   4.2076809e-15   1.9402264e-13
   5.3845817e-15  -7.4048378e-05   5.9547488e-15   1.9469651e-13
   4.8849813e-15  -7.4332966e-05   7.0360823e-15   1.9541325e-13
   8.1601392e-15  -7.4617807e-05   4.5858519e-15   1.9629762e-13
   4.8849813e-15  -7.4902755e-05   2.2331938e-15   1.9719704e-13
   6.9944051e-15  -7.5187616e-05   4.5011993e-15   1.9778885e-13
   4.2188475e-15  -7.5472154e-05   5.7975917e-15   1.9867099e-13
   5.6066263e-15  -7.5756088e-05   4.9984314e-15   1.9964746e-13
   3.4416914e-15  -7.6039099e-05   6.9706266e-15   2.0013884e-13
   5.3845817e-15  -7.6320837e-05   4.5634659e-15   2.0093300e-13
   8.5487173e-15  -7.6600944e-05   3.9122139e-15   2.0156321e-13
   7.1054274e-15  -7.6879063e-05   4.2902858e-15   2.0229279e-13
   6.3282712e-15  -7.7154866e-05   3.6489856e-15   2.0331137e-13
   6.1617378e-15  -7.7428069e-05   4.4964417e-15   2.0408185e-13
   8.3266727e-15  -7.7698449e-05   5.5904299e-15   2.0494137e-13
   5.9952043e-15  -7.7965850e-05   4.0576215e-15   2.0545117e-13
   5.4400928e-15  -7.8230189e-05   3.5724374e-15   2.0626120e-13
   6.3282712e-15  -7.8491449e-05   1.2522972e-15   2.0691178e-13
   7.7160500e-15  -7.8749674e-05   6.2162819e-16   2.0760378e-13
   5.7731597e-15  -7.9004956e-05   3.3031771e-16   2.0840823e-13
   9.0483177e-15  -7.9257424e-05   9.8253348e-16   2.0898274e-13
   7.2164497e-15  -7.9507234e-05   1.8707743e-16   2.0957640e-13
   5.7176486e-15  -7.9754561e-05  -1.0697685e-16   2.1033033e-13
   5.2735594e-15  -7.9999589e-05  -6.9919772e-16   2.1106932e-13
   5.2180482e-15  -8.0242510e-05  -1.5510740e-15   2.1207210e-13
   5.2735594e-15  -8.0483516e-05  -4.0475386e-15   2.1302552e-13
   7.4940054e-15  -8.0722801e-05  -3.1804120e-15   2.1358657e-13
   4.1633363e-15  -8.0960557e-05  -3.9332514e-15   2.1464969e-13
   5.7731597e-15  -8.1196972e-05  -4.9026764e-15   2.1587786e-13
   4.8294702e-15  -8.1432235e-05  -5.8923549e-15   2.1648295e-13
   6.4948047e-15  -8.1666528e-05  -6.2201422e-15   2.1719686e-13
   6.2172489e-15  -8.1900029e-05  -6.8501428e-15   2.1789454e-13
   6.1062266e-15  -8.2132911e-05  -6.3535656e-15   2.1842024e-13
   5.2180482e-15  -8.2365343e-05  -8.2200097e-15   2.1931086e-13
   3.1641356e-15  -8.2597490e-05  -8.1183076e-15   2.2009945e-13
   5.2735594e-15  -8.2829515e-05  -9.1610882e-15   2.2095065e-13
   7.9380946e-15  -8.3061577e-05  -8.2527182e-15   2.2136610e-13
   5.9952043e-15  -8.3293837e-05  -8.4412613e-15   2.2221505e-13
   6.4948047e-15  -8.3526457e-05  -8.2724841e-15   2.2297471e-13
   6.8278716e-15  -8.3759600e-05  -7.8895516e-15   2.2388641e-13
   3.5527137e-15  -8.3993435e-05  -5.9210687e-15   2.2448910e-13
   4.9404925e-15  -8.4228133e-05  -5.9501576e-15   2.2518485e-13
   6.4948047e-15  -8.4463865e-05  -4.7546849e-15   2.2600707e-13
   7.1054274e-15  -8.4700809e-05  -7.0866895e-15   2.2673478e-13
   5.9952043e-15  -8.4939139e-05  -7.1399570e-15   2.2727162e-13
   4.4408921e-15  -8.5179029e-05  -4.8229316e-15   2.2790835e-13
   7.7715612e-15  -8.5420646e-05  -2.7318786e-15   2.2837767e-13
   4.8849813e-15  -8.5664154e-05  -3.0272775e-15   2.2899778e-13
   9.3258734e-15  -8.5909703e-05  -2.9678353e-15   2.2976759e-13
   5.6066263e-15  -8.6157436e-05  -1.3270922e-15   2.3054014e-13
   5.9396932e-15  -8.6407478e-05  -1.0048300e-15   2.3120815e-13
   8.0491169e-15  -8.6659941e-05  -1.0050752e-15   2.3136583e-13
   4.6629367e-15  -8.6914918e-05  -2.0758347e-15   2.3230076e-13
   5.3845817e-15  -8.7172486e-05  -5.6515648e-16   2.3296749e-13
   9.6589403e-15  -8.7432702e-05  -3.1735584e-16   2.3379879e-13
   8.7152507e-15  -8.7695604e-05   7.0130307e-16   2.3454091e-13
   2.3869795e-15  -8.7961209e-05   3.0829173e-15   2.3517427e-13
   6.9388939e-15  -8.8229519e-05   3.1168586e-15   2.3602013e-13
   8.0491169e-15  -8.8500511e-05   4.4923988e-15   2.3660477e-13
   6.2727601e-15  -8.8774148e-05   3.4776043e-15   2.3781316e-13
   6.6058270e-15  -8.9050369e-05   7.2073438e-15   2.3843942e-13
   5.4956040e-15  -8.9329097e-05   8.0734063e-15   2.3888703e-13
   7.2719608e-15  -8.9610237e-05   4.6288683e-15   2.3977592e-13
   7.7715612e-15  -8.9893672e-05   4.3884649e-15   2.4021291e-13
   6.3837824e-15  -9.0179271e-05   3.5364704e-15   2.4131668e-13
   6.1062266e-15  -9.0466882e-05   2.0703604e-15   2.4184041e-13
   4.3853809e-15  -9.0756337e-05   3.0674803e-15   2.4253207e-13
   4.3298698e-15  -9.1047448e-05   1.2110847e-15   2.4311440e-13
   5.8841820e-15  -9.1340013e-05   4.2090623e-15   2.4356409e-13
   6.4392935e-15  -9.1633812e-05   4.1391909e-15   2.4410892e-13
   5.0515148e-15  -9.1928607e-05   2.0612322e-15   2.4460909e-13
   5.0515148e-15  -9.2224149e-05   2.1379410e-15   2.4546790e-13
   8.3821838e-15  -9.2520169e-05   2.0307081e-15   2.4649312e-13
   6.6613381e-15  -9.2816387e-05   4.4569265e-15   2.4712278e-13
   5.9396932e-15  -9.3112508e-05   7.0979735e-16   2.4790053e-13
   8.5487173e-15  -9.3408225e-05   1.9592071e-15   2.4860207e-13
   9.3258734e-15  -9.3703222e-05   5.8262952e-15   2.4926100e-13
   4.2188475e-15  -9.3997169e-05   6.9551267e-15   2.4985503e-13
   6.9388939e-15  -9.4289731e-05   1.0473715e-14   2.5060127e-13
   3.1086245e-15  -9.4580563e-05   8.8709611e-15   2.5134262e-13
   5.3845817e-15  -9.4869317e-05   8.1473033e-15   2.5185762e-13
   3.7747583e-15  -9.5155639e-05   5.8660721e-15   2.5275997e-13
   6.1617378e-15  -9.5439176e-05   6.1724108e-15   2.5330939e-13
   6.3837824e-15  -9.5719574e-05   7.0981569e-16   2.5391550e-13
   7.4384943e-15  -9.5996484e-05   7.6844368e-16   2.5472319e-13
   3.8302694e-15  -9.6269562e-05   6.1611012e-16   2.5534838e-13
   5.3290705e-15  -9.6538473e-05   4.4516175e-16   2.5643238e-13
   7.1609385e-15  -9.6802895e-05   3.7118061e-15   2.5707024e-13
   6.6058270e-15  -9.7062519e-05  -5.8436088e-16   2.5800148e-13
   3.8302694e-15  -9.7317057e-05   1.7727365e-15   2.5907454e-13
   3.6082248e-15  -9.7566243e-05   8.2360910e-16   2.5974160e-13
   8.9928065e-15  -9.7809834e-05   3.0570257e-15   2.6039992e-13
   6.2172489e-15  -9.8047619e-05  -8.6089185e-16   2.6128853e-13
   6.4392935e-15  -9.8279418e-05   6.6095887e-16   2.6177397e-13
   6.8833828e-15  -9.8505087e-05   1.0241230e-15   2.6245568e-13
   5.5511151e-15  -9.8724519e-05   3.5573306e-15   2.6309031e-13
   5.3290705e-15  -9.8937648e-05   5.4805168e-15   2.6389180e-13
   7.4940054e-15  -9.9144449e-05   2.8658419e-15   2.6489409e-13
   9.3813846e-15  -9.9344939e-05   3.5219018e-15   2.6551776e-13
   7.4384943e-15  -9.9539179e-05   1.1833514e-15   2.6630790e-13
   4.9404925e-15  -9.9727268e-05  -3.7644582e-15   2.6697560e-13
   6.2172489e-15  -9.9909346e-05  -3.1406460e-15   2.6749443e-13
   5.6066263e-15  -1.0008559e-04  -5.3237602e-16   2.6807650e-13
   5.6621374e-15  -1.0025621e-04  -7.1408031e-16   2.6904370e-13
   5.1070259e-15  -1.0042145e-04   1.4560649e-15   2.6962196e-13
   7.2719608e-15  -1.0058157e-04   9.0736651e-16   2.7015092e-13
   4.9404925e-15  -1.0073686e-04   1.5773553e-15   2.7062710e-13
   5.9952043e-15  -1.0088762e-04   2.8328140e-15   2.7128992e-13
   5.6066263e-15  -1.0103416e-04   1.0618290e-15   2.7202260e-13
   3.5527137e-15  -1.0117682e-04   1.9997909e-15   2.7281717e-13
   8.2156504e-15  -1.0131591e-04   7.0811679e-16   2.7343781e-13
   5.0515148e-15  -1.0145176e-04   6.7773764e-16   2.7430193e-13
   6.4948047e-15  -1.0158471e-04   1.5390590e-15   2.7460385e-13
   6.1062266e-15  -1.0171506e-04   2.2508402e-15   2.7496072e-13
   6.0507155e-15  -1.0184312e-04   1.7017978e-15   2.7539762e-13
   5.8841820e-15  -1.0196920e-04   2.6825807e-15   2.7635166e-13
   5.6066263e-15  -1.0209358e-04   1.4376367e-15   2.7728790e-13
   3.2196468e-15  -1.0221652e-04   3.3819334e-15   2.7798703e-13
   7.7160500e-15  -1.0233829e-04  -5.3677871e-17   2.7851186e-13
   3.8302694e-15  -1.0245911e-04   1.5194479e-15   2.7921254e-13
   7.1054274e-15  -1.0257921e-04   1.5678234e-15   2.7975834e-13
   4.0523140e-15  -1.0269879e-04   2.6934159e-15   2.8010966e-13
   5.4400928e-15  -1.0281804e-04   4.2941013e-15   2.8065058e-13
   6.6058270e-15  -1.0293711e-04   4.4667444e-15   2.8152110e-13
   6.0507155e-15  -1.0305616e-04   2.6501026e-15   2.8175073e-13
   5.8286709e-15  -1.0317533e-04  -1.2128730e-15   2.8267940e-13
   3.1641356e-15  -1.0329472e-04  -1.3106939e-15   2.8308559e-13
   5.3845817e-15  -1.0341443e-04   2.8123394e-16   2.8396696e-13
   8.5487173e-15  -1.0353455e-04   1.9144466e-15   2.8464871e-13
   4.9404925e-15  -1.0365515e-04  -2.2312219e-15   2.8541994e-13
   6.2172489e-15  -1.0377628e-04   6.5131981e-16   2.8583380e-13
   5.2180482e-15  -1.0389800e-04  -3.0425556e-15   2.8666839e-13
   5.4400928e-15  -1.0402033e-04  -3.5024835e-15   2.8721409e-13
   6.5503158e-15  -1.0414328e-04  -5.3502519e-15   2.8736498e-13
   7.2164497e-15  -1.0426689e-04  -4.0504330e-15   2.8777054e-13
   7.7715612e-15  -1.0439113e-04  -6.0883614e-15   2.8798924e-13
   6.4392935e-15  -1.0451602e-04  -3.4499686e-15   2.8862150e-13
   3.6637360e-15  -1.0464152e-04  -4.4736169e-15   2.8914511e-13
   5.1070259e-15  -1.0476762e-04  -4.1129329e-15   2.8930753e-13
   3.9968029e-15  -1.0489428e-04  -8.2976323e-15   2.8944463e-13
   8.6597396e-15  -1.0502147e-04  -7.8844992e-15   2.9013982e-13
   7.0499162e-15  -1.0514915e-04  -7.4679365e-15   2.9049142e-13
   6.2727601e-15  -1.0527726e-04  -7.9388521e-15   2.9075722e-13
   5.9952043e-15  -1.0540575e-04  -7.1368039e-15   2.9124719e-13
   6.0507155e-15  -1.0553457e-04  -4.5030626e-15   2.9184971e-13
   5.3290705e-15  -1.0566364e-04  -2.0568107e-15   2.9191512e-13
   8.0491169e-15  -1.0579292e-04  -6.0727204e-15   2.9224731e-13
   7.9936058e-15  -1.0592232e-04  -5.4449378e-15   2.9295173e-13
   4.6629367e-15  -1.0605178e-04  -6.6898885e-15   2.9339367e-13
   5.2180482e-15  -1.0618123e-04  -2.4425766e-15   2.9407274e-13
   7.6050277e-15  -1.0631060e-04  -8.5760121e-15   2.9456459e-13
   6.8833828e-15  -1.0643980e-04  -6.1761648e-15   2.9506034e-13
   5.2180482e-15  -1.0656877e-04  -4.3389399e-15   2.9569646e-13
   4.9960036e-15  -1.0669743e-04   4.2689334e-16   2.9645321e-13
   4.2743586e-15  -1.0682571e-04  -9.6834257e-16   2.9694728e-13
   5.9952043e-15  -1.0695353e-04  -1.1279147e-15   2.9724227e-13
   4.0523140e-15  -1.0708083e-04  -3.5405410e-15   2.9770239e-13
   9.3258734e-15  -1.0720752e-04  -1.2008264e-15   2.9848462e-13
   8.4376950e-15  -1.0733355e-04   1.8194515e-15   2.9897700e-13
   5.1625371e-15  -1.0745884e-04   2.9964636e-15   2.9956377e-13
   5.6621374e-15  -1.0758332e-04  -4.6212075e-16   2.9996240e-13
   5.0515148e-15  -1.0770694e-04  -1.0243605e-15   3.0020302e-13
   5.7176486e-15  -1.0782963e-04  -5.3833847e-15   3.0055463e-13
   4.1078252e-15  -1.0795134e-04   8.7407456e-16   3.0134512e-13
   7.4384943e-15  -1.0807200e-04  -4.7897251e-15   3.0156150e-13
   3.8857806e-15  -1.0819157e-04  -6.6536759e-15   3.0211486e-13
   4.9960036e-15  -1.0831000e-04  -4.8123622e-15   3.0270234e-13
   4.3853809e-15  -1.0842723e-04  -7.6828839e-15   3.0331325e-13
   7.9380946e-15  -1.0854323e-04  -5.5614158e-15   3.0365989e-13
   5.4400928e-15  -1.0865795e-04  -9.2344272e-15   3.0443409e-13
   6.1062266e-15  -1.0877136e-04  -9.1098762e-15   3.0476190e-13
   2.6645353e-15  -1.0888343e-04  -7.9232514e-15   3.0552861e-13
   2.6645353e-15  -1.0899412e-04  -8.6908610e-15   3.0608077e-13
   3.2751579e-15  -1.0910341e-04  -5.5137768e-15   3.0682701e-13
   5.7176486e-15  -1.0921128e-04  -4.6593848e-15   3.0736128e-13
   8.1601392e-15  -1.0931771e-04  -6.5858599e-15   3.0805624e-13
   4.6074256e-15  -1.0942268e-04  -7.2459603e-15   3.0862943e-13
   5.9952043e-15  -1.0952619e-04  -1.1124598e-14   3.0931517e-13
   4.8849813e-15  -1.0962823e-04  -9.6824290e-15   3.0994386e-13
   6.8278716e-15  -1.0972880e-04  -9.6879279e-15   3.1060775e-13
   3.7192471e-15  -1.0982791e-04  -9.2518313e-15   3.1127889e-13
   7.0499162e-15  -1.0992557e-04  -4.0814560e-16   3.1166854e-13
   3.2751579e-15  -1.1002179e-04   2.1330512e-15   3.1241542e-13
   6.7168493e-15  -1.1011659e-04  -4.5400376e-15   3.1278296e-13
   8.1046281e-15  -1.1021000e-04  -6.4962257e-15   3.1315778e-13
   8.2156504e-15  -1.1030205e-04  -3.4146827e-15   3.1367045e-13
   6.2172489e-15  -1.1039278e-04  -7.3634458e-15   3.1429834e-13
   5.3845817e-15  -1.1048222e-04  -7.9462705e-15   3.1451078e-13
   6.8278716e-15  -1.1057044e-04  -3.5747660e-15   3.1502966e-13
   5.7176486e-15  -1.1065749e-04  -3.7506630e-15   3.1538859e-13
   6.3837824e-15  -1.1074342e-04  -1.9874317e-15   3.1568839e-13
   3.6082248e-15  -1.1082832e-04  -5.5224696e-15   3.1606026e-13
   4.0523140e-15  -1.1091224e-04  -5.1200404e-15   3.1648846e-13
   3.6637360e-15  -1.1099527e-04  -9.1475593e-15   3.1706422e-13
   6.7723605e-15  -1.1107750e-04  -8.1275062e-15   3.1771920e-13
   4.1078252e-15  -1.1115902e-04  -1.1235939e-14   3.1795082e-13
   6.7168493e-15  -1.1123993e-04  -1.3673828e-14   3.1867883e-13
   3.9968029e-15  -1.1132032e-04  -7.0409916e-15   3.1920715e-13
   4.0523140e-15  -1.1140031e-04  -9.1262580e-15   3.1971529e-13
   6.1617378e-15  -1.1148001e-04  -1.1165347e-14   3.2011345e-13
   7.4940054e-15  -1.1155953e-04  -1.0321357e-14   3.2074352e-13
   7.9380946e-15  -1.1163899e-04  -6.6737018e-15   3.2103042e-13
   5.8286709e-15  -1.1171851e-04  -4.7001578e-15   3.2155974e-13
   5.1070259e-15  -1.1179822e-04  -5.5214821e-15   3.2203907e-13
   6.1617378e-15  -1.1187825e-04  -7.8149162e-15   3.2268374e-13
   8.0491169e-15  -1.1195872e-04  -5.4911376e-15   3.2304235e-13
   5.2180482e-15  -1.1203976e-04  -5.4043129e-15   3.2335122e-13
   6.4948047e-15  -1.1212151e-04  -7.6541359e-15   3.2408511e-13
   5.9952043e-15  -1.1220408e-04  -6.8552150e-15   3.2476772e-13
   4.3853809e-15  -1.1228761e-04  -6.3975263e-15   3.2530912e-13
   5.8841820e-15  -1.1237222e-04  -5.9597385e-15   3.2593782e-13
   2.2759572e-15  -1.1245804e-04  -2.1175386e-15   3.2671259e-13
   8.1601392e-15  -1.1254518e-04  -3.8477209e-15   3.2726262e-13
   4.0523140e-15  -1.1263377e-04  -2.2267421e-16   3.2805525e-13
   7.7160500e-15  -1.1272392e-04   4.9994474e-16   3.2855177e-13
   3.5527137e-15  -1.1281574e-04   1.3873239e-15   3.2916614e-13
   1.7763568e-15  -1.1290935e-04   8.3531020e-16   3.2983417e-13
   6.4948047e-15  -1.1300484e-04   6.3586577e-15   3.3034511e-13
   3.9968029e-15  -1.1310231e-04   7.5679669e-15   3.3091394e-13
   3.2751579e-15  -1.1320186e-04   1.1806232e-14   3.3159213e-13
   3.3861802e-15  -1.1330359e-04   1.3926383e-14   3.3244724e-13
   4.6074256e-15  -1.1340757e-04   1.6806298e-14   3.3298442e-13
   4.2743586e-15  -1.1351388e-04   1.9265765e-14   3.3358783e-13
   4.7739590e-15  -1.1362261e-04   2.0992915e-14   3.3410653e-13
   7.3274720e-15  -1.1373382e-04   2.3422490e-14   3.3493786e-13
   4.8294702e-15  -1.1384758e-04   2.5799333e-14   3.3529252e-13
   5.9952043e-15  -1.1396396e-04   3.0071499e-14   3.3574823e-13
   3.5527137e-15  -1.1408300e-04   3.3177738e-14   3.3643257e-13
   6.3282712e-15  -1.1420475e-04   3.4544204e-14   3.3705088e-13
   1.0325074e-14  -1.1432927e-04   3.7223448e-14   3.3760239e-13
   5.1070259e-15  -1.1445660e-04   3.9035756e-14   3.3789879e-13
   6.6613381e-15  -1.1458676e-04   4.0190168e-14   3.3857939e-13
   4.7184479e-15  -1.1471980e-04   4.2560862e-14   3.3922983e-13
   5.4400928e-15  -1.1485573e-04   4.2325905e-14   3.3979277e-13
   5.7731597e-15  -1.1499459e-04   4.1923774e-14   3.4028072e-13
   7.3274720e-15  -1.1513637e-04   4.1122780e-14   3.4103754e-13
   7.8270723e-15  -1.1528111e-04   4.0816138e-14   3.4166444e-13
   6.4948047e-15  -1.1542881e-04   4.2013122e-14   3.4213493e-13
   3.1086245e-15  -1.1557947e-04   4.0498664e-14   3.4280512e-13
   9.0483177e-15  -1.1573309e-04   3.7592763e-14   3.4319314e-13
   5.4956040e-15  -1.1588967e-04   3.4811044e-14   3.4390547e-13
   3.4416914e-15  -1.1604920e-04   3.3576618e-14   3.4446220e-13
   9.0483177e-15  -1.1621167e-04   3.0931165e-14   3.4499463e-13
   7.4940054e-15  -1.1637707e-04   2.6724813e-14   3.4528889e-13
   5.8841820e-15  -1.1654538e-04   2.4352766e-14   3.4570951e-13
   5.9396932e-15  -1.1671659e-04   1.7618247e-14   3.4644035e-13
   8.1046281e-15  -1.1689066e-04   1.6077174e-14   3.4699930e-13
   4.7739590e-15  -1.1706758e-04   1.1686692e-14   3.4730325e-13
   6.2172489e-15  -1.1724731e-04   9.3124973e-15   3.4788242e-13
   5.3290705e-15  -1.1742984e-04   4.7747034e-15   3.4834530e-13
   7.2164497e-15  -1.1761512e-04   2.6425839e-15   3.4867662e-13
   6.9944051e-15  -1.1780314e-04  -2.0314763e-15   3.4963804e-13
   4.4408921e-15  -1.1799384e-04  -5.3028442e-15   3.5007990e-13
   7.7715612e-15  -1.1818721e-04  -9.3519210e-15   3.5049451e-13
   3.9412917e-15  -1.1838321e-04  -1.2383489e-14   3.5088414e-13
   3.7747583e-15  -1.1858180e-04  -1.5198593e-14   3.5113101e-13
   5.4400928e-15  -1.1878294e-04  -1.8233223e-14   3.5174500e-13
   5.6066263e-15  -1.1898659e-04  -1.9421517e-14   3.5184139e-13
   7.6605389e-15  -1.1919273e-04  -2.1902446e-14   3.5210055e-13
   5.8286709e-15  -1.1940130e-04  -2.3783059e-14   3.5207519e-13
   7.7160500e-15  -1.1961228e-04  -2.9207916e-14   3.5262156e-13
   5.7176486e-15  -1.1982561e-04  -2.9062019e-14   3.5321967e-13
   5.7176486e-15  -1.2004125e-04  -3.4366619e-14   3.5355561e-13
   5.8841820e-15  -1.2025916e-04  -3.4523694e-14   3.5426846e-13
   6.8833828e-15  -1.2047928e-04  -3.6839167e-14   3.5474834e-13
   7.2164497e-15  -1.2070156e-04  -3.7517594e-14   3.5478916e-13
   4.4408921e-15  -1.2092595e-04  -4.1940545e-14   3.5533272e-13
   1.5543122e-15  -1.2115237e-04  -4.1212166e-14   3.5597634e-13
   6.9388939e-15  -1.2138074e-04  -4.2577807e-14   3.5624956e-13
   8.1601392e-15  -1.2161099e-04  -4.3641940e-14   3.5687849e-13
   4.3298698e-15  -1.2184300e-04  -4.5454780e-14   3.5699885e-13
   6.6613381e-15  -1.2207667e-04  -4.8162530e-14   3.5755827e-13
   6.4392935e-15  -1.2231186e-04  -3.9819331e-14   3.5804189e-13
   6.5503158e-15  -1.2254843e-04  -4.0198958e-14   3.5822208e-13
   5.2735594e-15  -1.2278619e-04  -4.1974003e-14   3.5885124e-13
   6.9388939e-15  -1.2302495e-04  -4.3301216e-14   3.5905161e-13
   6.4948047e-15  -1.2326448e-04  -4.0500851e-14   3.5978866e-13
   5.6621374e-15  -1.2350452e-04  -4.0482699e-14   3.6025780e-13
   6.4948047e-15  -1.2374479e-04  -4.1374290e-14   3.6114783e-13
   5.8841820e-15  -1.2398495e-04  -4.3711208e-14   3.6155432e-13
   4.3298698e-15  -1.2422465e-04  -4.4624222e-14   3.6169942e-13
   2.3314684e-15  -1.2446350e-04  -4.3202596e-14   3.6236802e-13
   1.7208457e-15  -1.2470108e-04  -4.0589988e-14   3.6269027e-13
   6.6058270e-15  -1.2493692e-04  -4.1290989e-14   3.6321836e-13
   7.6050277e-15  -1.2517056e-04  -4.2241230e-14   3.6346210e-13
   7.4940054e-15  -1.2540151e-04  -3.8744981e-14   3.6384150e-13
   6.2727601e-15  -1.2562927e-04  -4.3900678e-14   3.6448216e-13
   5.7731597e-15  -1.2585336e-04  -4.2458806e-14   3.6499576e-13
   5.1625371e-15  -1.2607334e-04  -4.1059059e-14   3.6535488e-13
   6.2727601e-15  -1.2628878e-04  -4.0174699e-14   3.6575707e-13
   8.6042284e-15  -1.2649933e-04  -4.0774968e-14   3.6628790e-13
   4.6074256e-15  -1.2670472e-04  -4.0880065e-14   3.6677537e-13
   5.3290705e-15  -1.2690475e-04  -4.2848964e-14   3.6724489e-13
   7.3829831e-15  -1.2709932e-04  -4.0037952e-14   3.6744705e-13
   4.3853809e-15  -1.2728841e-04  -3.7941267e-14   3.6790843e-13
   3.9412917e-15  -1.2747212e-04  -3.6175000e-14   3.6840098e-13
   3.5527137e-15  -1.2765059e-04  -3.5397134e-14   3.6863223e-13
   4.3298698e-15  -1.2782406e-04  -3.2818229e-14   3.6887792e-13
   5.9396932e-15  -1.2799284e-04  -2.9268498e-14   3.6934830e-13
   6.4392935e-15  -1.2815725e-04  -2.5436961e-14   3.6987123e-13
   9.0483177e-15  -1.2831767e-04  -2.0592122e-14   3.7059343e-13
   3.5527137e-15  -1.2847450e-04  -1.5972280e-14   3.7116085e-13
   7.3829831e-15  -1.2862815e-04  -9.4490182e-15   3.7171416e-13
   7.8825835e-15  -1.2877903e-04  -1.7209613e-15   3.7203738e-13
   3.3306691e-15  -1.2892756e-04   6.2762320e-15   3.7301579e-13
   3.3306691e-15  -1.2907416e-04   1.4304150e-14   3.7356416e-13
   4.4408921e-15  -1.2921922e-04   2.2408603e-14   3.7396510e-13
   4.3298698e-15  -1.2936313e-04   2.9027752e-14   3.7440819e-13
   6.9944051e-15  -1.2950626e-04   3.8571453e-14   3.7509127e-13
   2.7200464e-15  -1.2964898e-04   4.6495154e-14   3.7545651e-13
   7.1054274e-15  -1.2979160e-04   5.3995019e-14   3.7604250e-13
   4.6074256e-15  -1.2993445e-04   6.1753274e-14   3.7613548e-13
   8.1046281e-15  -1.3007781e-04   6.8815489e-14   3.7682375e-13
   2.7755576e-15  -1.3022196e-04   7.5944379e-14   3.7731796e-13
   5.7176486e-15  -1.3036713e-04   8.2720967e-14   3.7800840e-13
   6.2727601e-15  -1.3051354e-04   8.8437109e-14   3.7807661e-13
   5.2180482e-15  -1.3066138e-04   9.4962499e-14   3.7863229e-13
   3.9412917e-15  -1.3081081e-04   9.9158605e-14   3.7933557e-13
   5.4400928e-15  -1.3096198e-04   1.0496763e-13   3.7941236e-13
   6.6613381e-15  -1.3111500e-04   1.0792335e-13   3.7963889e-13
   5.5511151e-15  -1.3126996e-04   1.1127006e-13   3.8002232e-13
   5.2735594e-15  -1.3142693e-04   1.1208664e-13   3.8024519e-13
   3.4972025e-15  -1.3158596e-04   1.1424426e-13   3.8060052e-13
   4.9960036e-15  -1.3174706e-04   1.1317225e-13   3.8121806e-13
   6.4948047e-15  -1.3191024e-04   1.1359504e-13   3.8199489e-13
   1.8873791e-15  -1.3207549e-04   1.1245170e-13   3.8232733e-13
   3.2196468e-15  -1.3224277e-04   1.1141746e-13   3.8270279e-13
   3.9412917e-15  -1.3241204e-04   1.0933031e-13   3.8300018e-13
   7.7715612e-15  -1.3258322e-04   1.0481265e-13   3.8328708e-13
   4.7184479e-15  -1.3275626e-04   1.0138898e-13   3.8398930e-13
   5.9952043e-15  -1.3293105e-04   9.5424201e-14   3.8419541e-13
   6.9944051e-15  -1.3310750e-04   9.2382404e-14   3.8487784e-13
   5.6621374e-15  -1.3328552e-04   8.6665033e-14   3.8518564e-13
   4.3853809e-15  -1.3346497e-04   7.9113666e-14   3.8575316e-13
   5.1625371e-15  -1.3364576e-04   7.3406575e-14   3.8633436e-13
   5.2180482e-15  -1.3382776e-04   6.8696648e-14   3.8658020e-13
   7.1054274e-15  -1.3401085e-04   6.2903449e-14   3.8678302e-13
   4.6629367e-15  -1.3419490e-04   5.8609118e-14   3.8708436e-13
   5.8841820e-15  -1.3437980e-04   5.0743964e-14   3.8761999e-13
   6.2172489e-15  -1.3456542e-04   4.4359470e-14   3.8808346e-13
   5.1625371e-15  -1.3475164e-04   3.9584052e-14   3.8859148e-13
   5.1625371e-15  -1.3493837e-04   3.4902358e-14   3.8899613e-13
   5.9396932e-15  -1.3512547e-04   2.9628187e-14   3.8944675e-13
   5.1070259e-15  -1.3531286e-04   2.6817229e-14   3.8988837e-13
   6.6613381e-15  -1.3550044e-04   2.5819401e-14   3.9047556e-13
   6.0507155e-15  -1.3568812e-04   1.7970673e-14   3.9097077e-13
   4.8849813e-15  -1.3587584e-04   2.0552083e-14   3.9085470e-13
   7.2164497e-15  -1.3606352e-04   2.1076412e-14   3.9154963e-13
   5.0515148e-15  -1.3625110e-04   2.1072404e-14   3.9159263e-13
   4.2743586e-15  -1.3643856e-04   2.1813270e-14   3.9187468e-13
   5.2735594e-15  -1.3662584e-04   2.6306459e-14   3.9243067e-13
   7.3829831e-15  -1.3681294e-04   3.2278751e-14   3.9295256e-13
   4.1078252e-15  -1.3699982e-04   3.5475451e-14   3.9358944e-13
   1.6653345e-15  -1.3718647e-04   4.6000942e-14   3.9423008e-13
   5.4400928e-15  -1.3737286e-04   5.6524497e-14   3.9469466e-13
   7.2164497e-15  -1.3755897e-04   6.2072785e-14   3.9468279e-13
   6.8833828e-15  -1.3774476e-04   7.3944072e-14   3.9544652e-13
   8.4932061e-15  -1.3793017e-04   8.3537295e-14   3.9584984e-13
   5.1625371e-15  -1.3811514e-04   9.5790887e-14   3.9637267e-13
   6.5503158e-15  -1.3829959e-04   1.0795036e-13   3.9665004e-13
   7.3274720e-15  -1.3848343e-04   1.2303897e-13   3.9696106e-13
   6.2172489e-15  -1.3866659e-04   1.3393085e-13   3.9727987e-13
   5.8841820e-15  -1.3884898e-04   1.4358671e-13   3.9753467e-13
   8.9928065e-15  -1.3903056e-04   1.5159456e-13   3.9789208e-13
   4.3853809e-15  -1.3921127e-04   1.5955724e-13   3.9845836e-13
   4.9960036e-15  -1.3939110e-04   1.6114004e-13   3.9893148e-13
   4.7739590e-15  -1.3957006e-04   1.6220599e-13   3.9918306e-13
   2.9976022e-15  -1.3974819e-04   1.5928248e-13   3.9954703e-13
   4.6629367e-15  -1.3992556e-04   1.5370750e-13   3.9995554e-13
   6.8833828e-15  -1.4010225e-04   1.4573331e-13   4.0012218e-13
   7.4384943e-15  -1.4027840e-04   1.3153204e-13   4.0078734e-13
   7.3829831e-15  -1.4045413e-04   1.1478667e-13   4.0130770e-13
   7.5495166e-15  -1.4062960e-04   9.6052563e-14   4.0152261e-13
   5.8286709e-15  -1.4080498e-04   7.2540810e-14   4.0192015e-13
   6.4392935e-15  -1.4098047e-04   4.7683894e-14   4.0243603e-13
   7.5495166e-15  -1.4115625e-04   2.1075097e-14   4.0293821e-13
   4.4964032e-15  -1.4133253e-04  -7.0160090e-15   4.0364426e-13
   4.2743586e-15  -1.4150952e-04  -3.7466300e-14   4.0430831e-13
   6.2727601e-15  -1.4168742e-04  -7.0921656e-14   4.0475135e-13
   5.9396932e-15  -1.4186643e-04  -1.0446253e-13   4.0516298e-13
   8.1046281e-15  -1.4204677e-04  -1.3808870e-13   4.0574375e-13
   2.3869795e-15  -1.4222862e-04  -1.7220502e-13   4.0606083e-13
   6.7723605e-15  -1.4241218e-04  -2.0507930e-13   4.0692044e-13
   6.0507155e-15  -1.4259762e-04  -2.3738666e-13   4.0734173e-13
   5.2180482e-15  -1.4278512e-04  -2.6877896e-13   4.0794249e-13
   5.2180482e-15  -1.4297485e-04  -2.9689609e-13   4.0856792e-13
   5.7176486e-15  -1.4316696e-04  -3.2429504e-13   4.0902331e-13
   4.8294702e-15  -1.4336160e-04  -3.4916214e-13   4.1002608e-13
   7.3274720e-15  -1.4355890e-04  -3.7239506e-13   4.1069308e-13
   8.2156504e-15  -1.4375900e-04  -3.9040342e-13   4.1109356e-13
   5.2180482e-15  -1.4396202e-04  -4.0813944e-13   4.1179681e-13
   4.8849813e-15  -1.4416807e-04  -4.2173563e-13   4.1218365e-13
   4.8294702e-15  -1.4437727e-04  -4.3245300e-13   4.1228558e-13
   6.9388939e-15  -1.4458972e-04  -4.3725894e-13   4.1283495e-13
   4.9960036e-15  -1.4480550e-04  -4.3934498e-13   4.1316053e-13
   4.3853809e-15  -1.4502470e-04  -4.3918826e-13   4.1356696e-13
   5.7731597e-15  -1.4524739e-04  -4.3463926e-13   4.1376305e-13
   4.2743586e-15  -1.4547365e-04  -4.2549843e-13   4.1434715e-13
   6.9388939e-15  -1.4570352e-04  -4.1454757e-13   4.1452492e-13
   5.8841820e-15  -1.4593704e-04  -3.9788227e-13   4.1532767e-13
   7.8825835e-15  -1.4617426e-04  -3.7796287e-13   4.1574740e-13
   6.1062266e-15  -1.4641520e-04  -3.5639936e-13   4.1602754e-13
   6.4392935e-15  -1.4665987e-04  -3.3121102e-13   4.1635067e-13
   6.2727601e-15  -1.4690828e-04  -3.0244715e-13   4.1632518e-13
   6.0507155e-15  -1.4716041e-04  -2.7159984e-13   4.1684367e-13
   6.0507155e-15  -1.4741626e-04  -2.3873253e-13   4.1738495e-13
   5.3845817e-15  -1.4767580e-04  -2.0551254e-13   4.1769992e-13
   6.9388939e-15  -1.4793901e-04  -1.6785379e-13   4.1797499e-13
   4.8294702e-15  -1.4820583e-04  -1.3290002e-13   4.1871743e-13
   3.0531133e-15  -1.4847624e-04  -9.6814196e-14   4.1930331e-13
   5.7731597e-15  -1.4875018e-04  -5.8403546e-14   4.1942122e-13
   6.8833828e-15  -1.4902759e-04  -2.2595700e-14   4.2019475e-13
   4.6074256e-15  -1.4930840e-04   1.4158229e-14   4.2047263e-13
   5.8841820e-15  -1.4959256e-04   5.0003237e-14   4.2090050e-13
   3.0531133e-15  -1.4987998e-04   8.5262509e-14   4.2125092e-13
   8.2156504e-15  -1.5017058e-04   1.2136653e-13   4.2174499e-13
   5.7731597e-15  -1.5046429e-04   1.5269933e-13   4.2207121e-13
   3.4972025e-15  -1.5076099e-04   1.8510968e-13   4.2267118e-13
   7.3274720e-15  -1.5106060e-04   2.1268797e-13   4.2307632e-13
   4.6074256e-15  -1.5136301e-04   2.4116773e-13   4.2339513e-13
   2.1094237e-15  -1.5166810e-04   2.6388474e-13   4.2379389e-13
   4.1633363e-15  -1.5197576e-04   2.8812093e-13   4.2420125e-13
   2.9976022e-15  -1.5228585e-04   3.0461175e-13   4.2436592e-13
   4.1078252e-15  -1.5259824e-04   3.2612270e-13   4.2499416e-13
   6.3837824e-15  -1.5291278e-04   3.4064448e-13   4.2521949e-13
   4.6074256e-15  -1.5322932e-04   3.5158029e-13   4.2576686e-13
   4.8294702e-15  -1.5354771e-04   3.6006793e-13   4.2621508e-13
   5.1070259e-15  -1.5386775e-04   3.6790975e-13   4.2639196e-13
   4.8849813e-15  -1.5418928e-04   3.7363387e-13   4.2672979e-13
   3.6637360e-15  -1.5451210e-04   3.7649484e-13   4.2704012e-13
   7.3274720e-15  -1.5483601e-04   3.7394168e-13   4.2736282e-13
   4.3853809e-15  -1.5516079e-04   3.7451499e-13   4.2736106e-13
   5.9952043e-15  -1.5548621e-04   3.6848051e-13   4.2811006e-13
   8.2711615e-15  -1.5581205e-04   3.6422995e-13   4.2860221e-13
   8.6042284e-15  -1.5613804e-04   3.5491857e-13   4.2890614e-13
   7.0499162e-15  -1.5646393e-04   3.4163605e-13   4.2938075e-13
   8.2156504e-15  -1.5678943e-04   3.2671973e-13   4.2959846e-13
   5.8286709e-15  -1.5711425e-04   3.1747276e-13   4.2979198e-13
   1.0769163e-14  -1.5743809e-04   3.0499625e-13   4.3008001e-13
   5.5511151e-15  -1.5776062e-04   2.9379764e-13   4.3043803e-13
   5.1625371e-15  -1.5808151e-04   2.8711824e-13   4.3086005e-13
   6.7168493e-15  -1.5840040e-04   2.7044320e-13   4.3180507e-13
   7.0499162e-15  -1.5871692e-04   2.5539251e-13   4.3202380e-13
   4.8849813e-15  -1.5903070e-04   2.4611568e-13   4.3243886e-13
   2.2759572e-15  -1.5934135e-04   2.3800984e-13   4.3261098e-13
   6.0507155e-15  -1.5964846e-04   2.2546034e-13   4.3286971e-13
   7.7160500e-15  -1.5995162e-04   2.1816109e-13   4.3340955e-13
   8.4376950e-15  -1.6025042e-04   2.0960809e-13   4.3397486e-13
   7.8825835e-15  -1.6054447e-04   2.0275250e-13   4.3464252e-13
   5.2735594e-15  -1.6083335e-04   1.9749561e-13   4.3494021e-13
   4.6074256e-15  -1.6111668e-04   1.9391704e-13   4.3568357e-13
   7.6050277e-15  -1.6139411e-04   1.8988622e-13   4.3595382e-13
   5.7731597e-15  -1.6166529e-04   1.9149561e-13   4.3635644e-13
   5.7176486e-15  -1.6192992e-04   1.9193769e-13   4.3676153e-13
   6.7168493e-15  -1.6218775e-04   1.9553515e-13   4.3721354e-13
   5.3290705e-15  -1.6243857e-04   1.9946687e-13   4.3737933e-13
   6.2172489e-15  -1.6268222e-04   2.0807562e-13   4.3783543e-13
   6.6613381e-15  -1.6291860e-04   2.1504415e-13   4.3834951e-13
   5.6066263e-15  -1.6314767e-04   2.2379315e-13   4.3872755e-13
   5.8841820e-15  -1.6336946e-04   2.3053674e-13   4.3950915e-13
   4.9960036e-15  -1.6358404e-04   2.3832725e-13   4.3985078e-13
   8.4932061e-15  -1.6379154e-04   2.4375557e-13   4.4021878e-13
   5.9952043e-15  -1.6399216e-04   2.5023258e-13   4.4065265e-13
   7.8825835e-15  -1.6418612e-04   2.5297007e-13   4.4099916e-13
   6.1062266e-15  -1.6437370e-04   2.5303733e-13   4.4148558e-13
   5.7731597e-15  -1.6455521e-04   2.5007127e-13   4.4240939e-13
   6.6058270e-15  -1.6473100e-04   2.4389634e-13   4.4265181e-13
   5.0515148e-15  -1.6490141e-04   2.3415861e-13   4.4294295e-13
   6.2727601e-15  -1.6506685e-04   2.2244914e-13   4.4346500e-13
   3.4416914e-15  -1.6522770e-04   2.0631394e-13   4.4402282e-13
   4.9404925e-15  -1.6538437e-04   1.8653672e-13   4.4422602e-13
   7.0499162e-15  -1.6553726e-04   1.6169774e-13   4.4473244e-13
   6.8833828e-15  -1.6568678e-04   1.3649297e-13   4.4528065e-13
   5.9952043e-15  -1.6583333e-04   1.0445909e-13   4.4572025e-13
   6.1062266e-15  -1.6597731e-04   7.0473895e-14   4.4655113e-13
   5.8841820e-15  -1.6611910e-04   3.1145690e-14   4.4679118e-13
   7.6050277e-15  -1.6625907e-04  -1.0092161e-14   4.4739390e-13
   5.6621374e-15  -1.6639759e-04  -5.2665764e-14   4.4797691e-13
   4.5519144e-15  -1.6653498e-04  -9.7199149e-14   4.4841565e-13
   5.2180482e-15  -1.6667158e-04  -1.4212963e-13   4.4863403e-13
   2.5535130e-15  -1.6680768e-04  -1.8899185e-13   4.4921534e-13
   6.9944051e-15  -1.6694356e-04  -2.3741321e-13   4.4957392e-13
   1.8873791e-15  -1.6707947e-04  -2.8570112e-13   4.5012519e-13
   7.1054274e-15  -1.6721564e-04  -3.3529137e-13   4.5024193e-13
   6.8278716e-15  -1.6735229e-04  -3.8258155e-13   4.5111207e-13
   2.8865799e-15  -1.6748958e-04  -4.3158373e-13   4.5137675e-13
   3.5527137e-15  -1.6762769e-04  -4.7707753e-13   4.5185433e-13
   4.1078252e-15  -1.6776675e-04  -5.2155408e-13   4.5224743e-13
   3.6082248e-15  -1.6790686e-04  -5.6127338e-13   4.5282873e-13
   7.3274720e-15  -1.6804811e-04  -6.0293653e-13   4.5315410e-13
   7.1609385e-15  -1.6819057e-04  -6.3942939e-13   4.5356917e-13
   7.7160500e-15  -1.6833429e-04  -6.7557736e-13   4.5397829e-13
   5.2735594e-15  -1.6847928e-04  -7.0617418e-13   4.5418812e-13
   7.7160500e-15  -1.6862556e-04  -7.3511155e-13   4.5464306e-13
   3.3306691e-15  -1.6877312e-04  -7.5845885e-13   4.5498633e-13
   7.8825835e-15  -1.6892193e-04  -7.8000094e-13   4.5541759e-13
   4.9960036e-15  -1.6907194e-04  -7.9618277e-13   4.5594191e-13
   5.2180482e-15  -1.6922312e-04  -8.1200786e-13   4.5623044e-13
   6.6613381e-15  -1.6937539e-04  -8.2290301e-13   4.5668597e-13
   4.2188475e-15  -1.6952870e-04  -8.3311722e-13   4.5706685e-13
   5.7176486e-15  -1.6968295e-04  -8.3871734e-13   4.5753674e-13
   4.2743586e-15  -1.6983808e-04  -8.4140133e-13   4.5768438e-13
   7.1609385e-15  -1.6999399e-04  -8.4293254e-13   4.5805448e-13
   5.2735594e-15  -1.7015060e-04  -8.4589410e-13   4.5847823e-13
   7.1609385e-15  -1.7030781e-04  -8.4266763e-13   4.5898248e-13
   6.1617378e-15  -1.7046555e-04  -8.3973541e-13   4.5884569e-13
   5.3290705e-15  -1.7062372e-04  -8.3510268e-13   4.5950107e-13
   6.4948047e-15  -1.7078225e-04  -8.3283508e-13   4.5964738e-13
   6.6058270e-15  -1.7094107e-04  -8.3002541e-13   4.6008523e-13
   7.4384943e-15  -1.7110010e-04  -8.3345471e-13   4.6035255e-13
   6.0507155e-15  -1.7125930e-04  -8.3637388e-13   4.6087280e-13
   4.1633363e-15  -1.7141861e-04  -8.4249271e-13   4.6106938e-13
   4.7184479e-15  -1.7157800e-04  -8.5243917e-13   4.6150278e-13
   6.4948047e-15  -1.7173746e-04  -8.6343783e-13   4.6186922e-13
   4.9960036e-15  -1.7189697e-04  -8.8044115e-13   4.6209985e-13
   5.2735594e-15  -1.7205655e-04  -9.0589276e-13   4.6232325e-13
   8.1601392e-15  -1.7221623e-04  -9.3593121e-13   4.6242570e-13
   6.4948047e-15  -1.7237604e-04  -9.7559078e-13   4.6278742e-13
   3.6637360e-15  -1.7253607e-04  -1.0181659e-12   4.6362498e-13
   6.9944051e-15  -1.7269637e-04  -1.0676709e-12   4.6381681e-13
   4.9404925e-15  -1.7285706e-04  -1.1206177e-12   4.6426578e-13
   6.6058270e-15  -1.7301823e-04  -1.1723459e-12   4.6459721e-13
   6.8278716e-15  -1.7318003e-04  -1.2331068e-12   4.6515992e-13
   4.3298698e-15  -1.7334257e-04  -1.2981132e-12   4.6548811e-13
   5.3290705e-15  -1.7350599e-04  -1.3599798e-12   4.6573726e-13
   5.1070259e-15  -1.7367044e-04  -1.4253533e-12   4.6602409e-13
   4.9960036e-15  -1.7383605e-04  -1.4862227e-12   4.6666072e-13
   3.7747583e-15  -1.7400294e-04  -1.5364003e-12   4.6685902e-13
   6.1062266e-15  -1.7417123e-04  -1.5865588e-12   4.6703374e-13
   6.4392935e-15  -1.7434102e-04  -1.6186555e-12   4.6717551e-13
   5.2735594e-15  -1.7451237e-04  -1.6444694e-12   4.6752242e-13
   5.3845817e-15  -1.7468534e-04  -1.6471366e-12   4.6791854e-13
   4.2743586e-15  -1.7485996e-04  -1.6313871e-12   4.6840828e-13
   4.5519144e-15  -1.7503624e-04  -1.6014863e-12   4.6880463e-13
   2.6645353e-15  -1.7521413e-04  -1.5464431e-12   4.6916781e-13
   5.9396932e-15  -1.7539361e-04  -1.4683216e-12   4.6942700e-13
   8.4376950e-15  -1.7557460e-04  -1.3621673e-12   4.6995154e-13
   6.1617378e-15  -1.7575703e-04  -1.2338511e-12   4.7057117e-13
   5.1070259e-15  -1.7594080e-04  -1.0800770e-12   4.7083841e-13
   7.2719608e-15  -1.7612582e-04  -8.9856543e-13   4.7106233e-13
   6.9944051e-15  -1.7631197e-04  -6.9514212e-13   4.7181924e-13
   3.4972025e-15  -1.7649916e-04  -4.6742920e-13   4.7196035e-13
   3.9968029e-15  -1.7668729e-04  -2.1727224e-13   4.7226957e-13
   5.8841820e-15  -1.7687627e-04   5.6292425e-14   4.7280949e-13
   5.4956040e-15  -1.7706602e-04   3.4526413e-13   4.7303436e-13
   6.8833828e-15  -1.7725649e-04   6.5081401e-13   4.7384362e-13
   1.6098234e-15  -1.7744762e-04   9.7051705e-13   4.7455026e-13
   5.2180482e-15  -1.7763940e-04   1.3031454e-12   4.7488940e-13
   6.0507155e-15  -1.7783180e-04   1.6420968e-12   4.7537036e-13
   5.9952043e-15  -1.7802484e-04   1.9857190e-12   4.7547430e-13
   6.7168493e-15  -1.7821855e-04   2.3318405e-12   4.7560782e-13
   2.6645353e-15  -1.7841297e-04   2.6748981e-12   4.7607346e-13
   4.9404925e-15  -1.7860817e-04   3.0138428e-12   4.7645660e-13
   4.8849813e-15  -1.7880423e-04   3.3410090e-12   4.7672823e-13
   7.3274720e-15  -1.7900123e-04   3.6568883e-12   4.7703921e-13
   4.9960036e-15  -1.7919930e-04   3.9574293e-12   4.7723533e-13
   7.4384943e-15  -1.7939854e-04   4.2382885e-12   4.7766448e-13
   6.6613381e-15  -1.7959908e-04   4.4945247e-12   4.7814342e-13
   6.2727601e-15  -1.7980105e-04   4.7245087e-12   4.7861855e-13
   5.4956040e-15  -1.8000460e-04   4.9258154e-12   4.7893504e-13
   6.3837824e-15  -1.8020985e-04   5.0952109e-12   4.7940255e-13
   5.0515148e-15  -1.8041697e-04   5.2310508e-12   4.8013229e-13
   4.6074256e-15  -1.8062609e-04   5.3328749e-12   4.8005552e-13
   6.4392935e-15  -1.8083736e-04   5.3980055e-12   4.8065803e-13
   5.7731597e-15  -1.8105091e-04   5.4228989e-12   4.8081404e-13
   8.3821838e-15  -1.8126689e-04   5.4095122e-12   4.8128128e-13
   4.1078252e-15  -1.8148543e-04   5.3543367e-12   4.8157219e-13
   3.8857806e-15  -1.8170667e-04   5.2618437e-12   4.8194211e-13
   5.6621374e-15  -1.8193073e-04   5.1294915e-12   4.8231525e-13
   6.4948047e-15  -1.8215773e-04   4.9562518e-12   4.8296962e-13
   7.1054274e-15  -1.8238778e-04   4.7479278e-12   4.8338257e-13
   6.1617378e-15  -1.8262099e-04   4.5001746e-12   4.8360763e-13
   5.9952043e-15  -1.8285746e-04   4.2192004e-12   4.8424361e-13
   6.8278716e-15  -1.8309727e-04   3.9051616e-12   4.8463892e-13
   5.6066263e-15  -1.8334051e-04   3.5600815e-12   4.8502228e-13
   8.1046281e-15  -1.8358724e-04   3.1829036e-12   4.8567916e-13
   8.2711615e-15  -1.8383753e-04   2.7860908e-12   4.8618992e-13
   5.1070259e-15  -1.8409141e-04   2.3632608e-12   4.8665483e-13
   9.8809849e-15  -1.8434892e-04   1.9200004e-12   4.8731074e-13
   7.8270723e-15  -1.8461009e-04   1.4631054e-12   4.8755545e-13
   6.0507155e-15  -1.8487493e-04   9.9173651e-13   4.8803462e-13
   2.2204460e-15  -1.8514343e-04   5.1155250e-13   4.8850625e-13
   7.5495166e-15  -1.8541558e-04   2.4851936e-14   4.8893412e-13
   8.4376950e-15  -1.8569136e-04  -4.6727321e-13   4.8936111e-13
   8.2711615e-15  -1.8597073e-04  -9.5816378e-13   4.8981344e-13
   4.9404925e-15  -1.8625365e-04  -1.4438378e-12   4.9001070e-13
   4.5519144e-15  -1.8654008e-04  -1.9224757e-12   4.9025909e-13
   5.2180482e-15  -1.8682995e-04  -2.3911045e-12   4.9065960e-13
   6.9944051e-15  -1.8712319e-04  -2.8456453e-12   4.9091325e-13
   7.2719608e-15  -1.8741975e-04  -3.2853822e-12   4.9105763e-13
   6.7168493e-15  -1.8771955e-04  -3.7032519e-12   4.9139924e-13
   9.0483177e-15  -1.8802251e-04  -4.1023354e-12   4.9215116e-13
   4.6074256e-15  -1.8832856e-04  -4.4816304e-12   4.9288492e-13
   6.9388939e-15  -1.8863763e-04  -4.8305223e-12   4.9325905e-13
   4.7739590e-15  -1.8894965e-04  -5.1584963e-12   4.9384014e-13
   7.8825835e-15  -1.8926453e-04  -5.4577272e-12   4.9450990e-13
   6.0507155e-15  -1.8958222e-04  -5.7266288e-12   4.9481537e-13
   1.8873791e-15  -1.8990263e-04  -5.9688581e-12   4.9520091e-13
   5.9396932e-15  -1.9022571e-04  -6.1786156e-12   4.9550070e-13
   5.1070259e-15  -1.9055140e-04  -6.3591373e-12   4.9552090e-13
   6.3837824e-15  -1.9087961e-04  -6.5165171e-12   4.9604849e-13
   7.7715612e-15  -1.9121031e-04  -6.6441444e-12   4.9627234e-13
   5.6621374e-15  -1.9154342e-04  -6.7446626e-12   4.9650088e-13
   3.9968029e-15  -1.9187889e-04  -6.8202393e-12   4.9698542e-13
   8.6597396e-15  -1.9221666e-04  -6.8713648e-12   4.9724892e-13
   7.2164497e-15  -1.9255667e-04  -6.9052561e-12   4.9749475e-13
   7.7715612e-15  -1.9289885e-04  -6.9171074e-12   4.9767292e-13
   4.7184479e-15  -1.9324314e-04  -6.9132169e-12   4.9777701e-13
   5.9396932e-15  -1.9358946e-04  -6.8962629e-12   4.9822617e-13
   7.3829831e-15  -1.9393775e-04  -6.8651544e-12   4.9850345e-13
   6.9944051e-15  -1.9428792e-04  -6.8367103e-12   4.9931490e-13
   6.5503158e-15  -1.9463987e-04  -6.7972686e-12   4.9947933e-13
   6.3282712e-15  -1.9499351e-04  -6.7586861e-12   4.9993006e-13
   8.7707619e-15  -1.9534872e-04  -6.7189779e-12   5.0024941e-13
   3.7192471e-15  -1.9570537e-04  -6.7026074e-12   5.0046935e-13
   6.2172489e-15  -1.9606334e-04  -6.6906686e-12   5.0055291e-13
   6.7723605e-15  -1.9642245e-04  -6.6998724e-12   5.0078862e-13
   6.8833828e-15  -1.9678253e-04  -6.7368550e-12   5.0117654e-13
   7.4940054e-15  -1.9714340e-04  -6.8129018e-12   5.0154960e-13
   5.1070259e-15  -1.9750483e-04  -6.9083668e-12   5.0169727e-13
   2.2204460e-15  -1.9786659e-04  -7.0545850e-12   5.0216314e-13
   4.6074256e-15  -1.9822841e-04  -7.2486576e-12   5.0258781e-13
   4.8294702e-15  -1.9859001e-04  -7.5010523e-12   5.0308058e-13
   6.4948047e-15  -1.9895107e-04  -7.8167460e-12   5.0350917e-13
   4.1078252e-15  -1.9931127e-04  -8.2085056e-12   5.0408620e-13
   7.4384943e-15  -1.9967022e-04  -8.6720973e-12   5.0459578e-13
   5.1070259e-15  -2.0002755e-04  -9.2248866e-12   5.0491904e-13
   6.4948047e-15  -2.0038285e-04  -9.8726252e-12   5.0535204e-13
   3.4972025e-15  -2.0073568e-04  -1.0628156e-11   5.0611445e-13
   4.1633363e-15  -2.0108560e-04  -1.1490829e-11   5.0608109e-13
   6.7723605e-15  -2.0143215e-04  -1.2471749e-11   5.0689950e-13
   5.8286709e-15  -2.0177486e-04  -1.3581722e-11   5.0722931e-13
   5.8841820e-15  -2.0211326e-04  -1.4833180e-11   5.0745660e-13
   7.1054274e-15  -2.0244688e-04  -1.6225184e-11   5.0781407e-13
   5.7176486e-15  -2.0277526e-04  -1.7762496e-11   5.0837858e-13
   5.6066263e-15  -2.0309796e-04  -1.9444196e-11   5.0844262e-13
   9.1593400e-15  -2.0341457e-04  -2.1285752e-11   5.0881963e-13
   3.3306691e-15  -2.0372469e-04  -2.3269520e-11   5.0925931e-13
   5.4400928e-15  -2.0402799e-04  -2.5396120e-11   5.0973172e-13
   7.2164497e-15  -2.0432416e-04  -2.7650059e-11   5.1023805e-13
   4.6074256e-15  -2.0461296e-04  -3.0014592e-11   5.1091642e-13
   4.7184479e-15  -2.0489419e-04  -3.2464100e-11   5.1144974e-13
   4.8294702e-15  -2.0516773e-04  -3.4964034e-11   5.1168821e-13
   2.7755576e-15  -2.0543350e-04  -3.7477757e-11   5.1197168e-13
   6.1062266e-15  -2.0569149e-04  -3.9958493e-11   5.1242812e-13
   5.2180482e-15  -2.0594178e-04  -4.2352275e-11   5.1284539e-13
   7.0499162e-15  -2.0618446e-04  -4.4604202e-11   5.1339961e-13
   6.8278716e-15  -2.0641973e-04  -4.6650528e-11   5.1370406e-13
   6.5503158e-15  -2.0664780e-04  -4.8434252e-11   5.1406502e-13
   4.3853809e-15  -2.0686894e-04  -4.9883434e-11   5.1441123e-13
   6.7168493e-15  -2.0708346e-04  -5.0943303e-11   5.1509087e-13
   6.7723605e-15  -2.0729170e-04  -5.1555710e-11   5.1534203e-13
   3.8857806e-15  -2.0749402e-04  -5.1668153e-11   5.1578159e-13
   7.6050277e-15  -2.0769081e-04  -5.1232686e-11   5.1638351e-13
   6.7723605e-15  -2.0788247e-04  -5.0220252e-11   5.1676777e-13
   5.0515148e-15  -2.0806940e-04  -4.8597404e-11   5.1717246e-13
   5.2180482e-15  -2.0825201e-04  -4.6351742e-11   5.1737432e-13
   4.8849813e-15  -2.0843069e-04  -4.3473477e-11   5.1805619e-13
   6.8833828e-15  -2.0860585e-04  -3.9972931e-11   5.1811408e-13
   5.8286709e-15  -2.0877787e-04  -3.5858418e-11   5.1857548e-13
   6.2172489e-15  -2.0894713e-04  -3.1160953e-11   5.1909508e-13
   6.1617378e-15  -2.0911398e-04  -2.5913723e-11   5.1955973e-13
   5.9396932e-15  -2.0927877e-04  -2.0156338e-11   5.1998953e-13
   5.5511151e-15  -2.0944181e-04  -1.3941270e-11   5.2008812e-13
   4.3853809e-15  -2.0960341e-04  -7.3198182e-12   5.2052531e-13
   3.9968029e-15  -2.0976384e-04  -3.5688615e-13   5.2082936e-13
   5.4400928e-15  -2.0992336e-04   6.8843796e-12   5.2133699e-13
   7.5495166e-15  -2.1008220e-04   1.4341478e-11   5.2182781e-13
   5.9952043e-15  -2.1024057e-04   2.1942078e-11   5.2179150e-13
   6.3282712e-15  -2.1039865e-04   2.9618569e-11   5.2206329e-13
   5.8841820e-15  -2.1055661e-04   3.7305107e-11   5.2247203e-13
   6.0507155e-15  -2.1071459e-04   4.4938165e-11   5.2302565e-13
   6.8833828e-15  -2.1087270e-04   5.2451843e-11   5.2320143e-13
   5.3845817e-15  -2.1103104e-04   5.9785952e-11   5.2369646e-13
   3.2751579e-15  -2.1118969e-04   6.6886379e-11   5.2399620e-13
   7.0499162e-15  -2.1134871e-04   7.3703237e-11   5.2475523e-13
   6.3282712e-15  -2.1150814e-04   8.0190012e-11   5.2540425e-13
   5.7176486e-15  -2.1166801e-04   8.6310473e-11   5.2577864e-13
   5.3845817e-15  -2.1182833e-04   9.2031640e-11   5.2620291e-13
   6.8278716e-15  -2.1198910e-04   9.7331643e-11   5.2689979e-13
   7.2164497e-15  -2.1215031e-04   1.0219631e-10   5.2703841e-13
   5.7731597e-15  -2.1231194e-04   1.0661932e-10   5.2738960e-13
   4.7739590e-15  -2.1247397e-04   1.1060361e-10   5.2785856e-13
   6.2172489e-15  -2.1263637e-04   1.1415849e-10   5.2820920e-13
   5.7731597e-15  -2.1279910e-04   1.1731426e-10   5.2868102e-13
   7.4940054e-15  -2.1296215e-04   1.2010545e-10   5.2906731e-13
   5.3290705e-15  -2.1312549e-04   1.2257648e-10   5.2960509e-13
   4.8849813e-15  -2.1328911e-04   1.2478317e-10   5.2974531e-13
   8.4932061e-15  -2.1345301e-04   1.2679029e-10   5.3028370e-13
   5.3845817e-15  -2.1361721e-04   1.2868002e-10   5.3064178e-13
   4.8294702e-15  -2.1378175e-04   1.3053727e-10   5.3081425e-13
   7.2164497e-15  -2.1394672e-04   1.3244039e-10   5.3126283e-13
   5.7731597e-15  -2.1411221e-04   1.3448599e-10   5.3190886e-13
   4.1633363e-15  -2.1427837e-04   1.3675105e-10   5.3217865e-13
   7.9380946e-15  -2.1444541e-04   1.3929727e-10   5.3259394e-13
   3.6637360e-15  -2.1461356e-04   1.4216830e-10   5.3280544e-13
   6.9944051e-15  -2.1478314e-04   1.4536971e-10   5.3299877e-13
   2.3869795e-15  -2.1495451e-04   1.4886250e-10   5.3319386e-13
   3.6082248e-15  -2.1512808e-04   1.5254190e-10   5.3359894e-13
   7.7715612e-15  -2.1530433e-04   1.5624590e-10   5.3374888e-13
   6.9388939e-15  -2.1548379e-04   1.5974499e-10   5.3379470e-13
   3.2751579e-15  -2.1566702e-04   1.6274923e-10   5.3391203e-13
   5.8841820e-15  -2.1585459e-04   1.6491611e-10   5.3384077e-13
   5.2735594e-15  -2.1604709e-04   1.6587944e-10   5.3420197e-13
   3.1086245e-15  -2.1624505e-04   1.6527508e-10   5.3442814e-13
   6.4392935e-15  -2.1644895e-04   1.6274418e-10   5.3448124e-13
   6.6613381e-15  -2.1665918e-04   1.5799630e-10   5.3458727e-13
   4.1633363e-15  -2.1687604e-04   1.5077721e-10   5.3503975e-13
   7.4384943e-15  -2.1709969e-04   1.4094094e-10   5.3502089e-13
   4.4964032e-15  -2.1733020e-04   1.2839123e-10   5.3523921e-13
   3.4972025e-15  -2.1756750e-04   1.1311031e-10   5.3547338e-13
   9.0483177e-15  -2.1781145e-04   9.5174874e-11   5.3597512e-13
   5.5511151e-15  -2.1806181e-04   7.4697076e-11   5.3652382e-13
   6.3837824e-15  -2.1831827e-04   5.1862890e-11   5.3679978e-13
   5.9952043e-15  -2.1858048e-04   2.6890829e-11   5.3749756e-13
   3.8302694e-15  -2.1884806e-04   4.1976067e-14   5.3778298e-13
   6.1062266e-15  -2.1912062e-04  -2.8389429e-11   5.3766200e-13
   7.9936058e-15  -2.1939774e-04  -5.8084321e-11   5.3803879e-13
   6.6058270e-15  -2.1967905e-04  -8.8710402e-11   5.3850223e-13
   6.9944051e-15  -2.1996416e-04  -1.1991574e-10   5.3855188e-13
   8.2156504e-15  -2.2025272e-04  -1.5133848e-10   5.3880239e-13
   2.9976022e-15  -2.2054442e-04  -1.8261468e-10   5.3928654e-13
   3.4416914e-15  -2.2083895e-04  -2.1337227e-10   5.3989471e-13
   7.1609385e-15  -2.2113606e-04  -2.4324646e-10   5.3999851e-13
   4.0523140e-15  -2.2143555e-04  -2.7186942e-10   5.4057985e-13
   4.4408921e-15  -2.2173721e-04  -2.9889483e-10   5.4106972e-13
   7.7160500e-15  -2.2204092e-04  -3.2397712e-10   5.4136497e-13
   5.8841820e-15  -2.2234657e-04  -3.4679900e-10   5.4187611e-13
   5.7731597e-15  -2.2265410e-04  -3.6706247e-10   5.4209072e-13
   5.3845817e-15  -2.2296348e-04  -3.8449682e-10   5.4241024e-13
   3.9968029e-15  -2.2327471e-04  -3.9886625e-10   5.4277575e-13
   4.3298698e-15  -2.2358782e-04  -4.0996834e-10   5.4342684e-13
   3.7747583e-15  -2.2390287e-04  -4.1764061e-10   5.4398110e-13
   5.3845817e-15  -2.2421994e-04  -4.2176180e-10   5.4449355e-13
   6.1062266e-15  -2.2453913e-04  -4.2225413e-10   5.4497699e-13
   3.0531133e-15  -2.2486055e-04  -4.1908434e-10   5.4517651e-13
   5.8841820e-15  -2.2518433e-04  -4.1225899e-10   5.4590682e-13
   6.2172489e-15  -2.2551060e-04  -4.0183385e-10   5.4603276e-13
   3.4416914e-15  -2.2583950e-04  -3.8789560e-10   5.4652985e-13
   6.7168493e-15  -2.2617119e-04  -3.7057760e-10   5.4678180e-13
   4.3298698e-15  -2.2650580e-04  -3.5004077e-10   5.4760258e-13
   6.3837824e-15  -2.2684350e-04  -3.2648163e-10   5.4791342e-13
   6.4392935e-15  -2.2718443e-04  -3.0012158e-10   5.4829006e-13
   5.5511151e-15  -2.2752877e-04  -2.7120780e-10   5.4862993e-13
   4.0523140e-15  -2.2787666e-04  -2.4000480e-10   5.4906057e-13
   6.3837824e-15  -2.2822827e-04  -2.0679525e-10   5.4966211e-13
   7.3829831e-15  -2.2858374e-04  -1.7187485e-10   5.5021813e-13
   5.9396932e-15  -2.2894324e-04  -1.3554871e-10   5.5003880e-13
   7.2164497e-15  -2.2930690e-04  -9.8127919e-11   5.5055202e-13
   5.6621374e-15  -2.2967487e-04  -5.9927520e-11   5.5107289e-13
   3.5527137e-15  -2.3004727e-04  -2.1265860e-11   5.5103779e-13
   6.3282712e-15  -2.3042420e-04   1.7543483e-11   5.5149492e-13
   5.7176486e-15  -2.3080576e-04   5.6191083e-11   5.5204586e-13
   6.0507155e-15  -2.3119202e-04   9.4368718e-11   5.5257785e-13
   4.4964032e-15  -2.3158302e-04   1.3178841e-10   5.5299492e-13
   4.3298698e-15  -2.3197879e-04   1.6816624e-10   5.5324280e-13
   5.3845817e-15  -2.3237932e-04   2.0324212e-10   5.5355831e-13
   6.1617378e-15  -2.3278457e-04   2.3677098e-10   5.5383313e-13
   7.2719608e-15  -2.3319451e-04   2.6852972e-10   5.5450815e-13
   5.8286709e-15  -2.3360904e-04   2.9832352e-10   5.5459015e-13
   4.7184479e-15  -2.3402807e-04   3.2598273e-10   5.5508087e-13
   7.0499162e-15  -2.3445150e-04   3.5136628e-10   5.5536153e-13
   7.0499162e-15  -2.3487919e-04   3.7436649e-10   5.5585859e-13
   6.7723605e-15  -2.3531100e-04   3.9490513e-10   5.5605007e-13
   6.7168493e-15  -2.3574680e-04   4.1293542e-10   5.5633539e-13
   4.7184479e-15  -2.3618644e-04   4.2844824e-10   5.5653574e-13
   6.8833828e-15  -2.3662977e-04   4.4145691e-10   5.5664568e-13
   7.7715612e-15  -2.3707666e-04   4.5201860e-10   5.5726715e-13
   6.8833828e-15  -2.3752697e-04   4.6021011e-10   5.5770777e-13
   5.6621374e-15  -2.3798058e-04   4.6614843e-10   5.5818031e-13
   5.4400928e-15  -2.3843738e-04   4.6996500e-10   5.5887821e-13
   9.3813846e-15  -2.3889726e-04   4.7183277e-10   5.5894804e-13
   7.2164497e-15  -2.3936014e-04   4.7194666e-10   5.5929945e-13
   6.4948047e-15  -2.3982594e-04   4.7052090e-10   5.5957929e-13
   2.8865799e-15  -2.4029458e-04   4.6779518e-10   5.5993308e-13
   5.7176486e-15  -2.4076603e-04   4.6403871e-10   5.6038710e-13
   3.7192471e-15  -2.4124023e-04   4.5953140e-10   5.6026506e-13
   2.7200464e-15  -2.4171714e-04   4.5457210e-10   5.6066320e-13
   4.8294702e-15  -2.4219673e-04   4.4949436e-10   5.6103015e-13
   5.7731597e-15  -2.4267897e-04   4.4463237e-10   5.6177570e-13
   5.5511151e-15  -2.4316382e-04   4.4033674e-10   5.6245992e-13
   5.4400928e-15  -2.4365123e-04   4.3699287e-10   5.6309031e-13
   5.9952043e-15  -2.4414113e-04   4.3498480e-10   5.6333338e-13
   7.9936058e-15  -2.4463345e-04   4.3471580e-10   5.6400558e-13
   6.4948047e-15  -2.4512808e-04   4.3659227e-10   5.6428386e-13
   3.3861802e-15  -2.4562487e-04   4.4104535e-10   5.6462119e-13
   5.3290705e-15  -2.4612365e-04   4.4850887e-10   5.6466447e-13
   8.8262730e-15  -2.4662419e-04   4.5941422e-10   5.6536353e-13
   5.8841820e-15  -2.4712621e-04   4.7420209e-10   5.6529920e-13
   4.2188475e-15  -2.4762939e-04   4.9330513e-10   5.6579416e-13
   6.8833828e-15  -2.4813334e-04   5.1715591e-10   5.6617049e-13
   1.8873791e-15  -2.4863763e-04   5.4615405e-10   5.6656241e-13
   4.6074256e-15  -2.4914176e-04   5.8069809e-10   5.6724826e-13
   4.9404925e-15  -2.4964517e-04   6.2114113e-10   5.6757939e-13
   5.7176486e-15  -2.5014727e-04   6.6780071e-10   5.6796692e-13
   7.1054274e-15  -2.5064739e-04   7.2095534e-10   5.6844589e-13
   5.9396932e-15  -2.5114485e-04   7.8081417e-10   5.6897977e-13
   6.5503158e-15  -2.5163893e-04   8.4752193e-10   5.6907666e-13
   3.4416914e-15  -2.5212889e-04   9.2115342e-10   5.6952286e-13
   9.1038288e-15  -2.5261395e-04   1.0016783e-09   5.6993138e-13
   7.4940054e-15  -2.5309338e-04   1.0889665e-09   5.7035125e-13
   4.6074256e-15  -2.5356643e-04   1.1827766e-09   5.7055229e-13
   5.5511151e-15  -2.5403237e-04   1.2827338e-09   5.7086527e-13
   3.9412917e-15  -2.5449053e-04   1.3883194e-09   5.7095510e-13
   8.9928065e-15  -2.5494025e-04   1.4988687e-09   5.7123894e-13
   6.2172489e-15  -2.5538096e-04   1.6135578e-09   5.7179849e-13
   3.6082248e-15  -2.5581213e-04   1.7313959e-09   5.7181212e-13
   7.2719608e-15  -2.5623332e-04   1.8512413e-09   5.7214576e-13
   1.9428903e-15  -2.5664413e-04   1.9717911e-09   5.7249046e-13
   5.5511151e-15  -2.5704429e-04   2.0915971e-09   5.7273489e-13
   5.9952043e-15  -2.5743356e-04   2.2091031e-09   5.7366726e-13
   6.6613381e-15  -2.5781182e-04   2.3226366e-09   5.7368469e-13
   4.6629367e-15  -2.5817902e-04   2.4304692e-09   5.7401930e-13
   6.5503158e-15  -2.5853517e-04   2.5308367e-09   5.7400084e-13
   7.0499162e-15  -2.5888037e-04   2.6219826e-09   5.7435774e-13
   4.3298698e-15  -2.5921480e-04   2.7022013e-09   5.7456539e-13
   3.7747583e-15  -2.5953867e-04   2.7698800e-09   5.7498555e-13
   6.4392935e-15  -2.5985227e-04   2.8235411e-09   5.7531247e-13
   6.1617378e-15  -2.6015593e-04   2.8618894e-09   5.7579178e-13
   1.0325074e-14  -2.6045004e-04   2.8838453e-09   5.7612884e-13
   5.6621374e-15  -2.6073500e-04   2.8885845e-09   5.7615714e-13
   7.0499162e-15  -2.6101125e-04   2.8755620e-09   5.7665728e-13
   3.9412917e-15  -2.6127926e-04   2.8445445e-09   5.7711437e-13
   5.6066263e-15  -2.6153951e-04   2.7956258e-09   5.7732739e-13
   5.6621374e-15  -2.6179247e-04   2.7292386e-09   5.7784530e-13
   5.7176486e-15  -2.6203866e-04   2.6461662e-09   5.7803435e-13
   6.2727601e-15  -2.6227856e-04   2.5475396e-09   5.7851182e-13
   6.1062266e-15  -2.6251266e-04   2.4348465e-09   5.7910190e-13
   7.1054274e-15  -2.6274146e-04   2.3099223e-09   5.7956301e-13
   7.0499162e-15  -2.6296541e-04   2.1749492e-09   5.8012567e-13
   5.6621374e-15  -2.6318499e-04   2.0324501e-09   5.8004086e-13
   5.1625371e-15  -2.6340063e-04   1.8852972e-09   5.8019087e-13
   5.7731597e-15  -2.6361276e-04   1.7367024e-09   5.8039526e-13
   6.5503158e-15  -2.6382179e-04   1.5902324e-09   5.8088832e-13
   5.5511151e-15  -2.6402811e-04   1.4498225e-09   5.8097677e-13
   6.0507155e-15  -2.6423208e-04   1.3197979e-09   5.8158350e-13
   6.1617378e-15  -2.6443404e-04   1.2049079e-09   5.8185092e-13
   6.1062266e-15  -2.6463433e-04   1.1103830e-09   5.8231317e-13
   8.1046281e-15  -2.6483324e-04   1.0419908e-09   5.8239369e-13
   7.9936058e-15  -2.6503105e-04   1.0061276e-09   5.8278065e-13
   4.8849813e-15  -2.6522804e-04   1.0099327e-09   5.8310219e-13
   7.3829831e-15  -2.6542445e-04   1.0614210e-09   5.8324506e-13
   8.3821838e-15  -2.6562051e-04   1.1696719e-09   5.8372346e-13
   7.6050277e-15  -2.6581644e-04   1.3450363e-09   5.8422547e-13
   3.9968029e-15  -2.6601244e-04   1.5994121e-09   5.8471158e-13
   6.2727601e-15  -2.6620872e-04   1.9465527e-09   5.8458899e-13
   5.8841820e-15  -2.6640547e-04   2.4024352e-09   5.8513864e-13
   6.1062266e-15  -2.6660289e-04   2.9856777e-09   5.8532005e-13
   3.4972025e-15  -2.6680116e-04   3.7179924e-09   5.8568999e-13
   3.0531133e-15  -2.6700049e-04   4.6246249e-09   5.8607134e-13
   5.2735594e-15  -2.6720111e-04   5.7347759e-09   5.8641318e-13
   4.9960036e-15  -2.6740325e-04   7.0818740e-09   5.8652684e-13
   6.7723605e-15  -2.6760717e-04   8.7036393e-09   5.8672159e-13
   5.9396932e-15  -2.6781317e-04   1.0641755e-08   5.8670996e-13
   6.1617378e-15  -2.6802158e-04   1.2941027e-08   5.8705418e-13
   6.0507155e-15  -2.6823276e-04   1.5647886e-08   5.8720698e-13
   4.8294702e-15  -2.6844714e-04   1.8808086e-08   5.8752136e-13
   6.7168493e-15  -2.6866519e-04   2.2463659e-08   5.8753342e-13
   6.1617378e-15  -2.6888742e-04   2.6649073e-08   5.8777029e-13
   6.1062266e-15  -2.6911441e-04   3.1386752e-08   5.8825785e-13
   6.8278716e-15  -2.6934681e-04   3.6681906e-08   5.8865862e-13
   6.3282712e-15  -2.6958530e-04   4.2516495e-08   5.8894181e-13
   5.1625371e-15  -2.6983070e-04   4.8842119e-08   5.8951694e-13
   4.0523140e-15  -2.7008386e-04   5.5571731e-08   5.8950252e-13
   4.3298698e-15  -2.7034577e-04   6.2571273e-08   5.8976435e-13
   5.8286709e-15  -2.7061748e-04   6.9654224e-08   5.9037122e-13
   6.2727601e-15  -2.7090014e-04   7.6583608e-08   5.9085416e-13
   6.9944051e-15  -2.7119487e-04   8.3085684e-08   5.9114543e-13
   6.6058270e-15  -2.7150275e-04   8.8874773e-08   5.9138854e-13
   4.8294702e-15  -2.7182465e-04   9.3682882e-08   5.9180660e-13
   6.2727601e-15  -2.7216122e-04   9.7284808e-08   5.9202711e-13
   5.2735594e-15  -2.7251277e-04   9.9512213e-08   5.9209306e-13
   8.9928065e-15  -2.7287932e-04   1.0025572e-07   5.9237838e-13
   7.9936058e-15  -2.7326053e-04   9.9458289e-08   5.9279841e-13
   4.0523140e-15  -2.7365583e-04   9.7104554e-08   5.9305115e-13
   7.4940054e-15  -2.7406441e-04   9.3209851e-08   5.9339660e-13
   3.0531133e-15  -2.7448533e-04   8.7811121e-08   5.9386534e-13
   5.4400928e-15  -2.7491754e-04   8.0960463e-08   5.9421648e-13
   7.6605389e-15  -2.7535995e-04   7.2721331e-08   5.9436771e-13
   5.9396932e-15  -2.7581145e-04   6.3166768e-08   5.9446169e-13
   5.7176486e-15  -2.7627096e-04   5.2379193e-08   5.9458839e-13
   4.2743586e-15  -2.7673743e-04   4.0450995e-08   5.9515176e-13
   3.4972025e-15  -2.7720985e-04   2.7485547e-08   5.9528777e-13
   4.7739590e-15  -2.7768726e-04   1.3598184e-08   5.9537713e-13
   5.8286709e-15  -2.7816876e-04  -1.0831116e-09   5.9568257e-13
   5.0515148e-15  -2.7865350e-04  -1.6417556e-08   5.9581232e-13


==> for ArXiv/Data/B0p8_invariants.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.6050277e-15  -6.9671367e-06  -3.4558488e-16   2.2835054e-14
   3.8857806e-15  -1.1537825e-05   2.1353393e-16   3.2502527e-14
   3.9968029e-15  -1.5202763e-05  -1.1075013e-16   3.9265717e-14
   5.8841820e-15  -1.8378515e-05  -4.2736169e-16   4.5002535e-14
   6.3282712e-15  -2.1188637e-05  -7.2786057e-16   5.0525155e-14
   3.8857806e-15  -2.3736676e-05  -4.7557991e-16   5.5362368e-14
   6.7723605e-15  -2.6059556e-05   2.3306237e-16   5.9302952e-14
   3.6637360e-15  -2.8195693e-05  -2.5075364e-16   6.3142120e-14
   4.4408921e-15  -3.0158608e-05  -8.6617172e-16   6.6524363e-14
   6.5503158e-15  -3.1963554e-05  -5.9944636e-16   6.9912376e-14
   5.7176486e-15  -3.3617055e-05  -1.8755736e-15   7.3260235e-14
   6.9944051e-15  -3.5127416e-05  -3.6237055e-16   7.6075201e-14
   2.4980018e-15  -3.6500521e-05  -7.8383164e-16   7.9020920e-14
   2.0539126e-15  -3.7743560e-05   5.1812133e-16   8.1602681e-14
   7.9936058e-15  -3.8863781e-05   1.1897324e-15   8.4682112e-14
   2.6090241e-15  -3.9869802e-05   1.8120129e-15   8.7477234e-14
   5.1625371e-15  -4.0771061e-05   3.3846368e-16   9.0516746e-14
   6.0507155e-15  -4.1577837e-05  -9.7571884e-16   9.2954195e-14
   7.9380946e-15  -4.2300594e-05   1.7159328e-15   9.5550211e-14
   6.2727601e-15  -4.2949715e-05  -6.0780320e-16   9.7780682e-14
   8.6597396e-15  -4.3534935e-05   4.5991802e-16   1.0029012e-13
   3.1641356e-15  -4.4065366e-05   2.4035694e-15   1.0256785e-13
   7.2164497e-15  -4.4549112e-05   1.2396853e-15   1.0528397e-13
   4.7739590e-15  -4.4993622e-05   3.4681882e-15   1.0763192e-13
   5.6066263e-15  -4.5405382e-05   3.1202587e-15   1.0964256e-13
   6.1617378e-15  -4.5790380e-05   6.0752078e-16   1.1185005e-13
   7.5495166e-15  -4.6153766e-05  -1.9162531e-15   1.1414989e-13
   4.4408921e-15  -4.6500276e-05  -2.5118152e-15   1.1619072e-13
   6.3282712e-15  -4.6833830e-05  -2.9053752e-15   1.1830164e-13
   5.3290705e-15  -4.7157918e-05  -4.4149603e-15   1.2024108e-13
   4.1633363e-15  -4.7475203e-05  -6.0046224e-16   1.2201505e-13
   5.4400928e-15  -4.7787913e-05   1.9271826e-16   1.2395340e-13
   7.0499162e-15  -4.8097520e-05  -7.8483304e-16   1.2577817e-13
   6.6058270e-15  -4.8405146e-05  -1.6875469e-15   1.2737847e-13
   5.2735594e-15  -4.8711307e-05  -1.8665629e-15   1.2922467e-13
   5.3845817e-15  -4.9016287e-05  -2.8064841e-15   1.3093687e-13
   8.2156504e-15  -4.9319920e-05  -8.5700085e-16   1.3263824e-13
   7.6050277e-15  -4.9621961e-05  -1.2868789e-15   1.3458712e-13
   7.2164497e-15  -4.9921948e-05   9.2999458e-16   1.3644741e-13
   4.1078252e-15  -5.0219568e-05   2.4598864e-15   1.3850329e-13
   2.0539126e-15  -5.0514521e-05   1.2993515e-15   1.4069884e-13
   5.3290705e-15  -5.0806784e-05  -1.9656855e-15   1.4217744e-13
   7.6605389e-15  -5.1096403e-05  -1.5664892e-15   1.4396647e-13
   6.3282712e-15  -5.1383640e-05  -2.0406242e-15   1.4535665e-13
   4.2743586e-15  -5.1668755e-05   6.7084058e-16   1.4716192e-13
   7.2719608e-15  -5.1952104e-05  -1.9733073e-16   1.4892372e-13
   3.1641356e-15  -5.2233963e-05   2.1004130e-15   1.5041144e-13
   6.3282712e-15  -5.2514627e-05   3.3799522e-16   1.5188966e-13
   5.9396932e-15  -5.2794295e-05   6.9084571e-16   1.5360438e-13
   5.2735594e-15  -5.3073164e-05   1.1660962e-15   1.5486958e-13
   6.7723605e-15  -5.3351365e-05   2.9552778e-15   1.5659677e-13
   5.8841820e-15  -5.3629035e-05   1.6552796e-15   1.5778523e-13
   3.7192471e-15  -5.3906284e-05   1.7820928e-15   1.5935329e-13
   4.3298698e-15  -5.4183231e-05   1.7144817e-15   1.6055902e-13
   5.3290705e-15  -5.4459991e-05   1.6991975e-15   1.6227150e-13
   8.7152507e-15  -5.4736675e-05   2.7009842e-15   1.6345571e-13
   5.7731597e-15  -5.5013396e-05   1.7706001e-15   1.6489167e-13
   4.7184479e-15  -5.5290241e-05   2.9901016e-15   1.6650256e-13
   6.9944051e-15  -5.5567299e-05   1.9478509e-15   1.6792461e-13
   5.5511151e-15  -5.5844620e-05   1.8695229e-15   1.6957272e-13
   3.8857806e-15  -5.6122262e-05   4.0740363e-16   1.7096592e-13
   4.1633363e-15  -5.6400242e-05   1.7312254e-16   1.7243106e-13
   7.6605389e-15  -5.6678601e-05  -2.8235914e-15   1.7398890e-13
   4.3298698e-15  -5.6957342e-05  -2.2846030e-15   1.7560113e-13
   6.4392935e-15  -5.7236507e-05  -2.3386793e-15   1.7701986e-13
   5.2180482e-15  -5.7516106e-05  -2.8148839e-15   1.7868267e-13
   1.0103030e-14  -5.7796190e-05  -1.9444963e-15   1.8014129e-13
   4.1633363e-15  -5.8076774e-05   1.6984528e-15   1.8136803e-13
   1.6653345e-15  -5.8357906e-05  -1.6991885e-15   1.8249803e-13
   4.9404925e-15  -5.8639592e-05  -1.7260431e-15   1.8357112e-13
   7.8825835e-15  -5.8921851e-05  -2.6486836e-15   1.8491915e-13
   4.8294702e-15  -5.9204649e-05  -4.2359046e-15   1.8618605e-13
   3.8302694e-15  -5.9487958e-05  -2.6361585e-15   1.8739086e-13
   5.3290705e-15  -5.9771686e-05  -2.6356922e-15   1.8832274e-13
   6.9388939e-15  -6.0055743e-05  -5.6197752e-15   1.8948628e-13
   4.0523140e-15  -6.0339984e-05  -5.9782395e-15   1.9086778e-13
   4.4408921e-15  -6.0624267e-05  -6.4985489e-15   1.9235935e-13
   6.2727601e-15  -6.0908406e-05  -5.5801187e-15   1.9363456e-13
   6.5503158e-15  -6.1192232e-05  -3.7121298e-15   1.9507561e-13
   4.7739590e-15  -6.1475551e-05  -1.4178950e-15   1.9611604e-13
   6.8833828e-15  -6.1758197e-05  -3.1441517e-15   1.9764034e-13
   6.7168493e-15  -6.2039995e-05  -3.1767372e-15   1.9842133e-13
   6.8278716e-15  -6.2320817e-05  -2.9273645e-15   1.9956298e-13
   7.3829831e-15  -6.2600540e-05  -1.8329679e-15   2.0050520e-13
   3.0531133e-15  -6.2879097e-05   1.1439157e-15   2.0099822e-13
   4.6629367e-15  -6.3156442e-05   1.0205779e-16   2.0217900e-13
   8.8262730e-15  -6.3432584e-05  -8.4448203e-16   2.0313198e-13
   3.4972025e-15  -6.3707563e-05  -3.7760798e-15   2.0418634e-13
   3.8857806e-15  -6.3981466e-05  -3.5361396e-15   2.0521310e-13
   6.1617378e-15  -6.4254401e-05  -3.4542225e-15   2.0650892e-13
   6.6613381e-15  -6.4526504e-05  -5.9368778e-16   2.0738471e-13
   3.3306691e-15  -6.4797906e-05   1.5098392e-15   2.0829665e-13
   4.7184479e-15  -6.5068734e-05  -1.0964664e-15   2.0933974e-13
   5.4956040e-15  -6.5339081e-05  -3.2754142e-15   2.1059434e-13
   6.7168493e-15  -6.5609010e-05  -6.5767618e-16   2.1163112e-13
   4.8294702e-15  -6.5878550e-05  -2.5479124e-15   2.1289480e-13
   6.4392935e-15  -6.6147707e-05  -3.0130781e-15   2.1386712e-13
   2.3869795e-15  -6.6416475e-05  -3.1786541e-15   2.1495563e-13
   3.6637360e-15  -6.6684853e-05   7.1309473e-17   2.1634270e-13
   3.1086245e-15  -6.6952854e-05   7.7200714e-16   2.1686584e-13
   5.3845817e-15  -6.7220508e-05   4.8277851e-16   2.1781484e-13
   5.9396932e-15  -6.7487859e-05  -1.0470348e-15   2.1882169e-13
   3.3306691e-15  -6.7754958e-05   1.3455233e-15   2.2000223e-13
   7.7715612e-15  -6.8021852e-05   1.6633567e-15   2.2099280e-13
   8.7152507e-15  -6.8288581e-05   2.0488551e-15   2.2200846e-13
   6.4948047e-15  -6.8555167e-05   3.1496907e-15   2.2269990e-13
   5.5511151e-15  -6.8821612e-05   3.4541083e-15   2.2389960e-13
   5.9396932e-15  -6.9087899e-05   4.0903305e-15   2.2487660e-13
   8.4932061e-15  -6.9353991e-05   5.4816527e-15   2.2648947e-13
   4.0523140e-15  -6.9619832e-05   6.8084663e-15   2.2755029e-13
   7.2719608e-15  -6.9885350e-05   6.3159554e-15   2.2868968e-13
   4.8849813e-15  -7.0150456e-05   5.0209065e-15   2.2915514e-13
   3.9968029e-15  -7.0415049e-05   6.1115712e-15   2.2996447e-13
   3.9968029e-15  -7.0679011e-05   6.2912076e-15   2.3116034e-13
   7.5495166e-15  -7.0942211e-05   6.7879452e-15   2.3179983e-13
   6.1062266e-15  -7.1204510e-05   4.4655183e-15   2.3309083e-13
   1.2767565e-15  -7.1465754e-05   6.3572196e-15   2.3423277e-13
   4.2743586e-15  -7.1725788e-05   4.4896199e-15   2.3528224e-13
   6.3837824e-15  -7.1984452e-05   5.7104395e-15   2.3601638e-13
   6.1617378e-15  -7.2241594e-05   7.3461100e-15   2.3691563e-13
   5.9952043e-15  -7.2497066e-05   6.4410003e-15   2.3795513e-13
   4.4964032e-15  -7.2750741e-05   3.7653102e-15   2.3913963e-13
   7.7160500e-15  -7.3002507e-05   3.3921135e-15   2.3993973e-13
   5.1070259e-15  -7.3252281e-05   6.7012735e-16   2.4081113e-13
   8.9928065e-15  -7.3500005e-05   2.9758696e-15   2.4218987e-13
   8.0491169e-15  -7.3745653e-05   2.1430594e-15   2.4311756e-13
   4.9960036e-15  -7.3989231e-05  -5.1371939e-18   2.4433397e-13
   6.9388939e-15  -7.4230773e-05   2.7109707e-16   2.4514671e-13
   1.0602630e-14  -7.4470342e-05  -2.5599554e-16   2.4559340e-13
   3.9412917e-15  -7.4708031e-05   1.3122571e-15   2.4657259e-13
   5.2735594e-15  -7.4943951e-05  -1.1739644e-16   2.4774486e-13
   7.8825835e-15  -7.5178238e-05   2.8855574e-16   2.4849168e-13
   4.3298698e-15  -7.5411040e-05   1.1018529e-15   2.4919572e-13
   3.7192471e-15  -7.5642519e-05   3.6671033e-16   2.5002107e-13
   7.5495166e-15  -7.5872847e-05   1.2769583e-15   2.5116794e-13
   4.2743586e-15  -7.6102199e-05  -2.7915440e-17   2.5216881e-13
   6.7723605e-15  -7.6330755e-05  -9.3644034e-16   2.5313681e-13
   7.9936058e-15  -7.6558692e-05  -1.6984260e-15   2.5392374e-13
   9.3813846e-15  -7.6786187e-05  -2.0836509e-15   2.5527566e-13
   5.5511151e-15  -7.7013410e-05  -1.9964134e-15   2.5609753e-13
   6.3837824e-15  -7.7240524e-05  -3.1003095e-15   2.5669895e-13
   4.8849813e-15  -7.7467684e-05  -5.0040302e-15   2.5796247e-13
   7.4384943e-15  -7.7695033e-05  -2.3332202e-15   2.5889109e-13
   3.9968029e-15  -7.7922703e-05  -3.2620288e-15   2.5966860e-13
   7.9936058e-15  -7.8150810e-05   2.8905337e-15   2.6075786e-13
   4.7739590e-15  -7.8379461e-05   2.7574601e-15   2.6195926e-13
   6.2727601e-15  -7.8608744e-05  -3.3310678e-15   2.6296547e-13
   4.6629367e-15  -7.8838733e-05  -2.7318204e-15   2.6438839e-13
   5.3290705e-15  -7.9069487e-05   4.5218351e-16   2.6525954e-13
   5.7731597e-15  -7.9301047e-05   2.5487906e-15   2.6609474e-13
   7.5495166e-15  -7.9533437e-05   6.9208205e-16   2.6709148e-13
   4.7184479e-15  -7.9766657e-05  -6.9065087e-15   2.6790412e-13
   7.3829831e-15  -8.0000684e-05  -1.2342164e-14   2.6851538e-13
   2.2204460e-15  -8.0235466e-05  -8.0365493e-15   2.6976712e-13
   6.4392935e-15  -8.0470917e-05  -4.8631700e-15   2.7054126e-13
   5.2180482e-15  -8.0706920e-05  -2.9646061e-15   2.7140991e-13
   5.8841820e-15  -8.0943327e-05  -5.7719450e-15   2.7219548e-13
   6.6058270e-15  -8.1179963e-05  -6.0945144e-15   2.7329117e-13
   6.0507155e-15  -8.1416640e-05  -3.0652424e-15   2.7401310e-13
   1.0047518e-14  -8.1653162e-05  -3.1469107e-15   2.7456621e-13
   6.8278716e-15  -8.1889338e-05  -3.0269236e-15   2.7571425e-13
   3.8857806e-15  -8.2124985e-05  -2.7578158e-15   2.7655765e-13
   7.2164497e-15  -8.2359938e-05   1.9323786e-15   2.7748961e-13
   7.0499162e-15  -8.2594043e-05   2.1735302e-15   2.7865717e-13
   8.3821838e-15  -8.2827163e-05   1.6456679e-15   2.7957387e-13
   6.9388939e-15  -8.3059173e-05   9.8232120e-16   2.8031762e-13
   6.9388939e-15  -8.3289956e-05   2.6433529e-16   2.8085444e-13
   7.1054274e-15  -8.3519401e-05   1.5263760e-15   2.8154033e-13
   4.8849813e-15  -8.3747406e-05   7.9264241e-16   2.8209375e-13
   1.4988011e-15  -8.3973870e-05   1.1906598e-15   2.8289024e-13
   4.6629367e-15  -8.4198697e-05   1.9918740e-15   2.8352223e-13
   7.4940054e-15  -8.4421795e-05   2.3160495e-15   2.8432798e-13
   8.5487173e-15  -8.4643078e-05   1.4130166e-15   2.8521597e-13
   6.1062266e-15  -8.4862465e-05   2.5989287e-15   2.8591639e-13
   4.7739590e-15  -8.5079882e-05   2.9478874e-15   2.8682092e-13
   2.3314684e-15  -8.5295262e-05   1.8543428e-15   2.8779907e-13
   4.6629367e-15  -8.5508548e-05   1.4898722e-15   2.8873441e-13
   8.7152507e-15  -8.5719693e-05   2.9649836e-15   2.8957827e-13
   5.4956040e-15  -8.5928661e-05   3.4931406e-15   2.8994261e-13
   4.3853809e-15  -8.6135428e-05   2.7126161e-15   2.9107386e-13
   5.7176486e-15  -8.6339982e-05   3.8145696e-15   2.9193355e-13
   5.3845817e-15  -8.6542329e-05   3.4129939e-15   2.9266383e-13
   9.6034292e-15  -8.6742485e-05   3.3201779e-15   2.9387263e-13
   6.8833828e-15  -8.6940483e-05   3.7126410e-15   2.9472509e-13
   5.5511151e-15  -8.7136372e-05   4.9099161e-15   2.9549748e-13
   5.4956040e-15  -8.7330211e-05   4.4299778e-15   2.9624662e-13
   6.4948047e-15  -8.7522075e-05   4.6898258e-15   2.9722965e-13
   8.2156504e-15  -8.7712050e-05  -3.2182766e-16   2.9805013e-13
   4.6629367e-15  -8.7900230e-05   1.1643136e-15   2.9921641e-13
   5.4956040e-15  -8.8086719e-05   1.8692123e-15   2.9992547e-13
   4.3853809e-15  -8.8271623e-05   2.7579816e-15   3.0053168e-13
   5.1625371e-15  -8.8455057e-05   1.3486941e-15   3.0093519e-13
   6.0507155e-15  -8.8637132e-05   4.4387282e-15   3.0177043e-13
   5.2735594e-15  -8.8817963e-05   5.7397990e-16   3.0281025e-13
   4.2188475e-15  -8.8997663e-05   9.5199478e-16   3.0345729e-13
   6.9388939e-15  -8.9176339e-05  -2.9051856e-15   3.0411957e-13
   5.2735594e-15  -8.9354100e-05  -3.4901197e-15   3.0468857e-13
   9.1593400e-15  -8.9531046e-05  -5.3896765e-15   3.0522954e-13
   6.7168493e-15  -8.9707276e-05  -8.0835602e-15   3.0594578e-13
   6.1062266e-15  -8.9882883e-05  -5.3155974e-15   3.0678635e-13
   4.7184479e-15  -9.0057957e-05  -4.3823717e-16   3.0765400e-13
   5.4400928e-15  -9.0232580e-05  -4.5499928e-15   3.0832695e-13
   5.8841820e-15  -9.0406834e-05  -2.1554833e-15   3.0929497e-13
   4.2188475e-15  -9.0580791e-05  -9.7809561e-15   3.1048897e-13
   5.8286709e-15  -9.0754520e-05  -8.1605952e-15   3.1110755e-13
   7.1054274e-15  -9.0928082e-05  -5.7171836e-15   3.1197381e-13
   3.1641356e-15  -9.1101533e-05   1.2807568e-15   3.1247254e-13
   6.2727601e-15  -9.1274919e-05   3.6172074e-17   3.1334318e-13
   6.6613381e-15  -9.1448277e-05   1.1862577e-15   3.1417622e-13
   7.7160500e-15  -9.1621636e-05  -5.1704546e-17   3.1466288e-13
   5.5511151e-15  -9.1795015e-05   7.6697315e-16   3.1564740e-13
   6.3837824e-15  -9.1968423e-05   3.1471765e-15   3.1632387e-13
   6.5503158e-15  -9.2141862e-05   2.5703439e-15   3.1699606e-13
   3.6637360e-15  -9.2315322e-05  -1.5467542e-15   3.1777089e-13
   4.9404925e-15  -9.2488788e-05  -1.5539682e-15   3.1843004e-13
   6.4392935e-15  -9.2662234e-05  -1.8066864e-15   3.1918123e-13
   3.1641356e-15  -9.2835630e-05   3.4777959e-16   3.2012881e-13
   3.4972025e-15  -9.3008933e-05   1.0067698e-15   3.2077410e-13
   4.8294702e-15  -9.3182094e-05   8.3159360e-16   3.2187423e-13
   6.3837824e-15  -9.3355055e-05   3.3114064e-15   3.2270458e-13
   7.0499162e-15  -9.3527748e-05   2.3496445e-16   3.2333697e-13
   6.7723605e-15  -9.3700097e-05   2.7266924e-15   3.2439664e-13
   4.6074256e-15  -9.3872015e-05   2.5953161e-15   3.2508641e-13
   8.2711615e-15  -9.4043406e-05   5.7966373e-15   3.2585804e-13
   4.7739590e-15  -9.4214168e-05   5.0206972e-15   3.2680927e-13
   6.3837824e-15  -9.4384187e-05   5.4781331e-15   3.2732397e-13
   4.8294702e-15  -9.4553344e-05   6.2531185e-15   3.2816027e-13
   5.3290705e-15  -9.4721515e-05   2.9403254e-15   3.2872686e-13
   6.3837824e-15  -9.4888566e-05   1.7059502e-15   3.2958279e-13
   2.8310687e-15  -9.5054365e-05   3.4777042e-15   3.3022776e-13
   3.2196468e-15  -9.5218775e-05   2.1998976e-15   3.3071145e-13
   5.9952043e-15  -9.5381657e-05   4.2668784e-15   3.3137292e-13
   6.1062266e-15  -9.5542877e-05   2.6845665e-15   3.3232439e-13
   5.9952043e-15  -9.5702302e-05   3.9414546e-16   3.3235565e-13
   7.1054274e-15  -9.5859807e-05   9.8733388e-17   3.3351725e-13
   4.8849813e-15  -9.6015274e-05  -7.2599903e-16   3.3389594e-13
   4.3853809e-15  -9.6168596e-05   2.5095521e-15   3.3449986e-13
   7.3829831e-15  -9.6319677e-05   5.8170238e-15   3.3526486e-13
   4.5519144e-15  -9.6468437e-05   7.1016376e-15   3.3624491e-13
   7.4940054e-15  -9.6614810e-05   6.1882649e-15   3.3689716e-13
   6.5503158e-15  -9.6758745e-05   5.0003288e-15   3.3752842e-13
   3.7747583e-15  -9.6900212e-05   4.6407019e-15   3.3806185e-13
   4.2743586e-15  -9.7039193e-05   5.3628810e-15   3.3856566e-13
   6.4392935e-15  -9.7175690e-05   4.8431782e-16   3.3937377e-13
   6.4948047e-15  -9.7309720e-05  -3.3717905e-16   3.4033345e-13
   5.7176486e-15  -9.7441315e-05   1.0185103e-15   3.4096381e-13
   6.1062266e-15  -9.7570522e-05   2.7034813e-16   3.4150600e-13
   4.5519144e-15  -9.7697400e-05  -2.0099276e-15   3.4193323e-13
   6.8833828e-15  -9.7822021e-05  -8.4022632e-15   3.4287673e-13
   6.1617378e-15  -9.7944466e-05  -4.0658075e-15   3.4364736e-13
   5.2735594e-15  -9.8064823e-05  -1.0087365e-14   3.4415272e-13
   3.6637360e-15  -9.8183190e-05  -6.3554715e-15   3.4485415e-13
   3.7747583e-15  -9.8299669e-05  -8.1706910e-15   3.4599726e-13
   5.1070259e-15  -9.8414365e-05  -1.0363662e-14   3.4664998e-13
   5.5511151e-15  -9.8527387e-05  -5.3848501e-15   3.4748723e-13
   6.3837824e-15  -9.8638845e-05  -1.0663810e-14   3.4790314e-13
   5.6066263e-15  -9.8748848e-05  -4.9314984e-15   3.4816088e-13
   5.9952043e-15  -9.8857506e-05  -6.2507538e-15   3.4859087e-13
   6.0507155e-15  -9.8964922e-05  -9.7699149e-15   3.4924622e-13
   6.3837824e-15  -9.9071199e-05  -1.1812606e-14   3.4985323e-13
   6.3282712e-15  -9.9176434e-05  -1.1229762e-14   3.5025101e-13
   8.2156504e-15  -9.9280715e-05  -1.0589375e-14   3.5078120e-13
   6.1062266e-15  -9.9384127e-05  -1.2739479e-14   3.5155698e-13
   4.1633363e-15  -9.9486743e-05  -1.7549696e-14   3.5216625e-13
   4.0523140e-15  -9.9588628e-05  -1.4397381e-14   3.5299561e-13
   4.2743586e-15  -9.9689837e-05  -1.7151614e-14   3.5336402e-13
   5.6621374e-15  -9.9790414e-05  -6.8705075e-15   3.5401479e-13
   8.0491169e-15  -9.9890393e-05  -4.8616250e-15   3.5478585e-13
   7.2164497e-15  -9.9989793e-05  -5.0329113e-15   3.5551876e-13
   7.4940054e-15  -1.0008863e-04  -6.9143324e-15   3.5635556e-13
   5.4400928e-15  -1.0018689e-04  -2.8567936e-15   3.5702989e-13
   3.9412917e-15  -1.0028456e-04  -6.6808183e-15   3.5727029e-13
   6.0507155e-15  -1.0038162e-04  -5.1936760e-15   3.5779449e-13
   6.4948047e-15  -1.0047804e-04   4.2352645e-16   3.5821256e-13
   9.4368957e-15  -1.0057376e-04  -5.6232243e-15   3.5918637e-13
   4.2743586e-15  -1.0066873e-04   1.2882474e-15   3.5996002e-13
   6.2172489e-15  -1.0076289e-04  -4.0337457e-16   3.6041166e-13
   5.8841820e-15  -1.0085616e-04   4.3909476e-15   3.6098257e-13
   3.3306691e-15  -1.0094846e-04  -9.2479676e-17   3.6150489e-13
   4.6629367e-15  -1.0103973e-04  -1.7560953e-15   3.6253784e-13
   5.1070259e-15  -1.0112986e-04  -3.0641098e-15   3.6344459e-13
   6.0507155e-15  -1.0121878e-04   3.5770897e-15   3.6424987e-13
   7.7715612e-15  -1.0130641e-04   2.2731640e-15   3.6506812e-13
   8.3821838e-15  -1.0139264e-04   2.2544480e-15   3.6585535e-13
   6.1617378e-15  -1.0147742e-04   1.7389984e-15   3.6639050e-13
   9.3813846e-15  -1.0156066e-04   5.1045289e-15   3.6690518e-13
   6.2172489e-15  -1.0164229e-04   2.1970868e-15   3.6762887e-13
   3.8302694e-15  -1.0172225e-04   3.6215594e-15   3.6833240e-13
   5.8286709e-15  -1.0180050e-04   5.4095837e-15   3.6879923e-13
   8.4932061e-15  -1.0187700e-04   7.2486424e-15   3.6908019e-13
   3.1641356e-15  -1.0195171e-04   2.3464900e-15   3.7004772e-13
   6.4948047e-15  -1.0202463e-04   9.1847398e-15   3.7065260e-13
   5.0515148e-15  -1.0209575e-04   8.4168079e-15   3.7141985e-13
   6.1062266e-15  -1.0216509e-04   1.1429697e-14   3.7221727e-13
   5.2180482e-15  -1.0223268e-04   1.2024579e-14   3.7272986e-13
   6.3837824e-15  -1.0229857e-04   1.1912297e-14   3.7309197e-13
   5.7731597e-15  -1.0236282e-04   1.2895716e-14   3.7406301e-13
   8.2156504e-15  -1.0242550e-04   9.9885955e-15   3.7524311e-13
   4.7184479e-15  -1.0248670e-04   7.1059608e-15   3.7569549e-13
   2.9420910e-15  -1.0254653e-04   3.6381325e-15   3.7633925e-13
   6.6058270e-15  -1.0260510e-04   4.5508974e-15   3.7702622e-13
   6.6613381e-15  -1.0266254e-04  -3.4649016e-15   3.7760337e-13
   4.0523140e-15  -1.0271898e-04   1.4641035e-15   3.7785983e-13
   5.8841820e-15  -1.0277457e-04   1.3110234e-15   3.7847072e-13
   6.6613381e-15  -1.0282947e-04   1.1417890e-14   3.7931282e-13
   6.9388939e-15  -1.0288381e-04   1.0050502e-14   3.8000584e-13
   7.5495166e-15  -1.0293777e-04   9.5060742e-15   3.8087657e-13
   3.5527137e-15  -1.0299148e-04   7.8637905e-15   3.8158747e-13
   6.0507155e-15  -1.0304511e-04   7.2642282e-15   3.8222865e-13
   6.1062266e-15  -1.0309879e-04   8.1016843e-15   3.8278272e-13
   5.4400928e-15  -1.0315267e-04   8.5255875e-15   3.8324318e-13
   5.4400928e-15  -1.0320686e-04   4.3054458e-15   3.8278342e-13
   2.3314684e-15  -1.0326148e-04   6.7155936e-15   3.8333414e-13
   6.3837824e-15  -1.0331664e-04   3.8512959e-15   3.8362996e-13
   8.6597396e-15  -1.0337242e-04   4.0540483e-15   3.8457069e-13
   4.4964032e-15  -1.0342888e-04   1.4687606e-15   3.8528033e-13
   7.7715612e-15  -1.0348608e-04   4.3023116e-15   3.8580313e-13
   5.6621374e-15  -1.0354406e-04  -2.7492243e-16   3.8634808e-13
   7.2164497e-15  -1.0360281e-04   8.2260988e-16   3.8711125e-13
   7.3274720e-15  -1.0366235e-04  -4.8854002e-15   3.8721842e-13
   6.6613381e-15  -1.0372264e-04  -2.7699618e-15   3.8771533e-13
   4.1633363e-15  -1.0378366e-04  -3.2819718e-15   3.8864823e-13
   5.9952043e-15  -1.0384534e-04  -2.8116211e-15   3.8908723e-13
   6.4392935e-15  -1.0390761e-04  -7.5878121e-15   3.8979377e-13
   5.1070259e-15  -1.0397039e-04  -3.0916568e-15   3.9023365e-13
   5.9952043e-15  -1.0403358e-04  -5.5809407e-15   3.9093473e-13
   6.1617378e-15  -1.0409706e-04  -2.7364452e-15   3.9181663e-13
   5.5511151e-15  -1.0416072e-04  -4.7669916e-15   3.9250018e-13
   7.4940054e-15  -1.0422442e-04  -2.9882569e-15   3.9304579e-13
   3.3306691e-15  -1.0428805e-04  -6.5965865e-15   3.9386494e-13
   5.6066263e-15  -1.0435146e-04  -4.9340997e-15   3.9514876e-13
   4.0523140e-15  -1.0441451e-04  -3.5890846e-15   3.9554733e-13
   7.3829831e-15  -1.0447706e-04  -2.7635873e-15   3.9613908e-13
   7.2719608e-15  -1.0453899e-04  -4.0304227e-15   3.9708352e-13
   6.3837824e-15  -1.0460017e-04  -3.9358893e-15   3.9769702e-13
   7.1054274e-15  -1.0466047e-04  -4.7006298e-15   3.9832624e-13
   5.0515148e-15  -1.0471979e-04  -2.7005685e-15   3.9927750e-13
   8.6597396e-15  -1.0477803e-04  -2.6537872e-15   3.9979197e-13
   3.6082248e-15  -1.0483510e-04   3.6626332e-15   4.0054854e-13
   8.1601392e-15  -1.0489093e-04   3.6171709e-15   4.0136420e-13
   8.7707619e-15  -1.0494548e-04  -6.4861446e-16   4.0183958e-13
   5.5511151e-15  -1.0499872e-04  -2.6844655e-15   4.0267921e-13
   2.0539126e-15  -1.0505064e-04   1.3030335e-15   4.0285816e-13
   4.5519144e-15  -1.0510125e-04  -8.3947785e-16   4.0321448e-13
   5.9952043e-15  -1.0515060e-04   6.7284183e-16   4.0376273e-13
   5.3290705e-15  -1.0519875e-04   1.2198093e-15   4.0379346e-13
   5.6066263e-15  -1.0524578e-04   8.6264159e-16   4.0479150e-13
   7.7715612e-15  -1.0529181e-04  -2.0853741e-15   4.0539844e-13
   2.3869795e-15  -1.0533696e-04   1.7152196e-15   4.0624100e-13
   4.7739590e-15  -1.0538139e-04  -2.5399521e-15   4.0671733e-13
   8.2711615e-15  -1.0542528e-04  -6.8800435e-15   4.0715343e-13
   5.6066263e-15  -1.0546880e-04  -6.4409297e-15   4.0814715e-13
   4.9404925e-15  -1.0551216e-04  -2.8464538e-15   4.0860626e-13
   4.8294702e-15  -1.0555555e-04  -2.3110841e-15   4.0924128e-13
   8.2156504e-15  -1.0559918e-04  -2.1254297e-15   4.1008673e-13
   7.8825835e-15  -1.0564326e-04  -2.8507252e-15   4.1112239e-13
   8.2711615e-15  -1.0568798e-04  -6.3021962e-15   4.1185012e-13
   6.9388939e-15  -1.0573353e-04  -3.8984909e-15   4.1293156e-13
   6.3282712e-15  -1.0578010e-04  -2.1098534e-15   4.1349669e-13
   5.6621374e-15  -1.0582785e-04  -7.1249610e-15   4.1407753e-13
   6.7723605e-15  -1.0587691e-04  -8.4451038e-15   4.1511533e-13
   2.4424907e-15  -1.0592742e-04  -6.0351552e-15   4.1581441e-13
   6.5503158e-15  -1.0597948e-04  -6.9575766e-15   4.1639880e-13
   9.1038288e-15  -1.0603316e-04  -6.9591829e-15   4.1695171e-13
   4.6629367e-15  -1.0608851e-04  -6.0760435e-15   4.1784760e-13
   7.5495166e-15  -1.0614556e-04  -4.5439617e-15   4.1830771e-13
   6.6058270e-15  -1.0620432e-04  -2.9348550e-15   4.1866648e-13
   4.9404925e-15  -1.0626476e-04  -2.0547906e-15   4.1884815e-13
   6.0507155e-15  -1.0632684e-04   1.6558916e-16   4.1960949e-13
   6.9388939e-15  -1.0639048e-04   2.9523590e-15   4.2013520e-13
   5.8841820e-15  -1.0645560e-04   3.5694663e-15   4.2101644e-13
   6.3282712e-15  -1.0652208e-04   2.7704337e-15   4.2168093e-13
   4.6629367e-15  -1.0658979e-04   3.8836314e-15   4.2204407e-13
   8.1046281e-15  -1.0665859e-04   3.2855909e-15   4.2242265e-13
   4.8294702e-15  -1.0672832e-04   5.7182476e-15   4.2290531e-13
   6.0507155e-15  -1.0679882e-04   7.9204782e-15   4.2423405e-13
   4.9960036e-15  -1.0686990e-04   7.6914574e-15   4.2472251e-13
   4.0523140e-15  -1.0694139e-04   1.1922046e-14   4.2518657e-13
   5.7176486e-15  -1.0701310e-04   1.1347260e-14   4.2594606e-13
   5.6066263e-15  -1.0708483e-04   1.3112779e-14   4.2634096e-13
   2.9420910e-15  -1.0715642e-04   1.2118117e-14   4.2662969e-13
   7.3274720e-15  -1.0722769e-04   8.5739348e-15   4.2747191e-13
   2.4980018e-15  -1.0729846e-04   9.3560854e-15   4.2825266e-13
   6.1617378e-15  -1.0736857e-04   9.6420630e-15   4.2905739e-13
   6.7723605e-15  -1.0743789e-04   7.2848427e-15   4.2989183e-13
   5.4400928e-15  -1.0750628e-04   1.0208854e-14   4.3030520e-13
   5.4956040e-15  -1.0757363e-04   1.0567618e-14   4.3091195e-13
   4.9404925e-15  -1.0763985e-04   1.0795148e-14   4.3155750e-13
   7.4940054e-15  -1.0770489e-04   1.1558752e-14   4.3219942e-13
   4.6629367e-15  -1.0776868e-04   8.4028079e-15   4.3277821e-13
   9.2148511e-15  -1.0783124e-04   9.4807025e-15   4.3332351e-13
   5.0515148e-15  -1.0789255e-04   1.2538618e-14   4.3403994e-13
   8.0491169e-15  -1.0795268e-04   1.0070920e-14   4.3423802e-13
   9.4368957e-15  -1.0801169e-04   6.1012006e-15   4.3478642e-13
   5.8286709e-15  -1.0806968e-04   5.5396823e-15   4.3534340e-13
   6.3837824e-15  -1.0812678e-04   5.6473941e-15   4.3565714e-13
   3.2196468e-15  -1.0818313e-04   3.5946826e-15   4.3587003e-13
   7.4940054e-15  -1.0823892e-04   5.7226473e-15   4.3692614e-13
   4.6629367e-15  -1.0829434e-04   5.2808584e-17   4.3717360e-13
   6.8833828e-15  -1.0834960e-04   2.2623125e-15   4.3752265e-13
   3.3306691e-15  -1.0840494e-04   4.8168886e-15   4.3817881e-13
   3.9412917e-15  -1.0846061e-04   2.2233487e-15   4.3872020e-13
   6.7723605e-15  -1.0851688e-04   1.1400321e-15   4.3913943e-13
   6.3837824e-15  -1.0857399e-04   1.3787335e-15   4.3971769e-13
   6.2727601e-15  -1.0863224e-04  -2.5879842e-16   4.4040568e-13
   5.7731597e-15  -1.0869189e-04   6.9576075e-16   4.4074925e-13
   5.0515148e-15  -1.0875319e-04  -3.2828937e-15   4.4116200e-13
   7.2719608e-15  -1.0881641e-04  -1.5649517e-15   4.4173341e-13
   4.3298698e-15  -1.0888178e-04  -4.4903784e-15   4.4200599e-13
   5.0515148e-15  -1.0894952e-04  -4.0330276e-15   4.4200135e-13
   6.7723605e-15  -1.0901983e-04  -3.7389620e-15   4.4242139e-13
   4.2188475e-15  -1.0909287e-04  -5.8595422e-15   4.4272516e-13
   5.4400928e-15  -1.0916880e-04  -5.3112264e-15   4.4345749e-13
   5.2180482e-15  -1.0924772e-04  -5.7883116e-15   4.4353883e-13
   4.6629367e-15  -1.0932974e-04  -5.8338225e-15   4.4372608e-13
   5.7176486e-15  -1.0941489e-04  -7.1398655e-15   4.4449916e-13
   5.9952043e-15  -1.0950322e-04  -7.5047337e-15   4.4527523e-13
   5.3845817e-15  -1.0959472e-04  -6.9528789e-15   4.4593151e-13
   5.1070259e-15  -1.0968936e-04  -6.7873258e-15   4.4662876e-13
   4.1633363e-15  -1.0978707e-04  -8.6268016e-15   4.4725587e-13
   4.7739590e-15  -1.0988778e-04  -1.1106106e-14   4.4749044e-13
   6.3837824e-15  -1.0999138e-04  -1.1580497e-14   4.4824007e-13
   7.2164497e-15  -1.1009774e-04  -1.1850933e-14   4.4839052e-13
   5.4956040e-15  -1.1020671e-04  -1.2391272e-14   4.4894378e-13
   4.8849813e-15  -1.1031815e-04  -1.4853915e-14   4.4941067e-13
   3.5527137e-15  -1.1043186e-04  -1.7691785e-14   4.5027979e-13
   5.0515148e-15  -1.1054768e-04  -1.5815218e-14   4.5069026e-13
   4.6074256e-15  -1.1066540e-04  -1.5051384e-14   4.5156205e-13
   3.7747583e-15  -1.1078484e-04  -1.2922572e-14   4.5171127e-13
   7.2719608e-15  -1.1090580e-04  -1.0647357e-14   4.5240445e-13
   1.0824674e-14  -1.1102806e-04  -6.9367800e-15   4.5333124e-13
   6.8833828e-15  -1.1115144e-04  -8.6588236e-15   4.5387014e-13
   2.4980018e-15  -1.1127573e-04  -6.5183301e-15   4.5425397e-13
   2.9976022e-15  -1.1140075e-04  -4.5175097e-15   4.5497017e-13
   6.3282712e-15  -1.1152630e-04  -5.1675463e-15   4.5537068e-13
   4.6074256e-15  -1.1165219e-04  -2.0108716e-15   4.5598956e-13
   6.1062266e-15  -1.1177827e-04  -5.4518385e-15   4.5631416e-13
   7.1609385e-15  -1.1190436e-04  -1.7467971e-15   4.5688068e-13
   7.4940054e-15  -1.1203032e-04  -1.1164582e-15   4.5722363e-13
   5.8286709e-15  -1.1215600e-04  -1.2784630e-15   4.5773814e-13
   9.6589403e-15  -1.1228128e-04  -7.0898259e-15   4.5823963e-13
   6.9944051e-15  -1.1240604e-04  -6.7649133e-15   4.5844803e-13
   7.4940054e-15  -1.1253020e-04  -6.3422889e-15   4.5930396e-13
   6.1062266e-15  -1.1265366e-04  -4.9048776e-15   4.5960180e-13
   6.2727601e-15  -1.1277636e-04  -4.6966192e-15   4.6016237e-13
   6.2727601e-15  -1.1289826e-04  -3.8210197e-15   4.6066120e-13
   6.1062266e-15  -1.1301931e-04   7.6668982e-16   4.6121596e-13
   5.2735594e-15  -1.1313951e-04   3.3823360e-15   4.6144045e-13
   6.4948047e-15  -1.1325885e-04   3.4779196e-15   4.6166106e-13
   7.9380946e-15  -1.1337733e-04  -2.7044717e-15   4.6198786e-13
   6.3282712e-15  -1.1349498e-04   4.2887120e-15   4.6268458e-13
   5.4400928e-15  -1.1361181e-04   2.4623111e-15   4.6319311e-13
   4.2188475e-15  -1.1372788e-04  -2.2020930e-16   4.6379325e-13
   7.9380946e-15  -1.1384321e-04  -5.5631317e-17   4.6439396e-13
   6.7723605e-15  -1.1395787e-04  -2.9406195e-15   4.6479082e-13
   6.6613381e-15  -1.1407190e-04   1.6931978e-15   4.6541606e-13
   5.4400928e-15  -1.1418538e-04   6.3733255e-15   4.6584516e-13
   5.5511151e-15  -1.1429842e-04   1.1314766e-15   4.6625067e-13
   3.7192471e-15  -1.1441112e-04  -7.9378266e-16   4.6706690e-13
   4.2188475e-15  -1.1452362e-04  -2.5429147e-15   4.6762660e-13
   4.1078252e-15  -1.1463608e-04  -1.6479224e-16   4.6849443e-13
   9.0483177e-15  -1.1474866e-04   5.1590416e-16   4.6914897e-13
   6.5503158e-15  -1.1486155e-04  -1.9270551e-15   4.6977545e-13
   7.3274720e-15  -1.1497492e-04  -1.0596104e-16   4.7017456e-13
   4.2743586e-15  -1.1508896e-04  -2.7749359e-16   4.7087031e-13
   3.1086245e-15  -1.1520382e-04   7.7479805e-16   4.7149598e-13
   6.3282712e-15  -1.1531967e-04   1.4630367e-15   4.7201885e-13
   4.6074256e-15  -1.1543664e-04   2.8920525e-15   4.7224185e-13
   4.0523140e-15  -1.1555485e-04   3.6352343e-15   4.7273198e-13
   5.9396932e-15  -1.1567437e-04   4.2972691e-15   4.7292557e-13
   5.6066263e-15  -1.1579529e-04   2.7195305e-15   4.7360502e-13
   8.1601392e-15  -1.1591763e-04   3.3104472e-15   4.7428678e-13
   7.1609385e-15  -1.1604140e-04   1.3309807e-15   4.7461442e-13
   8.3266727e-15  -1.1616660e-04   3.3277971e-15   4.7510585e-13
   5.6066263e-15  -1.1629318e-04   2.4679639e-15   4.7577556e-13
   3.7192471e-15  -1.1642109e-04   3.4282409e-15   4.7652269e-13
   6.6058270e-15  -1.1655025e-04   3.6309743e-15   4.7727275e-13
   4.6629367e-15  -1.1668056e-04   5.5049635e-15   4.7785592e-13
   4.1633363e-15  -1.1681193e-04   5.8634137e-15   4.7847179e-13
   8.6042284e-15  -1.1694423e-04   6.9826416e-15   4.7903525e-13
   4.1078252e-15  -1.1707736e-04   7.2034153e-15   4.7946666e-13
   4.8294702e-15  -1.1721118e-04   6.6130761e-15   4.7997464e-13
   8.2711615e-15  -1.1734558e-04   5.8930765e-15   4.8046899e-13
   3.1086245e-15  -1.1748044e-04   7.2756667e-15   4.8096197e-13
   6.5503158e-15  -1.1761564e-04   7.7241849e-15   4.8125876e-13
   6.9388939e-15  -1.1775107e-04   1.0050247e-14   4.8144927e-13
   5.4956040e-15  -1.1788664e-04   1.0369474e-14   4.8198004e-13
   4.1633363e-15  -1.1802224e-04   9.4772523e-15   4.8222666e-13
   4.7739590e-15  -1.1815779e-04   9.7877750e-15   4.8228120e-13
   4.9960036e-15  -1.1829321e-04   1.1513082e-14   4.8276718e-13
   3.5527137e-15  -1.1842843e-04   1.0420810e-14   4.8329323e-13
   8.2711615e-15  -1.1856339e-04   8.1780441e-15   4.8380468e-13
   5.8841820e-15  -1.1869802e-04   7.9037278e-15   4.8436776e-13
   5.8286709e-15  -1.1883230e-04   8.8812085e-15   4.8512414e-13
   5.4956040e-15  -1.1896617e-04   1.2049566e-14   4.8554298e-13
   4.6629367e-15  -1.1909963e-04   1.0240095e-14   4.8613801e-13
   6.5503158e-15  -1.1923266e-04   9.6279507e-15   4.8650288e-13
   7.1609385e-15  -1.1936525e-04   8.1720239e-15   4.8702899e-13
   6.7168493e-15  -1.1949743e-04   1.0446309e-14   4.8760839e-13
   6.8833828e-15  -1.1962923e-04   8.0320607e-15   4.8834669e-13
   5.5511151e-15  -1.1976067e-04   6.7612954e-15   4.8850091e-13
   4.2188475e-15  -1.1989183e-04   9.5704265e-15   4.8887407e-13
   7.1609385e-15  -1.2002278e-04   1.8177186e-14   4.8928365e-13
   6.1617378e-15  -1.2015359e-04   1.6430418e-14   4.8997415e-13
   3.8302694e-15  -1.2028437e-04   1.9869643e-14   4.9036763e-13
   6.3282712e-15  -1.2041521e-04   1.5371444e-14   4.9064167e-13
   3.5527137e-15  -1.2054623e-04   1.3058204e-14   4.9091430e-13
   4.4964032e-15  -1.2067753e-04   1.1042785e-14   4.9142303e-13
   7.1054274e-15  -1.2080920e-04   1.6895185e-14   4.9141896e-13
   6.4948047e-15  -1.2094133e-04   1.4939274e-14   4.9188875e-13
   7.0499162e-15  -1.2107400e-04   1.6297784e-14   4.9261069e-13
   5.8841820e-15  -1.2120729e-04   1.0063152e-14   4.9315329e-13
   5.4400928e-15  -1.2134127e-04   8.5118590e-15   4.9364510e-13
   5.0515148e-15  -1.2147600e-04   8.8121444e-15   4.9381434e-13
   5.8286709e-15  -1.2161155e-04   1.3478578e-14   4.9442006e-13
   4.9960036e-15  -1.2174800e-04   1.3120828e-14   4.9491198e-13
   4.3853809e-15  -1.2188540e-04   1.1780082e-14   4.9522094e-13
   8.2711615e-15  -1.2202384e-04   7.8787589e-15   4.9530600e-13
   5.8286709e-15  -1.2216336e-04   8.7548203e-15   4.9557373e-13
   6.7723605e-15  -1.2230403e-04   4.5128542e-15   4.9600436e-13
   3.7747583e-15  -1.2244590e-04   6.8163743e-15   4.9670789e-13
   6.7723605e-15  -1.2258901e-04   2.0559226e-15   4.9712463e-13
   5.9396932e-15  -1.2273336e-04   3.2638095e-15   4.9798853e-13
   5.8841820e-15  -1.2287898e-04  -1.3355176e-15   4.9864492e-13
   5.3845817e-15  -1.2302586e-04  -3.8320117e-15   4.9962544e-13
   5.7731597e-15  -1.2317397e-04  -5.6332998e-15   4.9990744e-13
   7.6050277e-15  -1.2332327e-04  -8.4356280e-15   5.0077357e-13
   6.8278716e-15  -1.2347371e-04  -1.0872363e-14   5.0157160e-13
   6.7168493e-15  -1.2362521e-04  -1.3819556e-14   5.0178375e-13
   5.4400928e-15  -1.2377770e-04  -1.6263290e-14   5.0271134e-13
   8.2711615e-15  -1.2393106e-04  -1.6801000e-14   5.0345705e-13
   5.4956040e-15  -1.2408519e-04  -2.0757767e-14   5.0399897e-13
   2.7755576e-15  -1.2423998e-04  -2.0907032e-14   5.0452505e-13
   6.8278716e-15  -1.2439530e-04  -2.4568435e-14   5.0557512e-13
   5.8841820e-15  -1.2455103e-04  -2.5360069e-14   5.0581963e-13
   5.2735594e-15  -1.2470704e-04  -2.8355148e-14   5.0620616e-13
   3.8302694e-15  -1.2486322e-04  -2.6941572e-14   5.0673071e-13
   5.6066263e-15  -1.2501946e-04  -2.8904003e-14   5.0716230e-13
   7.6050277e-15  -1.2517564e-04  -3.0194158e-14   5.0778005e-13
   4.4408921e-15  -1.2533168e-04  -2.8692345e-14   5.0790495e-13
   6.7723605e-15  -1.2548749e-04  -3.0306151e-14   5.0877515e-13
   5.2180482e-15  -1.2564301e-04  -3.3005223e-14   5.0932590e-13
   6.6613381e-15  -1.2579816e-04  -3.0946896e-14   5.0989351e-13
   6.4948047e-15  -1.2595289e-04  -3.4428963e-14   5.1010980e-13
   6.3837824e-15  -1.2610717e-04  -3.8422223e-14   5.1075833e-13
   3.1641356e-15  -1.2626097e-04  -3.4424574e-14   5.1131057e-13
   5.6621374e-15  -1.2641425e-04  -3.1070140e-14   5.1187694e-13
   4.7184479e-15  -1.2656700e-04  -3.0316591e-14   5.1263877e-13
   6.9944051e-15  -1.2671921e-04  -2.7674298e-14   5.1321258e-13
   3.8302694e-15  -1.2687088e-04  -2.0459883e-14   5.1354057e-13
   6.8278716e-15  -1.2702200e-04  -1.7404491e-14   5.1384109e-13
   2.6645353e-15  -1.2717258e-04  -1.7247016e-14   5.1478963e-13
   4.9960036e-15  -1.2732264e-04  -2.1420810e-14   5.1537255e-13
   8.4376950e-15  -1.2747218e-04  -2.2317602e-14   5.1582653e-13
   4.2188475e-15  -1.2762122e-04  -2.4785766e-14   5.1657798e-13
   2.6645353e-15  -1.2776978e-04  -1.6650662e-14   5.1693879e-13
   7.4384943e-15  -1.2791788e-04  -2.2964377e-14   5.1716784e-13
   5.8286709e-15  -1.2806554e-04  -1.9046878e-14   5.1753667e-13
   7.8825835e-15  -1.2821278e-04  -1.9390353e-14   5.1844820e-13
   4.4408921e-15  -1.2835964e-04  -1.3626449e-14   5.1885790e-13
   7.3274720e-15  -1.2850611e-04  -1.3208876e-14   5.1946509e-13
   7.6605389e-15  -1.2865224e-04  -1.2514854e-14   5.1995793e-13
   6.9944051e-15  -1.2879801e-04  -1.0863006e-14   5.2064815e-13
   7.7160500e-15  -1.2894345e-04  -1.2948926e-14   5.2125651e-13
   6.3837824e-15  -1.2908856e-04  -6.3872615e-15   5.2179181e-13
   4.9960036e-15  -1.2923332e-04  -8.9904333e-15   5.2204157e-13
   4.8294702e-15  -1.2937773e-04  -6.1591802e-15   5.2201272e-13
   3.4972025e-15  -1.2952177e-04  -1.1266948e-14   5.2252024e-13
   4.4408921e-15  -1.2966542e-04  -1.0738160e-14   5.2246038e-13
   5.8841820e-15  -1.2980865e-04  -1.4382545e-14   5.2303488e-13
   5.2180482e-15  -1.2995144e-04  -9.0227599e-15   5.2303763e-13
   7.2719608e-15  -1.3009377e-04  -1.3493247e-14   5.2348653e-13
   4.6629367e-15  -1.3023563e-04  -1.3719358e-14   5.2394247e-13
   4.7184479e-15  -1.3037699e-04  -1.5217070e-14   5.2435636e-13
   4.3853809e-15  -1.3051786e-04  -1.1280721e-14   5.2478252e-13
   5.5511151e-15  -1.3065822e-04  -9.2031065e-15   5.2492337e-13
   4.3298698e-15  -1.3079807e-04  -6.2258419e-15   5.2507940e-13
   8.1601392e-15  -1.3093741e-04  -6.9171409e-15   5.2531497e-13
   7.1054274e-15  -1.3107621e-04  -5.4353765e-15   5.2590831e-13
   4.1078252e-15  -1.3121448e-04  -2.4138721e-15   5.2630676e-13
   5.8286709e-15  -1.3135218e-04  -2.6424766e-16   5.2664679e-13
   4.4964032e-15  -1.3148930e-04   5.6442370e-16   5.2728098e-13
   4.5519144e-15  -1.3162580e-04   4.9566697e-15   5.2738588e-13
   7.8825835e-15  -1.3176163e-04   8.4589930e-15   5.2806749e-13
   2.3869795e-15  -1.3189675e-04   1.1981949e-14   5.2853487e-13
   5.4956040e-15  -1.3203110e-04   1.2689549e-14   5.2933316e-13
   2.4424907e-15  -1.3216462e-04   1.5267942e-14   5.2967641e-13
   7.4940054e-15  -1.3229722e-04   1.6849117e-14   5.3037499e-13
   6.5503158e-15  -1.3242885e-04   2.1175989e-14   5.3071759e-13
   6.9944051e-15  -1.3255943e-04   2.2856759e-14   5.3151751e-13
   6.2727601e-15  -1.3268888e-04   2.4919130e-14   5.3192858e-13
   4.4964032e-15  -1.3281713e-04   2.3403666e-14   5.3260973e-13
   6.4948047e-15  -1.3294412e-04   2.6430898e-14   5.3301231e-13
   7.6605389e-15  -1.3306978e-04   3.0942488e-14   5.3329588e-13
   6.7168493e-15  -1.3319405e-04   3.2500998e-14   5.3391274e-13
   6.7168493e-15  -1.3331691e-04   3.5301646e-14   5.3425433e-13
   8.1601392e-15  -1.3343831e-04   3.6558062e-14   5.3482878e-13
   5.6066263e-15  -1.3355823e-04   4.1063737e-14   5.3572448e-13
   7.4384943e-15  -1.3367668e-04   4.0554973e-14   5.3611282e-13
   6.5503158e-15  -1.3379364e-04   4.3754041e-14   5.3635695e-13
   5.7731597e-15  -1.3390914e-04   4.1079825e-14   5.3663511e-13
   4.3298698e-15  -1.3402320e-04   4.3021602e-14   5.3701847e-13
   6.6058270e-15  -1.3413586e-04   4.2771548e-14   5.3753927e-13
   6.9388939e-15  -1.3424718e-04   4.7217547e-14   5.3804729e-13
   6.9388939e-15  -1.3435720e-04   4.4666329e-14   5.3857108e-13
   5.2180482e-15  -1.3446600e-04   4.8057009e-14   5.3913325e-13
   4.9404925e-15  -1.3457365e-04   5.1562262e-14   5.3957630e-13
   7.3274720e-15  -1.3468024e-04   5.1887618e-14   5.3997823e-13
   5.3290705e-15  -1.3478584e-04   4.4513945e-14   5.4092991e-13
   5.6066263e-15  -1.3489057e-04   4.7180297e-14   5.4144101e-13
   6.7168493e-15  -1.3499452e-04   4.3443437e-14   5.4175381e-13
   7.3829831e-15  -1.3509780e-04   4.1689321e-14   5.4211655e-13
   5.2735594e-15  -1.3520052e-04   4.1357656e-14   5.4281274e-13
   4.3853809e-15  -1.3530280e-04   4.3992858e-14   5.4300595e-13
   8.2156504e-15  -1.3540475e-04   4.0825160e-14   5.4337501e-13
   4.2188475e-15  -1.3550649e-04   4.1042418e-14   5.4421555e-13
   6.7168493e-15  -1.3560815e-04   4.5464885e-14   5.4473331e-13
   8.2156504e-15  -1.3570983e-04   3.9734677e-14   5.4532983e-13
   6.6613381e-15  -1.3581166e-04   3.8537405e-14   5.4577774e-13
   5.9952043e-15  -1.3591373e-04   3.1389346e-14   5.4587944e-13
   6.7168493e-15  -1.3601615e-04   3.4760055e-14   5.4657086e-13
   8.0491169e-15  -1.3611900e-04   3.4519580e-14   5.4677771e-13
   5.3290705e-15  -1.3622238e-04   3.3470453e-14   5.4715686e-13
   6.7723605e-15  -1.3632636e-04   3.0826535e-14   5.4731499e-13
   7.3829831e-15  -1.3643098e-04   3.4479548e-14   5.4787987e-13
   1.1102230e-15  -1.3653632e-04   2.9989150e-14   5.4891254e-13
   4.4408921e-15  -1.3664239e-04   2.4903012e-14   5.4958998e-13
   5.1625371e-15  -1.3674923e-04   2.3927088e-14   5.5005001e-13
   4.8849813e-15  -1.3685684e-04   2.0971759e-14   5.5063409e-13
   3.4416914e-15  -1.3696524e-04   1.8281656e-14   5.5104032e-13
   4.9404925e-15  -1.3707439e-04   1.7294058e-14   5.5133631e-13
   6.8278716e-15  -1.3718427e-04   1.3256601e-14   5.5186096e-13
   4.2188475e-15  -1.3729485e-04   1.1387461e-14   5.5247690e-13
   3.6637360e-15  -1.3740606e-04   7.2117587e-15   5.5298103e-13
   8.3266727e-15  -1.3751784e-04   2.9488008e-15   5.5342069e-13
   2.2204460e-15  -1.3763011e-04  -6.7338422e-16   5.5339380e-13
   4.3298698e-15  -1.3774279e-04  -4.7733858e-15   5.5425319e-13
   4.7184479e-15  -1.3785577e-04  -8.7700049e-15   5.5424544e-13
   7.9380946e-15  -1.3796894e-04  -1.5183334e-14   5.5478284e-13
   7.2719608e-15  -1.3808220e-04  -2.1130334e-14   5.5500448e-13
   5.6621374e-15  -1.3819542e-04  -2.2899682e-14   5.5580788e-13
   7.1054274e-15  -1.3830847e-04  -2.8961684e-14   5.5634706e-13
   6.6058270e-15  -1.3842123e-04  -3.2464334e-14   5.5671869e-13
   5.2180482e-15  -1.3853357e-04  -3.8629263e-14   5.5712398e-13
   9.3813846e-15  -1.3864537e-04  -4.6558033e-14   5.5744653e-13
   4.6629367e-15  -1.3875650e-04  -4.5596459e-14   5.5819742e-13
   7.3274720e-15  -1.3886685e-04  -5.5153481e-14   5.5893630e-13
   5.1070259e-15  -1.3897630e-04  -5.9842219e-14   5.5942773e-13
   2.9420910e-15  -1.3908475e-04  -6.2803509e-14   5.5988174e-13
   4.4964032e-15  -1.3919212e-04  -6.7161710e-14   5.6034585e-13
   6.1617378e-15  -1.3929831e-04  -6.9662721e-14   5.6099278e-13
   8.3821838e-15  -1.3940326e-04  -7.1268548e-14   5.6149502e-13
   7.8825835e-15  -1.3950691e-04  -7.1026779e-14   5.6243779e-13
   5.8841820e-15  -1.3960920e-04  -7.2798256e-14   5.6266529e-13
   5.7731597e-15  -1.3971010e-04  -7.8536477e-14   5.6334771e-13
   4.6629367e-15  -1.3980958e-04  -8.6234338e-14   5.6404637e-13
   4.4408921e-15  -1.3990763e-04  -8.2798019e-14   5.6471110e-13
   7.8270723e-15  -1.4000423e-04  -7.6711459e-14   5.6506314e-13
   6.8833828e-15  -1.4009939e-04  -8.0512969e-14   5.6563486e-13
   6.0507155e-15  -1.4019313e-04  -8.0707586e-14   5.6580615e-13
   7.2719608e-15  -1.4028545e-04  -8.5020212e-14   5.6628054e-13
   8.2711615e-15  -1.4037638e-04  -8.1020577e-14   5.6673474e-13
   2.7755576e-15  -1.4046597e-04  -8.1203657e-14   5.6725909e-13
   5.6066263e-15  -1.4055424e-04  -7.5259405e-14   5.6740226e-13
   5.8286709e-15  -1.4064124e-04  -8.0081316e-14   5.6794279e-13
   6.6058270e-15  -1.4072702e-04  -8.0508758e-14   5.6856229e-13
   3.7192471e-15  -1.4081164e-04  -7.7242666e-14   5.6865393e-13
   2.6090241e-15  -1.4089515e-04  -7.9701332e-14   5.6903470e-13
   5.3845817e-15  -1.4097761e-04  -7.8734352e-14   5.6949270e-13
   2.9420910e-15  -1.4105908e-04  -7.5250691e-14   5.6952943e-13
   6.3282712e-15  -1.4113964e-04  -6.5849446e-14   5.6963329e-13
   4.9960036e-15  -1.4121934e-04  -7.0341396e-14   5.7016967e-13
   3.7747583e-15  -1.4129826e-04  -6.9016976e-14   5.7082403e-13
   7.6050277e-15  -1.4137645e-04  -7.3045374e-14   5.7127600e-13
   5.3290705e-15  -1.4145399e-04  -7.1622408e-14   5.7168177e-13
   1.0103030e-14  -1.4153093e-04  -6.9575736e-14   5.7227675e-13
   3.9968029e-15  -1.4160734e-04  -6.9384973e-14   5.7265283e-13
   5.1625371e-15  -1.4168326e-04  -6.6039538e-14   5.7325627e-13
   8.1601392e-15  -1.4175875e-04  -6.7173811e-14   5.7393248e-13
   4.2743586e-15  -1.4183384e-04  -7.0621457e-14   5.7430188e-13
   7.0499162e-15  -1.4190858e-04  -6.6453000e-14   5.7488398e-13
   7.4384943e-15  -1.4198299e-04  -6.1237318e-14   5.7565616e-13
   5.9952043e-15  -1.4205708e-04  -5.9154290e-14   5.7566010e-13
   5.2735594e-15  -1.4213086e-04  -6.0471705e-14   5.7610135e-13
   4.2743586e-15  -1.4220434e-04  -5.5299223e-14   5.7691204e-13
   6.2727601e-15  -1.4227748e-04  -5.4981004e-14   5.7741555e-13
   5.1625371e-15  -1.4235029e-04  -4.8828775e-14   5.7760999e-13
   6.0507155e-15  -1.4242271e-04  -4.3473574e-14   5.7803569e-13
   4.1078252e-15  -1.4249471e-04  -3.7114844e-14   5.7834861e-13
   4.7739590e-15  -1.4256624e-04  -2.9605819e-14   5.7896342e-13
   7.1609385e-15  -1.4263723e-04  -2.8303636e-14   5.7936420e-13
   6.7168493e-15  -1.4270763e-04  -2.2090081e-14   5.8008205e-13
   4.8849813e-15  -1.4277735e-04  -1.3448785e-14   5.8033509e-13
   4.9960036e-15  -1.4284632e-04  -8.1866948e-15   5.8078882e-13
   5.4400928e-15  -1.4291447e-04  -1.2262961e-14   5.8123586e-13
   4.8294702e-15  -1.4298171e-04  -8.0161236e-16   5.8152335e-13
   4.7739590e-15  -1.4304795e-04   4.5199225e-15   5.8193676e-13
   7.3829831e-15  -1.4311313e-04   9.9524242e-15   5.8220363e-13
   4.4964032e-15  -1.4317716e-04   1.1926429e-14   5.8262104e-13
   8.8262730e-15  -1.4323999e-04   1.6075603e-14   5.8343038e-13
   9.0483177e-15  -1.4330153e-04   2.3291634e-14   5.8360050e-13
   5.1070259e-15  -1.4336176e-04   2.9763668e-14   5.8388889e-13
   4.5519144e-15  -1.4342061e-04   3.6554226e-14   5.8440731e-13
   4.8849813e-15  -1.4347806e-04   3.5487429e-14   5.8452289e-13
   4.7184479e-15  -1.4353410e-04   4.1474417e-14   5.8511312e-13
   5.4400928e-15  -1.4358871e-04   4.4253785e-14   5.8497073e-13
   4.4408921e-15  -1.4364191e-04   4.3820657e-14   5.8528645e-13
   6.6613381e-15  -1.4369371e-04   4.2929999e-14   5.8582994e-13
   5.6066263e-15  -1.4374418e-04   4.2053527e-14   5.8658259e-13
   6.1617378e-15  -1.4379335e-04   4.3175449e-14   5.8751637e-13
   5.7176486e-15  -1.4384130e-04   4.3389364e-14   5.8773955e-13
   5.0515148e-15  -1.4388812e-04   3.5427007e-14   5.8801361e-13
   4.1633363e-15  -1.4393392e-04   3.0479240e-14   5.8847199e-13
   8.6042284e-15  -1.4397881e-04   3.0687118e-14   5.8918650e-13
   6.0507155e-15  -1.4402293e-04   2.2715010e-14   5.8961710e-13
   5.1070259e-15  -1.4406642e-04   1.6876859e-14   5.8961184e-13
   6.5503158e-15  -1.4410944e-04   1.3937811e-14   5.9028859e-13
   9.9364961e-15  -1.4415216e-04   1.3587856e-14   5.9098342e-13
   6.6058270e-15  -1.4419474e-04   6.9913501e-15   5.9122682e-13
   7.4940054e-15  -1.4423736e-04  -6.2361756e-16   5.9171219e-13
   2.5535130e-15  -1.4428020e-04  -5.8740765e-15   5.9214490e-13
   7.7160500e-15  -1.4432344e-04  -4.3954006e-15   5.9273209e-13
   5.3290705e-15  -1.4436724e-04  -7.7441148e-15   5.9297699e-13
   4.3853809e-15  -1.4441179e-04  -1.2226137e-14   5.9348425e-13
   8.4376950e-15  -1.4445723e-04  -1.6638707e-14   5.9401933e-13
   5.7176486e-15  -1.4450371e-04  -1.9437028e-14   5.9386820e-13
   4.9404925e-15  -1.4455135e-04  -1.7999557e-14   5.9394206e-13
   7.6050277e-15  -1.4460029e-04  -1.6251843e-14   5.9466832e-13
   7.1054274e-15  -1.4465061e-04  -1.7350998e-14   5.9521373e-13
   5.1625371e-15  -1.4470240e-04  -1.4662568e-14   5.9583006e-13
   6.6058270e-15  -1.4475571e-04  -9.2582339e-15   5.9634814e-13
   7.3829831e-15  -1.4481058e-04  -6.0495135e-15   5.9683495e-13
   4.3298698e-15  -1.4486703e-04  -4.3204833e-16   5.9744376e-13
   5.6066263e-15  -1.4492506e-04   1.6490447e-15   5.9806488e-13
   3.4416914e-15  -1.4498463e-04   6.0011397e-15   5.9810108e-13
   4.8849813e-15  -1.4504571e-04   1.0789845e-14   5.9843296e-13
   5.3845817e-15  -1.4510823e-04   1.8976445e-14   5.9889142e-13
   4.2188475e-15  -1.4517211e-04   2.2217104e-14   5.9930636e-13
   5.7176486e-15  -1.4523725e-04   3.1451231e-14   5.9929668e-13
   3.1086245e-15  -1.4530353e-04   3.9595186e-14   5.9981418e-13
   5.9396932e-15  -1.4537083e-04   4.8500818e-14   5.9989255e-13
   4.9404925e-15  -1.4543901e-04   5.7128013e-14   5.9991795e-13
   3.8857806e-15  -1.4550793e-04   6.2561222e-14   6.0041355e-13
   5.4956040e-15  -1.4557742e-04   7.4151441e-14   6.0047506e-13
   5.1070259e-15  -1.4564734e-04   8.5661227e-14   6.0139507e-13
   5.7731597e-15  -1.4571751e-04   9.4378736e-14   6.0194245e-13
   7.9936058e-15  -1.4578778e-04   1.0228651e-13   6.0241825e-13
   6.7723605e-15  -1.4585798e-04   1.0610051e-13   6.0272609e-13
   8.1601392e-15  -1.4592796e-04   1.1698458e-13   6.0342163e-13
   3.1641356e-15  -1.4599757e-04   1.2623400e-13   6.0389644e-13
   4.1078252e-15  -1.4606665e-04   1.3346437e-13   6.0363188e-13
   4.2743586e-15  -1.4613508e-04   1.4010481e-13   6.0387664e-13
   6.1062266e-15  -1.4620273e-04   1.5006592e-13   6.0413603e-13
   2.6645353e-15  -1.4626947e-04   1.5643856e-13   6.0448818e-13
   5.6621374e-15  -1.4633520e-04   1.5826902e-13   6.0496111e-13
   5.5511151e-15  -1.4639983e-04   1.6196480e-13   6.0526504e-13
   6.6613381e-15  -1.4646328e-04   1.6438219e-13   6.0570173e-13
   7.8825835e-15  -1.4652549e-04   1.6301913e-13   6.0626632e-13
   6.2172489e-15  -1.4658641e-04   1.7010622e-13   6.0632456e-13
   6.6613381e-15  -1.4664600e-04   1.6910078e-13   6.0647331e-13
   5.7731597e-15  -1.4670426e-04   1.7189570e-13   6.0633203e-13
   5.1625371e-15  -1.4676119e-04   1.6568317e-13   6.0688673e-13
   4.5519144e-15  -1.4681680e-04   1.6762489e-13   6.0729051e-13
   6.3282712e-15  -1.4687115e-04   1.6912673e-13   6.0755099e-13
   3.4416914e-15  -1.4692428e-04   1.6898691e-13   6.0805535e-13
   7.2719608e-15  -1.4697628e-04   1.6844721e-13   6.0856839e-13
   5.8286709e-15  -1.4702725e-04   1.6518938e-13   6.0873356e-13
   7.2719608e-15  -1.4707729e-04   1.5958521e-13   6.0904773e-13
   5.1070259e-15  -1.4712653e-04   1.6070759e-13   6.0967264e-13
   6.4948047e-15  -1.4717512e-04   1.5348082e-13   6.1021885e-13
   3.5527137e-15  -1.4722321e-04   1.5039542e-13   6.1078540e-13
   6.3837824e-15  -1.4727096e-04   1.3888480e-13   6.1070671e-13
   4.9404925e-15  -1.4731853e-04   1.3281456e-13   6.1094644e-13
   4.5519144e-15  -1.4736609e-04   1.2401250e-13   6.1129292e-13
   6.7723605e-15  -1.4741381e-04   1.1318922e-13   6.1167648e-13
   4.8294702e-15  -1.4746183e-04   1.0148429e-13   6.1164638e-13
   4.3298698e-15  -1.4751031e-04   8.6324705e-14   6.1208241e-13
   7.7715612e-15  -1.4755939e-04   7.3314212e-14   6.1231858e-13
   4.8849813e-15  -1.4760917e-04   6.1487435e-14   6.1265725e-13
   5.8841820e-15  -1.4765978e-04   4.5519802e-14   6.1307773e-13
   5.0515148e-15  -1.4771129e-04   3.0460148e-14   6.1319923e-13
   9.9920072e-15  -1.4776377e-04   1.3575748e-14   6.1333369e-13
   5.3845817e-15  -1.4781726e-04  -2.3884829e-15   6.1367321e-13
   5.9396932e-15  -1.4787178e-04  -1.9393755e-14   6.1373467e-13
   6.7723605e-15  -1.4792733e-04  -3.5376518e-14   6.1416677e-13
   7.1054274e-15  -1.4798389e-04  -5.2814825e-14   6.1425968e-13
   6.6613381e-15  -1.4804142e-04  -6.8471804e-14   6.1476114e-13
   4.1633363e-15  -1.4809986e-04  -8.3443606e-14   6.1527169e-13
   6.8278716e-15  -1.4815912e-04  -1.0199258e-13   6.1599031e-13
   4.4964032e-15  -1.4821911e-04  -1.1716384e-13   6.1656466e-13
   7.4384943e-15  -1.4827973e-04  -1.3214543e-13   6.1671078e-13
   5.3290705e-15  -1.4834085e-04  -1.4516894e-13   6.1698569e-13
   6.8833828e-15  -1.4840234e-04  -1.5979049e-13   6.1765456e-13
   5.4400928e-15  -1.4846408e-04  -1.7094973e-13   6.1857811e-13
   2.6090241e-15  -1.4852591e-04  -1.8193150e-13   6.1901025e-13
   3.9412917e-15  -1.4858770e-04  -1.9271918e-13   6.1951939e-13
   4.7739590e-15  -1.4864932e-04  -2.0278577e-13   6.1980083e-13
   4.6074256e-15  -1.4871061e-04  -2.0915226e-13   6.1992903e-13
   6.6613381e-15  -1.4877146e-04  -2.1426011e-13   6.2019306e-13
   8.0491169e-15  -1.4883175e-04  -2.2428216e-13   6.2053967e-13
   4.3853809e-15  -1.4889135e-04  -2.2703289e-13   6.2046890e-13
   3.9968029e-15  -1.4895017e-04  -2.3250853e-13   6.2125343e-13
   6.0507155e-15  -1.4900812e-04  -2.3413620e-13   6.2171118e-13
   4.7184479e-15  -1.4906514e-04  -2.3655596e-13   6.2182895e-13
   2.9420910e-15  -1.4912117e-04  -2.3593832e-13   6.2255919e-13
   5.0515148e-15  -1.4917618e-04  -2.3811705e-13   6.2280900e-13
   7.8825835e-15  -1.4923016e-04  -2.3409909e-13   6.2328921e-13
   6.6058270e-15  -1.4928313e-04  -2.3523302e-13   6.2403245e-13
   7.2164497e-15  -1.4933511e-04  -2.2569917e-13   6.2455255e-13
   4.7739590e-15  -1.4938617e-04  -2.2603493e-13   6.2508345e-13
   5.4400928e-15  -1.4943638e-04  -2.1955537e-13   6.2551711e-13
   7.3829831e-15  -1.4948586e-04  -2.1337287e-13   6.2611122e-13
   3.7747583e-15  -1.4953474e-04  -2.0900706e-13   6.2671963e-13
   4.3298698e-15  -1.4958314e-04  -1.9621371e-13   6.2697362e-13
   6.9944051e-15  -1.4963125e-04  -1.9017137e-13   6.2720651e-13
   6.9944051e-15  -1.4967924e-04  -1.7837390e-13   6.2762197e-13
   5.4956040e-15  -1.4972730e-04  -1.6535487e-13   6.2839874e-13
   8.6597396e-15  -1.4977564e-04  -1.5482353e-13   6.2911953e-13
   6.3282712e-15  -1.4982446e-04  -1.4213063e-13   6.2896288e-13
   7.7160500e-15  -1.4987399e-04  -1.2688493e-13   6.2966927e-13
   3.7747583e-15  -1.4992444e-04  -1.0675244e-13   6.2977656e-13
   4.4408921e-15  -1.4997603e-04  -8.4061279e-14   6.3046544e-13
   3.6637360e-15  -1.5002898e-04  -6.1637196e-14   6.3066536e-13
   5.7731597e-15  -1.5008349e-04  -3.8828078e-14   6.3093231e-13
   9.4924069e-15  -1.5013976e-04  -1.4608307e-14   6.3115500e-13
   5.2180482e-15  -1.5019799e-04   1.6832071e-14   6.3182000e-13
   3.0531133e-15  -1.5025834e-04   3.7597052e-14   6.3211007e-13
   3.9412917e-15  -1.5032097e-04   6.4469693e-14   6.3246653e-13
   5.6066263e-15  -1.5038602e-04   9.3051625e-14   6.3316083e-13
   7.8825835e-15  -1.5045359e-04   1.1841178e-13   6.3375908e-13
   4.2188475e-15  -1.5052378e-04   1.4365925e-13   6.3411009e-13
   8.8262730e-15  -1.5059665e-04   1.7132903e-13   6.3458048e-13
   5.9396932e-15  -1.5067224e-04   1.9648851e-13   6.3528751e-13
   6.3282712e-15  -1.5075057e-04   2.2060078e-13   6.3574059e-13
   8.3266727e-15  -1.5083164e-04   2.4110488e-13   6.3625321e-13
   6.1617378e-15  -1.5091539e-04   2.6408906e-13   6.3654216e-13
   6.6058270e-15  -1.5100179e-04   2.8329592e-13   6.3659480e-13
   4.6074256e-15  -1.5109074e-04   2.9827913e-13   6.3709189e-13
   8.2711615e-15  -1.5118215e-04   3.1698769e-13   6.3734895e-13
   6.2172489e-15  -1.5127591e-04   3.2668779e-13   6.3792084e-13
   5.3845817e-15  -1.5137188e-04   3.3881742e-13   6.3831018e-13
   3.8302694e-15  -1.5146991e-04   3.4839435e-13   6.3862120e-13
   5.8286709e-15  -1.5156985e-04   3.5257660e-13   6.3923606e-13
   5.7176486e-15  -1.5167153e-04   3.5406228e-13   6.3955806e-13
   6.7723605e-15  -1.5177479e-04   3.5698615e-13   6.4026155e-13
   5.9952043e-15  -1.5187945e-04   3.5498868e-13   6.4100436e-13
   5.8286709e-15  -1.5198533e-04   3.4969352e-13   6.4119651e-13
   4.4964032e-15  -1.5209225e-04   3.4874488e-13   6.4136602e-13
   5.4400928e-15  -1.5220003e-04   3.4003268e-13   6.4174882e-13
   7.0499162e-15  -1.5230850e-04   3.3178006e-13   6.4207671e-13
   6.4392935e-15  -1.5241749e-04   3.1980184e-13   6.4194502e-13
   5.8841820e-15  -1.5252683e-04   3.1115719e-13   6.4234357e-13
   4.4408921e-15  -1.5263635e-04   2.9832388e-13   6.4283110e-13
   4.7184479e-15  -1.5274591e-04   2.8322164e-13   6.4349037e-13
   5.4400928e-15  -1.5285537e-04   2.6998333e-13   6.4404671e-13
   4.5519144e-15  -1.5296459e-04   2.5466483e-13   6.4433506e-13
   5.7176486e-15  -1.5307344e-04   2.4265745e-13   6.4449234e-13
   5.1070259e-15  -1.5318182e-04   2.2832640e-13   6.4500015e-13
   6.0507155e-15  -1.5328962e-04   2.1974299e-13   6.4520539e-13
   5.1070259e-15  -1.5339677e-04   2.0699447e-13   6.4556913e-13
   6.9944051e-15  -1.5350318e-04   2.0082393e-13   6.4569049e-13
   7.2164497e-15  -1.5360880e-04   1.9123372e-13   6.4614315e-13
   7.3829831e-15  -1.5371357e-04   1.8424422e-13   6.4628680e-13
   4.5519144e-15  -1.5381747e-04   1.7781113e-13   6.4706077e-13
   7.1609385e-15  -1.5392047e-04   1.7804906e-13   6.4731266e-13
   6.1617378e-15  -1.5402255e-04   1.8158962e-13   6.4762267e-13
   6.7723605e-15  -1.5412371e-04   1.8487238e-13   6.4800473e-13
   4.7184479e-15  -1.5422396e-04   1.9157661e-13   6.4919027e-13
   5.3845817e-15  -1.5432330e-04   1.9908454e-13   6.4971834e-13
   3.9412917e-15  -1.5442175e-04   2.0623474e-13   6.5005203e-13
   5.1625371e-15  -1.5451935e-04   2.1747255e-13   6.5069218e-13
   4.3853809e-15  -1.5461612e-04   2.2983087e-13   6.5083934e-13
   5.2735594e-15  -1.5471214e-04   2.3907358e-13   6.5172199e-13
   7.3829831e-15  -1.5480744e-04   2.5637596e-13   6.5233260e-13
   8.4376950e-15  -1.5490213e-04   2.6645061e-13   6.5234465e-13
   5.7731597e-15  -1.5499628e-04   2.7385127e-13   6.5249451e-13
   5.7176486e-15  -1.5509001e-04   2.7499065e-13   6.5275938e-13
   3.6637360e-15  -1.5518344e-04   2.6991364e-13   6.5321451e-13
   5.6066263e-15  -1.5527671e-04   2.6026117e-13   6.5355328e-13
   5.8286709e-15  -1.5536994e-04   2.4787520e-13   6.5359565e-13
   5.9396932e-15  -1.5546327e-04   2.2963221e-13   6.5395828e-13
   5.9952043e-15  -1.5555684e-04   2.0628827e-13   6.5438032e-13
   3.9968029e-15  -1.5565078e-04   1.7955891e-13   6.5509784e-13
   2.0539126e-15  -1.5574519e-04   1.4768430e-13   6.5604263e-13
   3.8302694e-15  -1.5584017e-04   1.0613094e-13   6.5646711e-13
   4.1633363e-15  -1.5593581e-04   6.0657551e-14   6.5686737e-13
   8.7152507e-15  -1.5603217e-04   1.2354863e-14   6.5735804e-13
   7.6605389e-15  -1.5612929e-04  -3.7473269e-14   6.5797921e-13
   7.6050277e-15  -1.5622719e-04  -9.4321714e-14   6.5895107e-13
   7.2164497e-15  -1.5632587e-04  -1.5204499e-13   6.5950020e-13
   3.5527137e-15  -1.5642531e-04  -2.1194357e-13   6.5972773e-13
   4.6074256e-15  -1.5652547e-04  -2.7244982e-13   6.6013919e-13
   6.1062266e-15  -1.5662629e-04  -3.3320419e-13   6.6055932e-13
   7.5495166e-15  -1.5672770e-04  -3.9336601e-13   6.6111950e-13
   7.6050277e-15  -1.5682961e-04  -4.5319027e-13   6.6148142e-13
   4.9960036e-15  -1.5693195e-04  -5.1289242e-13   6.6186321e-13
   4.1078252e-15  -1.5703460e-04  -5.6941290e-13   6.6219064e-13
   4.7184479e-15  -1.5713746e-04  -6.2294048e-13   6.6267287e-13
   4.4964032e-15  -1.5724043e-04  -6.7497567e-13   6.6315156e-13
   5.6621374e-15  -1.5734341e-04  -7.2610998e-13   6.6339890e-13
   7.7715612e-15  -1.5744629e-04  -7.7002523e-13   6.6354184e-13
   6.0507155e-15  -1.5754898e-04  -8.0812884e-13   6.6412414e-13
   7.9936058e-15  -1.5765140e-04  -8.4398603e-13   6.6440295e-13
   4.9404925e-15  -1.5775345e-04  -8.7834085e-13   6.6446241e-13
   5.1625371e-15  -1.5785506e-04  -9.0561911e-13   6.6443823e-13
   6.9388939e-15  -1.5795616e-04  -9.2806559e-13   6.6469240e-13
   3.7192471e-15  -1.5805669e-04  -9.4595378e-13   6.6522538e-13
   6.0507155e-15  -1.5815661e-04  -9.6166154e-13   6.6555188e-13
   8.3266727e-15  -1.5825587e-04  -9.7543085e-13   6.6616030e-13
   3.7747583e-15  -1.5835444e-04  -9.7959875e-13   6.6639538e-13
   4.2188475e-15  -1.5845232e-04  -9.8171584e-13   6.6682705e-13
   6.2172489e-15  -1.5854949e-04  -9.8205663e-13   6.6740605e-13
   7.3274720e-15  -1.5864597e-04  -9.8040580e-13   6.6782764e-13
   8.9372953e-15  -1.5874179e-04  -9.7875417e-13   6.6822034e-13
   6.3282712e-15  -1.5883698e-04  -9.7156690e-13   6.6876537e-13
   5.7731597e-15  -1.5893161e-04  -9.6299943e-13   6.6898316e-13
   8.1046281e-15  -1.5902575e-04  -9.5302979e-13   6.6934646e-13
   7.1054274e-15  -1.5911949e-04  -9.4770134e-13   6.6978145e-13
   5.1070259e-15  -1.5921293e-04  -9.3885625e-13   6.7022917e-13
   3.9412917e-15  -1.5930620e-04  -9.3370641e-13   6.7055308e-13
   5.6621374e-15  -1.5939943e-04  -9.2890868e-13   6.7084719e-13
   5.8841820e-15  -1.5949275e-04  -9.2231787e-13   6.7177155e-13
   5.8841820e-15  -1.5958630e-04  -9.1500719e-13   6.7244965e-13
   4.4408921e-15  -1.5968021e-04  -9.0558958e-13   6.7254513e-13
   8.4376950e-15  -1.5977463e-04  -8.9631245e-13   6.7279949e-13
   8.4376950e-15  -1.5986969e-04  -8.7586081e-13   6.7281496e-13
   7.6050277e-15  -1.5996552e-04  -8.4528409e-13   6.7300989e-13
   6.2172489e-15  -1.6006224e-04  -8.0619054e-13   6.7325577e-13
   4.7739590e-15  -1.6015998e-04  -7.5750191e-13   6.7383543e-13
   4.7739590e-15  -1.6025885e-04  -7.0456876e-13   6.7440953e-13
   5.5511151e-15  -1.6035896e-04  -6.3474782e-13   6.7462545e-13
   6.6058270e-15  -1.6046041e-04  -5.5677801e-13   6.7534397e-13
   7.6605389e-15  -1.6056331e-04  -4.6538855e-13   6.7578152e-13
   4.3853809e-15  -1.6066773e-04  -3.6677456e-13   6.7634258e-13
   6.5503158e-15  -1.6077376e-04  -2.5507087e-13   6.7687545e-13
   7.4940054e-15  -1.6088145e-04  -1.3612590e-13   6.7749380e-13
   6.9388939e-15  -1.6099085e-04  -8.5554720e-15   6.7805482e-13
   4.0523140e-15  -1.6110199e-04   1.2551633e-13   6.7827729e-13
   3.4972025e-15  -1.6121490e-04   2.6652031e-13   6.7872169e-13
   5.7731597e-15  -1.6132957e-04   4.0997203e-13   6.7884778e-13
   3.3306691e-15  -1.6144598e-04   5.5517053e-13   6.7921547e-13
   5.8841820e-15  -1.6156410e-04   6.9964871e-13   6.7984439e-13
   6.9388939e-15  -1.6168386e-04   8.4726715e-13   6.7956838e-13
   8.2711615e-15  -1.6180522e-04   9.8972777e-13   6.8016303e-13
   6.4392935e-15  -1.6192807e-04   1.1326235e-12   6.8079647e-13
   5.0515148e-15  -1.6205232e-04   1.2660807e-12   6.8104368e-13
   6.1062266e-15  -1.6217786e-04   1.3962311e-12   6.8164683e-13
   3.4416914e-15  -1.6230457e-04   1.5167600e-12   6.8215468e-13
   7.4384943e-15  -1.6243233e-04   1.6299542e-12   6.8275120e-13
   5.3290705e-15  -1.6256101e-04   1.7341870e-12   6.8300590e-13
   7.1609385e-15  -1.6269048e-04   1.8268271e-12   6.8331277e-13
   6.9944051e-15  -1.6282061e-04   1.9075840e-12   6.8347672e-13
   2.6090241e-15  -1.6295128e-04   1.9790271e-12   6.8385289e-13
   5.1070259e-15  -1.6308237e-04   2.0365423e-12   6.8431858e-13
   6.1062266e-15  -1.6321375e-04   2.0833721e-12   6.8475130e-13
   3.7747583e-15  -1.6334534e-04   2.1184897e-12   6.8505626e-13
   7.7160500e-15  -1.6347701e-04   2.1406667e-12   6.8520246e-13
   7.7715612e-15  -1.6360867e-04   2.1499338e-12   6.8567508e-13
   4.7739590e-15  -1.6374024e-04   2.1521614e-12   6.8598523e-13
   6.3837824e-15  -1.6387163e-04   2.1371686e-12   6.8638542e-13
   6.1617378e-15  -1.6400277e-04   2.1169968e-12   6.8661617e-13
   7.4384943e-15  -1.6413359e-04   2.0814413e-12   6.8697065e-13
   5.7176486e-15  -1.6426403e-04   2.0405953e-12   6.8765507e-13
   6.7168493e-15  -1.6439402e-04   1.9947183e-12   6.8796170e-13
   1.5543122e-15  -1.6452352e-04   1.9376752e-12   6.8855802e-13
   7.6050277e-15  -1.6465249e-04   1.8794175e-12   6.8845176e-13
   6.8278716e-15  -1.6478088e-04   1.8181241e-12   6.8907753e-13
   8.1046281e-15  -1.6490866e-04   1.7552900e-12   6.8945505e-13
   6.1617378e-15  -1.6503581e-04   1.6950371e-12   6.8975260e-13
   3.6082248e-15  -1.6516230e-04   1.6384906e-12   6.9018564e-13
   5.1070259e-15  -1.6528812e-04   1.5921304e-12   6.9043896e-13
   5.3290705e-15  -1.6541325e-04   1.5425817e-12   6.9107049e-13
   3.8302694e-15  -1.6553769e-04   1.4988390e-12   6.9142689e-13
   5.2735594e-15  -1.6566142e-04   1.4699900e-12   6.9230929e-13
   5.1625371e-15  -1.6578445e-04   1.4490519e-12   6.9263678e-13
   5.8841820e-15  -1.6590677e-04   1.4304972e-12   6.9295268e-13
   9.2148511e-15  -1.6602838e-04   1.4345342e-12   6.9348804e-13
   5.8841820e-15  -1.6614927e-04   1.4502212e-12   6.9400417e-13
   6.8278716e-15  -1.6626943e-04   1.4665644e-12   6.9419967e-13
   3.9412917e-15  -1.6638886e-04   1.5014783e-12   6.9499262e-13
   5.2735594e-15  -1.6650756e-04   1.5330463e-12   6.9520343e-13
   8.5487173e-15  -1.6662551e-04   1.5766708e-12   6.9554859e-13
   8.1601392e-15  -1.6674271e-04   1.6157732e-12   6.9602667e-13
   8.2156504e-15  -1.6685917e-04   1.6506458e-12   6.9649935e-13
   5.0515148e-15  -1.6697488e-04   1.6817748e-12   6.9702524e-13
   9.4368957e-16  -1.6708986e-04   1.6976037e-12   6.9738198e-13
   7.1609385e-15  -1.6720413e-04   1.7079988e-12   6.9807839e-13
   4.3853809e-15  -1.6731769e-04   1.6970367e-12   6.9830402e-13
   5.1070259e-15  -1.6743058e-04   1.6675697e-12   6.9843834e-13
   5.7176486e-15  -1.6754282e-04   1.6113703e-12   6.9880595e-13
   7.3829831e-15  -1.6765444e-04   1.5377957e-12   6.9922501e-13
   5.0515148e-15  -1.6776546e-04   1.4374120e-12   6.9944254e-13
   6.3837824e-15  -1.6787590e-04   1.3100427e-12   7.0005036e-13
   6.8278716e-15  -1.6798578e-04   1.1587267e-12   7.0021823e-13
   4.8294702e-15  -1.6809509e-04   9.8117864e-13   7.0063893e-13
   5.9952043e-15  -1.6820385e-04   7.8039628e-13   7.0089542e-13
   4.5519144e-15  -1.6831203e-04   5.5775747e-13   7.0130951e-13
   5.3290705e-15  -1.6841963e-04   3.1748418e-13   7.0134422e-13
   2.8865799e-15  -1.6852660e-04   5.8873953e-14   7.0203770e-13
   4.0523140e-15  -1.6863291e-04  -2.1114326e-13   7.0254013e-13

